Improving Robustness and Deployability in Distributed MPC Formation Control: a Framework for Underwater Acoustic Networks

We consider the problem of controlling networks of underwater agents that use acoustic communication channels to exchange information, and that are tasked with maintaining a given formation while following a shared path. We thus propose approaches to robustify already existing distributed control algorithms, i.e., algorithms to transform existing distributed model predictive controllers (DMPC) unsuitable for the underwater realm (e.g., because they assume standard double precision in exchanged data, or because they are designed for synchronous, bidirectional, and reliable communication) into deployable DMPC schemes. The proposed robustification strategies accommodate both time-division and frequency-division medium access schemes, and address the inherent challenges of lossy and broadcast communication over acoustic media. More precisely, we introduce schemes for handling broadcast asynchronous communication, mitigating packet losses, and quantising exchanged data, with the goal of providing strategies that may be incorporated by other distributed formation control schemes. We characterise the data rate savings vs.\ control performance losses that may be achieved through tuning the parameters of the proposed schemes, and provide sensitivity analyses on how controller / communication performance losses are influenced by such parameters. In doing so, we showcase the implementability of the proposed strategies for practical purposes using commercially available full-duplex or half-duplex modems.

==> Plotdata_b-spline_b-spline-data.txt <==
path xtarget ytarget xnaive ynaive xlinear ylinear
0 1.4504637e+00   4.6386057e-01   1.4504637e+00   4.6386057e-01   1.4503367e+00   4.6403267e-01
1 1.3519329e+00   4.6775000e-01   1.3519329e+00   4.6775000e-01   1.3521674e+00   4.6743225e-01
2 1.2577241e+00   4.6972201e-01   1.2577241e+00   4.6972201e-01   1.2582850e+00   4.6896195e-01
3 1.1677420e+00   4.6984638e-01   1.1677420e+00   4.6984638e-01   1.1685954e+00   4.6869003e-01
4 1.0818914e+00   4.6819289e-01   1.0818914e+00   4.6819289e-01   1.0830045e+00   4.6668471e-01
5 1.0000771e+00   4.6483135e-01   1.0000771e+00   4.6483135e-01   1.0014181e+00   4.6301422e-01
6 9.2220389e-01   4.5983153e-01   9.2220389e-01   4.5983153e-01   9.2374238e-01   4.5774680e-01
7 8.4817649e-01   4.5326321e-01   8.4817649e-01   4.5326321e-01   8.4988309e-01   4.5095069e-01
8 7.7789973e-01   4.4519619e-01   7.7789973e-01   4.4519619e-01   7.7974621e-01   4.4269411e-01
9 7.1127838e-01   4.3570026e-01   7.1127838e-01   4.3570026e-01   7.1323768e-01   4.3304531e-01
10 6.4821723e-01   4.2484518e-01   6.4821723e-01   4.2484518e-01   6.5026340e-01   4.2207251e-01
11 5.8862107e-01   4.1270076e-01   5.8862107e-01   4.1270076e-01   5.9072933e-01   4.0984396e-01
12 5.3239467e-01   3.9933678e-01   5.3239467e-01   3.9933678e-01   5.3454138e-01   3.9642788e-01
13 4.7944283e-01   3.8482302e-01   4.7944283e-01   3.8482302e-01   4.8160548e-01   3.8189251e-01
14 4.2967032e-01   3.6922927e-01   4.2967032e-01   3.6922927e-01   4.3182757e-01   3.6630609e-01
15 3.8298193e-01   3.5262532e-01   3.8298193e-01   3.5262532e-01   3.8511357e-01   3.4973684e-01
16 3.3928245e-01   3.3508095e-01   3.3928245e-01   3.3508095e-01   3.4136941e-01   3.3225301e-01
17 2.9847665e-01   3.1666594e-01   2.9847665e-01   3.1666594e-01   3.0050102e-01   3.1392282e-01
18 2.6046932e-01   2.9745010e-01   2.6046932e-01   2.9745010e-01   2.6241433e-01   2.9481451e-01
19 2.2516524e-01   2.7750319e-01   2.2516524e-01   2.7750319e-01   2.2701526e-01   2.7499632e-01
20 1.9246920e-01   2.5689501e-01   1.9246920e-01   2.5689501e-01   1.9420975e-01   2.5453648e-01
21 1.6228599e-01   2.3569534e-01   1.6228599e-01   2.3569534e-01   1.6390372e-01   2.3350322e-01
22 1.3452037e-01   2.1397397e-01   1.3452037e-01   2.1397397e-01   1.3600311e-01   2.1196478e-01
23 1.0907715e-01   1.9180068e-01   1.0907715e-01   1.9180068e-01   1.1041384e-01   1.8998939e-01
24 8.5861099e-02   1.6924526e-01   8.5861099e-02   1.6924526e-01   8.7041847e-02   1.6764529e-01
25 6.4777003e-02   1.4637750e-01   6.4777003e-02   1.4637750e-01   6.5793050e-02   1.4500071e-01
26 4.5729647e-02   1.2326718e-01   4.5729647e-02   1.2326718e-01   4.6573382e-02   1.2212388e-01
27 2.8623814e-02   9.9984094e-02   2.8623814e-02   9.9984094e-02   2.9288772e-02   9.9083043e-02
28 1.3364288e-02   7.6598019e-02   1.3364288e-02   7.6598019e-02   1.3845149e-02   7.5946428e-02
29 -1.4414737e-04   5.3178744e-02  -1.4414737e-04   5.3178744e-02   1.4844157e-04   5.2782271e-02
30 -1.1996708e-02   2.9796055e-02  -1.1996708e-02   2.9796055e-02  -1.1895421e-02   2.9658806e-02
31 -2.2288611e-02   6.5197389e-03  -2.2288611e-02   6.5197389e-03  -2.2380510e-02   6.6442670e-03
32 -3.1115072e-02  -1.6580419e-02  -3.1115072e-02  -1.6580419e-02  -3.1400897e-02  -1.6193112e-02
33 -3.8571308e-02  -3.9434633e-02  -3.8571308e-02  -3.9434633e-02  -3.9050653e-02  -3.8785096e-02
34 -4.4752535e-02  -6.1973116e-02  -4.4752535e-02  -6.1973116e-02  -4.5423849e-02  -6.1063452e-02
35 -4.9753969e-02  -8.4126083e-02  -4.9753969e-02  -8.4126083e-02  -5.0614556e-02  -8.2959945e-02
36 -5.3670826e-02  -1.0582375e-01  -5.3670826e-02  -1.0582375e-01  -5.4716844e-02  -1.0440634e-01
37 -5.6598323e-02  -1.2699632e-01  -5.6598323e-02  -1.2699632e-01  -5.7824787e-02  -1.2533440e-01
38 -5.8631677e-02  -1.4757403e-01  -5.8631677e-02  -1.4757403e-01  -6.0032454e-02  -1.4567590e-01
39 -5.9866102e-02  -1.6748707e-01  -5.9866102e-02  -1.6748707e-01  -6.1433916e-02  -1.6536260e-01
40 -6.0396817e-02  -1.8666566e-01  -6.0396817e-02  -1.8666566e-01  -6.2123245e-02  -1.8432627e-01
41 -6.0319037e-02  -2.0504002e-01  -6.0319037e-02  -2.0504002e-01  -6.2194512e-02  -2.0249866e-01
42 -5.9727978e-02  -2.2254037e-01  -5.9727978e-02  -2.2254037e-01  -6.1741788e-02  -2.1981155e-01
43 -5.8718856e-02  -2.3909691e-01  -5.8718856e-02  -2.3909691e-01  -6.0859144e-02  -2.3619671e-01
44 -5.7386889e-02  -2.5463986e-01  -5.7386889e-02  -2.5463986e-01  -5.9640652e-02  -2.5158590e-01
45 -5.5827292e-02  -2.6909943e-01  -5.5827292e-02  -2.6909943e-01  -5.8180382e-02  -2.6591088e-01
46 -5.4135282e-02  -2.8240584e-01  -5.4135282e-02  -2.8240584e-01  -5.6572405e-02  -2.7910342e-01
47 -5.2406075e-02  -2.9448930e-01  -5.2406075e-02  -2.9448930e-01  -5.4910794e-02  -2.9109528e-01
48 -5.0734887e-02  -3.0528003e-01  -5.0734887e-02  -3.0528003e-01  -5.3289618e-02  -3.0181824e-01
49 -4.9216934e-02  -3.1470824e-01  -4.9216934e-02  -3.1470824e-01  -5.1802949e-02  -3.1120406e-01
50 -4.7947434e-02  -3.2270414e-01  -4.7947434e-02  -3.2270414e-01  -5.0544858e-02  -3.1918450e-01
51 -4.7004502e-02  -3.2922201e-01  -4.7004502e-02  -3.2922201e-01  -4.9592666e-02  -3.2571492e-01
52 -4.6397859e-02  -3.3431243e-01  -4.6397859e-02  -3.3431243e-01  -4.8956692e-02  -3.3084508e-01
53 -4.6120127e-02  -3.3805002e-01  -4.6120127e-02  -3.3805002e-01  -4.8630506e-02  -3.3464833e-01
54 -4.6163925e-02  -3.4050941e-01  -4.6163925e-02  -3.4050941e-01  -4.8607676e-02  -3.3719800e-01
55 -4.6521875e-02  -3.4176524e-01  -4.6521875e-02  -3.4176524e-01  -4.8881772e-02  -3.3856746e-01
56 -4.7186597e-02  -3.4189213e-01  -4.7186597e-02  -3.4189213e-01  -4.9446362e-02  -3.3883003e-01
57 -4.8150713e-02  -3.4096472e-01  -4.8150713e-02  -3.4096472e-01  -5.0295015e-02  -3.3805908e-01
58 -4.9406843e-02  -3.3905764e-01  -4.9406843e-02  -3.3905764e-01  -5.1421301e-02  -3.3632795e-01
59 -5.0947608e-02  -3.3624552e-01  -5.0947608e-02  -3.3624552e-01  -5.2818789e-02  -3.3370998e-01
60 -5.2765629e-02  -3.3260300e-01  -5.2765629e-02  -3.3260300e-01  -5.4481048e-02  -3.3027852e-01
61 -5.4853527e-02  -3.2820470e-01  -5.4853527e-02  -3.2820470e-01  -5.6401646e-02  -3.2610692e-01
62 -5.7203923e-02  -3.2312526e-01  -5.7203923e-02  -3.2312526e-01  -5.8574153e-02  -3.2126853e-01
63 -5.9809437e-02  -3.1743931e-01  -5.9809437e-02  -3.1743931e-01  -6.0992137e-02  -3.1583669e-01
64 -6.2662691e-02  -3.1122148e-01  -6.2662691e-02  -3.1122148e-01  -6.3649169e-02  -3.0988475e-01
65 -6.5756305e-02  -3.0454640e-01  -6.5756305e-02  -3.0454640e-01  -6.6538816e-02  -3.0348606e-01
66 -6.9082900e-02  -2.9748871e-01  -6.9082900e-02  -2.9748871e-01  -6.9654649e-02  -2.9671396e-01
67 -7.2635098e-02  -2.9012304e-01  -7.2635098e-02  -2.9012304e-01  -7.2990235e-02  -2.8964181e-01
68 -7.6405518e-02  -2.8252401e-01  -7.6405518e-02  -2.8252401e-01  -7.6539144e-02  -2.8234294e-01
69 -8.0386782e-02  -2.7476626e-01  -8.0386782e-02  -2.7476626e-01  -8.0294946e-02  -2.7489071e-01
70 -8.4571511e-02  -2.6692443e-01  -8.4571511e-02  -2.6692443e-01  -8.4251209e-02  -2.6735845e-01
71 -8.8952325e-02  -2.5907314e-01  -8.8952325e-02  -2.5907314e-01  -8.8401501e-02  -2.5981953e-01
72 -9.3521846e-02  -2.5128702e-01  -9.3521846e-02  -2.5128702e-01  -9.2739393e-02  -2.5234729e-01
73 -9.8272694e-02  -2.4364072e-01  -9.8272694e-02  -2.4364072e-01  -9.7258454e-02  -2.4501506e-01
74 -1.0319749e-01  -2.3620885e-01  -1.0319749e-01  -2.3620885e-01  -1.0195225e-01  -2.3789621e-01
75 -1.0828886e-01  -2.2906605e-01  -1.0828886e-01  -2.2906605e-01  -1.0681436e-01  -2.3106407e-01
76 -1.1353941e-01  -2.2228696e-01  -1.1353941e-01  -2.2228696e-01  -1.1183833e-01  -2.2459200e-01
77 -1.1894178e-01  -2.1594620e-01  -1.1894178e-01  -2.1594620e-01  -1.1701776e-01  -2.1855334e-01
78 -1.2448857e-01  -2.1011841e-01  -1.2448857e-01  -2.1011841e-01  -1.2234620e-01  -2.1302143e-01
79 -1.3017242e-01  -2.0487821e-01  -1.3017242e-01  -2.0487821e-01  -1.2781722e-01  -2.0806964e-01
80 -1.3598595e-01  -2.0030025e-01  -1.3598595e-01  -2.0030025e-01  -1.3342439e-01  -2.0377129e-01
81 -1.4192176e-01  -1.9645915e-01  -1.4192176e-01  -1.9645915e-01  -1.3916128e-01  -2.0019974e-01
82 -1.4797250e-01  -1.9342954e-01  -1.4797250e-01  -1.9342954e-01  -1.4502146e-01  -1.9742834e-01
83 -1.5413076e-01  -1.9128606e-01  -1.5413076e-01  -1.9128606e-01  -1.5099850e-01  -1.9553043e-01
84 -1.6038919e-01  -1.9010333e-01  -1.6038919e-01  -1.9010333e-01  -1.5708597e-01  -1.9457936e-01
85 -1.6674039e-01  -1.8995600e-01  -1.6674039e-01  -1.8995600e-01  -1.6327743e-01  -1.9464848e-01
86 -1.7317699e-01  -1.9091868e-01  -1.7317699e-01  -1.9091868e-01  -1.6956647e-01  -1.9581113e-01
87 -1.7969161e-01  -1.9306602e-01  -1.7969161e-01  -1.9306602e-01  -1.7594663e-01  -1.9814066e-01
88 -1.8627688e-01  -1.9647265e-01  -1.8627688e-01  -1.9647265e-01  -1.8241150e-01  -2.0171042e-01
89 -1.9292540e-01  -2.0121319e-01  -1.9292540e-01  -2.0121319e-01  -1.8895464e-01  -2.0659376e-01
90 -1.9962980e-01  -2.0736228e-01  -1.9962980e-01  -2.0736228e-01  -1.9556963e-01  -2.1286401e-01
91 -2.0638271e-01  -2.1499455e-01  -2.0638271e-01  -2.1499455e-01  -2.0225002e-01  -2.2059454e-01
92 -2.1317674e-01  -2.2418463e-01  -2.1317674e-01  -2.2418463e-01  -2.0898940e-01  -2.2985868e-01
93 -2.2000451e-01  -2.3500715e-01  -2.2000451e-01  -2.3500715e-01  -2.1578133e-01  -2.4072978e-01
94 -2.2685866e-01  -2.4753675e-01  -2.2685866e-01  -2.4753675e-01  -2.2261937e-01  -2.5328120e-01
95 -2.3373178e-01  -2.6184806e-01  -2.3373178e-01  -2.6184806e-01  -2.2949710e-01  -2.6758627e-01
96 -2.4061652e-01  -2.7801571e-01  -2.4061652e-01  -2.7801571e-01  -2.3640809e-01  -2.8371834e-01
97 -2.4750548e-01  -2.9611433e-01  -2.4750548e-01  -2.9611433e-01  -2.4334590e-01  -3.0175077e-01
98 -2.5439129e-01  -3.1621855e-01  -2.5439129e-01  -3.1621855e-01  -2.5030411e-01  -3.2175689e-01
99 -2.6126657e-01  -3.3840301e-01  -2.6126657e-01  -3.3840301e-01  -2.5727628e-01  -3.4381006e-01
100 -2.6812394e-01  -3.6274233e-01  -2.6812394e-01  -3.6274233e-01  -2.6425598e-01  -3.6798362e-01
101 -2.7495782e-01  -3.8928037e-01  -2.7495782e-01  -3.8928037e-01  -2.7123818e-01  -3.9432067e-01
102 -2.8176976e-01  -4.1793787e-01  -2.8176976e-01  -4.1793787e-01  -2.7822344e-01  -4.2274332e-01
103 -2.8856315e-01  -4.4860476e-01  -2.8856315e-01  -4.4860476e-01  -2.8521370e-01  -4.5314343e-01
104 -2.9534133e-01  -4.8117101e-01  -2.9534133e-01  -4.8117101e-01  -2.9221092e-01  -4.8541287e-01
105 -3.0210767e-01  -5.1552656e-01  -3.0210767e-01  -5.1552656e-01  -2.9921705e-01  -5.1944349e-01
106 -3.0886553e-01  -5.5156137e-01  -3.0886553e-01  -5.5156137e-01  -3.0623405e-01  -5.5512715e-01
107 -3.1561827e-01  -5.8916539e-01  -3.1561827e-01  -5.8916539e-01  -3.1326387e-01  -5.9235573e-01
108 -3.2236926e-01  -6.2822857e-01  -3.2236926e-01  -6.2822857e-01  -3.2030845e-01  -6.3102107e-01
109 -3.2912186e-01  -6.6864086e-01  -3.2912186e-01  -6.6864086e-01  -3.2736975e-01  -6.7101505e-01
110 -3.3587943e-01  -7.1029221e-01  -3.3587943e-01  -7.1029221e-01  -3.3444973e-01  -7.1222952e-01
111 -3.4264533e-01  -7.5307258e-01  -3.4264533e-01  -7.5307258e-01  -3.4155034e-01  -7.5455634e-01
112 -3.4942292e-01  -7.9687192e-01  -3.4942292e-01  -7.9687192e-01  -3.4867353e-01  -7.9788738e-01
113 -3.5621556e-01  -8.4158018e-01  -3.5621556e-01  -8.4158018e-01  -3.5582125e-01  -8.4211450e-01
114 -3.6302663e-01  -8.8708730e-01  -3.6302663e-01  -8.8708730e-01  -3.6299545e-01  -8.8712955e-01
115 -3.6985947e-01  -9.3328325e-01  -3.6985947e-01  -9.3328325e-01  -3.7019809e-01  -9.3282441e-01
116 -3.7671746e-01  -9.8005797e-01  -3.7671746e-01  -9.8005797e-01  -3.7743112e-01  -9.7909093e-01
117 -3.8360395e-01  -1.0273014e+00  -3.8360395e-01  -1.0273014e+00  -3.8469649e-01  -1.0258210e+00
118 -3.9052230e-01  -1.0749035e+00  -3.9052230e-01  -1.0749035e+00  -3.9199615e-01  -1.0729064e+00
119 -3.9747588e-01  -1.1227543e+00  -3.9747588e-01  -1.1227543e+00  -3.9933207e-01  -1.1202391e+00
120 -4.0446805e-01  -1.1707436e+00  -4.0446805e-01  -1.1707436e+00  -4.0670618e-01  -1.1677109e+00
121 -4.1150217e-01  -1.2187615e+00  -4.1150217e-01  -1.2187615e+00  -4.1412044e-01  -1.2152136e+00
122 -4.1858161e-01  -1.2666978e+00  -4.1858161e-01  -1.2666978e+00  -4.2157681e-01  -1.2626392e+00
123 -4.2570972e-01  -1.3144426e+00  -4.2570972e-01  -1.3144426e+00  -4.2907724e-01  -1.3098795e+00
124 -4.3288986e-01  -1.3618858e+00  -4.3288986e-01  -1.3618858e+00  -4.3662368e-01  -1.3568263e+00
125 -4.4012541e-01  -1.4089173e+00  -4.4012541e-01  -1.4089173e+00  -4.4421808e-01  -1.4033716e+00
126 -4.4741972e-01  -1.4554271e+00  -4.4741972e-01  -1.4554271e+00  -4.5186239e-01  -1.4494071e+00
127 -4.5477615e-01  -1.5013052e+00  -4.5477615e-01  -1.5013052e+00  -4.5955857e-01  -1.4948247e+00
128 -4.6219806e-01  -1.5464414e+00  -4.6219806e-01  -1.5464414e+00  -4.6730857e-01  -1.5395164e+00
129 -4.6968883e-01  -1.5907258e+00  -4.6968883e-01  -1.5907258e+00  -4.7511435e-01  -1.5833739e+00
130 -4.7725180e-01  -1.6340483e+00  -4.7725180e-01  -1.6340483e+00  -4.8297785e-01  -1.6262892e+00
131 -4.8489034e-01  -1.6762988e+00  -4.8489034e-01  -1.6762988e+00  -4.9090102e-01  -1.6681540e+00
132 -4.9260782e-01  -1.7173673e+00  -4.9260782e-01  -1.7173673e+00  -4.9888583e-01  -1.7088603e+00
133 -5.0040759e-01  -1.7571438e+00  -5.0040759e-01  -1.7571438e+00  -5.0693422e-01  -1.7482999e+00
134 -5.0829302e-01  -1.7955182e+00  -5.0829302e-01  -1.7955182e+00  -5.1504815e-01  -1.7863647e+00
135 -5.1626747e-01  -1.8323805e+00  -5.1626747e-01  -1.8323805e+00  -5.2322956e-01  -1.8229465e+00
136 -5.2433429e-01  -1.8676205e+00  -5.2433429e-01  -1.8676205e+00  -5.3148041e-01  -1.8579372e+00
137 -5.3249687e-01  -1.9011283e+00  -5.3249687e-01  -1.9011283e+00  -5.3980266e-01  -1.8912286e+00
138 -5.4075854e-01  -1.9327938e+00  -5.4075854e-01  -1.9327938e+00  -5.4819825e-01  -1.9227127e+00
139 -5.4912269e-01  -1.9625070e+00  -5.4912269e-01  -1.9625070e+00  -5.5666913e-01  -1.9522812e+00
140 -5.5759266e-01  -1.9901578e+00  -5.5759266e-01  -1.9901578e+00  -5.6521727e-01  -1.9798261e+00
141 -5.6617182e-01  -2.0156362e+00  -5.6617182e-01  -2.0156362e+00  -5.7384462e-01  -2.0052392e+00
142 -5.7486354e-01  -2.0388321e+00  -5.7486354e-01  -2.0388321e+00  -5.8255311e-01  -2.0284123e+00
143 -5.8367117e-01  -2.0596354e+00  -5.8367117e-01  -2.0596354e+00  -5.9134472e-01  -2.0492374e+00
144 -5.9259808e-01  -2.0779362e+00  -5.9259808e-01  -2.0779362e+00  -6.0022138e-01  -2.0676062e+00
145 -6.0164763e-01  -2.0936244e+00  -6.0164763e-01  -2.0936244e+00  -6.0918506e-01  -2.0834108e+00
146 -6.1082318e-01  -2.1065898e+00  -6.1082318e-01  -2.1065898e+00  -6.1823771e-01  -2.0965428e+00
147 -6.2012809e-01  -2.1167226e+00  -6.2012809e-01  -2.1167226e+00  -6.2738127e-01  -2.1068941e+00
148 -6.2956572e-01  -2.1239125e+00  -6.2956572e-01  -2.1239125e+00  -6.3661770e-01  -2.1143568e+00
149 -6.3913945e-01  -2.1280497e+00  -6.3913945e-01  -2.1280497e+00  -6.4594896e-01  -2.1188225e+00
150 -6.4885262e-01  -2.1290240e+00  -6.4885262e-01  -2.1290240e+00  -6.5537699e-01  -2.1201831e+00
151 -6.5870818e-01  -2.1267629e+00  -6.5870818e-01  -2.1267629e+00  -6.6490398e-01  -2.1183673e+00
152 -6.6870736e-01  -2.1213444e+00  -6.6870736e-01  -2.1213444e+00  -6.7453302e-01  -2.1134503e+00
153 -6.7885098e-01  -2.1128838e+00  -6.7885098e-01  -2.1128838e+00  -6.8426742e-01  -2.1055443e+00
154 -6.8913986e-01  -2.1014966e+00  -6.8913986e-01  -2.1014966e+00  -6.9411051e-01  -2.0947611e+00
155 -6.9957481e-01  -2.0872982e+00  -6.9957481e-01  -2.0872982e+00  -7.0406561e-01  -2.0812129e+00
156 -7.1015664e-01  -2.0704040e+00  -7.1015664e-01  -2.0704040e+00  -7.1413603e-01  -2.0650117e+00
157 -7.2088616e-01  -2.0509295e+00  -7.2088616e-01  -2.0509295e+00  -7.2432510e-01  -2.0462695e+00
158 -7.3176420e-01  -2.0289901e+00  -7.3176420e-01  -2.0289901e+00  -7.3463614e-01  -2.0250984e+00
159 -7.4279157e-01  -2.0047012e+00  -7.4279157e-01  -2.0047012e+00  -7.4507246e-01  -2.0016104e+00
160 -7.5396908e-01  -1.9781782e+00  -7.5396908e-01  -1.9781782e+00  -7.5563738e-01  -1.9759176e+00
161 -7.6529754e-01  -1.9495367e+00  -7.6529754e-01  -1.9495367e+00  -7.6633423e-01  -1.9481319e+00
162 -7.7677777e-01  -1.9188919e+00  -7.7677777e-01  -1.9188919e+00  -7.7716633e-01  -1.9183654e+00
163 -7.8841059e-01  -1.8863595e+00  -7.8841059e-01  -1.8863595e+00  -7.8813698e-01  -1.8867302e+00
164 -8.0019681e-01  -1.8520547e+00  -8.0019681e-01  -1.8520547e+00  -7.9924952e-01  -1.8533383e+00
165 -8.1213724e-01  -1.8160930e+00  -8.1213724e-01  -1.8160930e+00  -8.1050726e-01  -1.8183017e+00
166 -8.2423270e-01  -1.7785898e+00  -8.2423270e-01  -1.7785898e+00  -8.2191353e-01  -1.7817324e+00
167 -8.3648400e-01  -1.7396606e+00  -8.3648400e-01  -1.7396606e+00  -8.3347164e-01  -1.7437425e+00
168 -8.4889196e-01  -1.6994208e+00  -8.4889196e-01  -1.6994208e+00  -8.4518490e-01  -1.7044441e+00
169 -8.6145739e-01  -1.6579859e+00  -8.6145739e-01  -1.6579859e+00  -8.5705665e-01  -1.6639491e+00
170 -8.7418111e-01  -1.6154712e+00  -8.7418111e-01  -1.6154712e+00  -8.6909020e-01  -1.6223696e+00
171 -8.8706392e-01  -1.5719922e+00  -8.8706392e-01  -1.5719922e+00  -8.8128887e-01  -1.5798177e+00
172 -9.0010666e-01  -1.5276643e+00  -9.0010666e-01  -1.5276643e+00  -8.9365599e-01  -1.5364053e+00
173 -9.1331012e-01  -1.4826030e+00  -9.1331012e-01  -1.4826030e+00  -9.0619486e-01  -1.4922445e+00
174 -9.2667512e-01  -1.4369237e+00  -9.2667512e-01  -1.4369237e+00  -9.1890881e-01  -1.4474474e+00
175 -9.4020249e-01  -1.3907417e+00  -9.4020249e-01  -1.3907417e+00  -9.3180115e-01  -1.4021260e+00
176 -9.5389303e-01  -1.3441726e+00  -9.5389303e-01  -1.3441726e+00  -9.4487522e-01  -1.3563922e+00
177 -9.6774755e-01  -1.2973318e+00  -9.6774755e-01  -1.2973318e+00  -9.5813432e-01  -1.3103582e+00
178 -9.8176688e-01  -1.2503347e+00  -9.8176688e-01  -1.2503347e+00  -9.7158179e-01  -1.2641360e+00
179 -9.9595182e-01  -1.2032968e+00  -9.9595182e-01  -1.2032968e+00  -9.8522093e-01  -1.2178377e+00
180 -1.0103032e+00  -1.1563334e+00  -1.0103032e+00  -1.1563334e+00  -9.9905506e-01  -1.1715751e+00
181 -1.0248218e+00  -1.1095599e+00  -1.0248218e+00  -1.1095599e+00  -1.0130875e+00  -1.1254605e+00
182 -1.0395085e+00  -1.0630920e+00  -1.0395085e+00  -1.0630920e+00  -1.0273216e+00  -1.0796058e+00
183 -1.0543640e+00  -1.0170448e+00  -1.0543640e+00  -1.0170448e+00  -1.0417606e+00  -1.0341231e+00
184 -1.0693893e+00  -9.7153401e-01  -1.0693893e+00  -9.7153401e-01  -1.0564080e+00  -9.8912435e-01
185 -1.0845850e+00  -9.2667489e-01  -1.0845850e+00  -9.2667489e-01  -1.0712669e+00  -9.4472166e-01
186 -1.0999521e+00  -8.8258292e-01  -1.0999521e+00  -8.8258292e-01  -1.0863407e+00  -9.0102704e-01
187 -1.1154913e+00  -8.3937353e-01  -1.1154913e+00  -8.3937353e-01  -1.1016328e+00  -8.5815252e-01
188 -1.1312034e+00  -7.9716215e-01  -1.1312034e+00  -7.9716215e-01  -1.1171464e+00  -8.1621016e-01
189 -1.1470893e+00  -7.5606421e-01  -1.1470893e+00  -7.5606421e-01  -1.1328849e+00  -7.7531197e-01
190 -1.1631498e+00  -7.1619514e-01  -1.1631498e+00  -7.1619514e-01  -1.1488516e+00  -7.3557000e-01
191 -1.1793857e+00  -6.7767037e-01  -1.1793857e+00  -6.7767037e-01  -1.1650498e+00  -6.9709628e-01
192 -1.1957978e+00  -6.4060533e-01  -1.1957978e+00  -6.4060533e-01  -1.1814828e+00  -6.6000285e-01
193 -1.2123869e+00  -6.0511545e-01  -1.2123869e+00  -6.0511545e-01  -1.1981540e+00  -6.2440175e-01
194 -1.2291538e+00  -5.7131616e-01  -1.2291538e+00  -5.7131616e-01  -1.2150666e+00  -5.9040500e-01
195 -1.2460994e+00  -5.3932290e-01  -1.2460994e+00  -5.3932290e-01  -1.2322241e+00  -5.5812465e-01
196 -1.2632244e+00  -5.0925109e-01  -1.2632244e+00  -5.0925109e-01  -1.2496296e+00  -5.2767273e-01
197 -1.2805297e+00  -4.8121616e-01  -1.2805297e+00  -4.8121616e-01  -1.2672866e+00  -4.9916128e-01
198 -1.2980161e+00  -4.5533355e-01  -1.2980161e+00  -4.5533355e-01  -1.2851983e+00  -4.7270234e-01
199 -1.3156845e+00  -4.3171868e-01  -1.3156845e+00  -4.3171868e-01  -1.3033681e+00  -4.4840793e-01
200 -1.3335355e+00  -4.1048699e-01  -1.3335355e+00  -4.1048699e-01  -1.3217993e+00  -4.2639010e-01
201 -1.3515669e+00  -3.9171886e-01  -1.3515669e+00  -3.9171886e-01  -1.3404909e+00  -4.0672749e-01
202 -1.3697640e+00  -3.7535455e-01  -1.3697640e+00  -3.7535455e-01  -1.3594244e+00  -3.8936522e-01
203 -1.3881086e+00  -3.6129927e-01  -1.3881086e+00  -3.6129927e-01  -1.3785771e+00  -3.7421500e-01
204 -1.4065830e+00  -3.4945823e-01  -1.4065830e+00  -3.4945823e-01  -1.3979263e+00  -3.6118855e-01
205 -1.4251691e+00  -3.3973663e-01  -1.4251691e+00  -3.3973663e-01  -1.4174491e+00  -3.5019760e-01
206 -1.4438491e+00  -3.3203969e-01  -1.4438491e+00  -3.3203969e-01  -1.4371230e+00  -3.4115387e-01
207 -1.4626048e+00  -3.2627263e-01  -1.4626048e+00  -3.2627263e-01  -1.4569250e+00  -3.3396907e-01
208 -1.4814185e+00  -3.2234064e-01  -1.4814185e+00  -3.2234064e-01  -1.4768325e+00  -3.2855494e-01
209 -1.5002722e+00  -3.2014895e-01  -1.5002722e+00  -3.2014895e-01  -1.4968227e+00  -3.2482318e-01
210 -1.5191479e+00  -3.1960276e-01  -1.5191479e+00  -3.1960276e-01  -1.5168729e+00  -3.2268552e-01
211 -1.5380276e+00  -3.2060728e-01  -1.5380276e+00  -3.2060728e-01  -1.5369602e+00  -3.2205369e-01
212 -1.5568935e+00  -3.2306773e-01  -1.5568935e+00  -3.2306773e-01  -1.5570620e+00  -3.2283940e-01
213 -1.5757276e+00  -3.2688931e-01  -1.5757276e+00  -3.2688931e-01  -1.5771555e+00  -3.2495438e-01
214 -1.5945119e+00  -3.3197724e-01  -1.5945119e+00  -3.3197724e-01  -1.5972180e+00  -3.2831034e-01
215 -1.6132285e+00  -3.3823673e-01  -1.6132285e+00  -3.3823673e-01  -1.6172266e+00  -3.3281901e-01
216 -1.6318594e+00  -3.4557299e-01  -1.6318594e+00  -3.4557299e-01  -1.6371588e+00  -3.3839210e-01
217 -1.6503867e+00  -3.5389122e-01  -1.6503867e+00  -3.5389122e-01  -1.6569916e+00  -3.4494135e-01
218 -1.6687925e+00  -3.6309665e-01  -1.6687925e+00  -3.6309665e-01  -1.6767023e+00  -3.5237846e-01
219 -1.6870588e+00  -3.7309447e-01  -1.6870588e+00  -3.7309447e-01  -1.6962683e+00  -3.6061517e-01
220 -1.7051676e+00  -3.8378991e-01  -1.7051676e+00  -3.8378991e-01  -1.7156667e+00  -3.6956318e-01
221 -1.7231011e+00  -3.9508817e-01  -1.7231011e+00  -3.9508817e-01  -1.7348748e+00  -3.7913424e-01
222 -1.7408412e+00  -4.0689446e-01  -1.7408412e+00  -4.0689446e-01  -1.7538698e+00  -3.8924004e-01
223 -1.7583700e+00  -4.1911400e-01  -1.7583700e+00  -4.1911400e-01  -1.7726290e+00  -3.9979232e-01
224 -1.7756696e+00  -4.3165199e-01  -1.7756696e+00  -4.3165199e-01  -1.7911297e+00  -4.1070280e-01
225 -1.7927221e+00  -4.4441365e-01  -1.7927221e+00  -4.4441365e-01  -1.8093491e+00  -4.2188320e-01
226 -1.8095094e+00  -4.5730418e-01  -1.8095094e+00  -4.5730418e-01  -1.8272644e+00  -4.3324523e-01
227 -1.8260136e+00  -4.7022881e-01  -1.8260136e+00  -4.7022881e-01  -1.8448529e+00  -4.4470063e-01
228 -1.8422169e+00  -4.8309273e-01  -1.8422169e+00  -4.8309273e-01  -1.8620919e+00  -4.5616111e-01
229 -1.8581011e+00  -4.9580116e-01  -1.8581011e+00  -4.9580116e-01  -1.8789585e+00  -4.6753839e-01
230 -1.8736485e+00  -5.0825931e-01  -1.8736485e+00  -5.0825931e-01  -1.8954301e+00  -4.7874419e-01
231 -1.8888410e+00  -5.2037239e-01  -1.8888410e+00  -5.2037239e-01  -1.9114838e+00  -4.8969023e-01
232 -1.9036608e+00  -5.3204561e-01  -1.9036608e+00  -5.3204561e-01  -1.9270971e+00  -5.0028825e-01
233 -1.9180897e+00  -5.4318419e-01  -1.9180897e+00  -5.4318419e-01  -1.9422470e+00  -5.1044995e-01
234 -1.9321100e+00  -5.5369333e-01  -1.9321100e+00  -5.5369333e-01  -1.9569108e+00  -5.2008705e-01
235 -1.9457037e+00  -5.6347824e-01  -1.9457037e+00  -5.6347824e-01  -1.9710658e+00  -5.2911129e-01
236 -1.9588528e+00  -5.7244414e-01  -1.9588528e+00  -5.7244414e-01  -1.9846893e+00  -5.3743438e-01
237 -1.9715393e+00  -5.8049624e-01  -1.9715393e+00  -5.8049624e-01  -1.9977584e+00  -5.4496803e-01
238 -1.9837454e+00  -5.8753974e-01  -1.9837454e+00  -5.8753974e-01  -2.0102505e+00  -5.5162398e-01
239 -1.9954531e+00  -5.9347986e-01  -1.9954531e+00  -5.9347986e-01  -2.0221428e+00  -5.5731395e-01
240 -2.0066444e+00  -5.9822181e-01  -2.0066444e+00  -5.9822181e-01  -2.0334125e+00  -5.6194965e-01
241 -2.0173013e+00  -6.0167080e-01  -2.0173013e+00  -6.0167080e-01  -2.0440369e+00  -5.6544280e-01
242 -2.0274061e+00  -6.0373204e-01  -2.0274061e+00  -6.0373204e-01  -2.0539932e+00  -5.6770513e-01
243 -2.0369406e+00  -6.0431074e-01  -2.0369406e+00  -6.0431074e-01  -2.0632587e+00  -5.6864836e-01
244 -2.0458869e+00  -6.0331212e-01  -2.0458869e+00  -6.0331212e-01  -2.0718106e+00  -5.6818420e-01
245 -2.0542272e+00  -6.0064137e-01  -2.0542272e+00  -6.0064137e-01  -2.0796263e+00  -5.6622439e-01
246 -2.0619434e+00  -5.9620372e-01  -2.0619434e+00  -5.9620372e-01  -2.0866828e+00  -5.6268064e-01
247 -2.0690177e+00  -5.8990438e-01  -2.0690177e+00  -5.8990438e-01  -2.0929575e+00  -5.5746467e-01
248 -2.0754320e+00  -5.8164855e-01  -2.0754320e+00  -5.8164855e-01  -2.0984277e+00  -5.5048820e-01
249 -2.0811684e+00  -5.7134145e-01  -2.0811684e+00  -5.7134145e-01  -2.1030705e+00  -5.4166296e-01
250 -2.0862090e+00  -5.5888829e-01  -2.0862090e+00  -5.5888829e-01  -2.1068633e+00  -5.3090067e-01
251 -2.0905386e+00  -5.4422398e-01  -2.0905386e+00  -5.4422398e-01  -2.1097885e+00  -5.1813931e-01
252 -2.0941531e+00  -5.2740228e-01  -2.0941531e+00  -5.2740228e-01  -2.1118501e+00  -5.0342201e-01
253 -2.0970513e+00  -5.0850664e-01  -2.0970513e+00  -5.0850664e-01  -2.1130570e+00  -4.8681813e-01
254 -2.0992320e+00  -4.8762052e-01  -2.0992320e+00  -4.8762052e-01  -2.1134185e+00  -4.6839705e-01
255 -2.1006937e+00  -4.6482739e-01  -2.1006937e+00  -4.6482739e-01  -2.1129436e+00  -4.4822815e-01
256 -2.1014353e+00  -4.4021069e-01  -2.1014353e+00  -4.4021069e-01  -2.1116415e+00  -4.2638082e-01
257 -2.1014555e+00  -4.1385389e-01  -2.1014555e+00  -4.1385389e-01  -2.1095212e+00  -4.0292443e-01
258 -2.1007530e+00  -3.8584044e-01  -2.1007530e+00  -3.8584044e-01  -2.1065920e+00  -3.7792836e-01
259 -2.0993265e+00  -3.5625380e-01  -2.0993265e+00  -3.5625380e-01  -2.1028628e+00  -3.5146199e-01
260 -2.0971748e+00  -3.2517743e-01  -2.0971748e+00  -3.2517743e-01  -2.0983428e+00  -3.2359470e-01
261 -2.0942965e+00  -2.9269478e-01  -2.0942965e+00  -2.9269478e-01  -2.0930412e+00  -2.9439586e-01
262 -2.0906905e+00  -2.5888932e-01  -2.0906905e+00  -2.5888932e-01  -2.0869670e+00  -2.6393486e-01
263 -2.0863554e+00  -2.2384450e-01  -2.0863554e+00  -2.2384450e-01  -2.0801294e+00  -2.3228108e-01
264 -2.0812899e+00  -1.8764379e-01  -2.0812899e+00  -1.8764379e-01  -2.0725374e+00  -1.9950389e-01
265 -2.0754929e+00  -1.5037063e-01  -2.0754929e+00  -1.5037063e-01  -2.0642003e+00  -1.6567268e-01
266 -2.0689629e+00  -1.1210848e-01  -2.0689629e+00  -1.1210848e-01  -2.0551270e+00  -1.3085682e-01
267 -2.0616988e+00  -7.2940812e-02  -2.0616988e+00  -7.2940812e-02  -2.0453268e+00  -9.5125696e-02
268 -2.0536992e+00  -3.2951073e-02  -2.0536992e+00  -3.2951073e-02  -2.0348087e+00  -5.8548680e-02
269 -2.0449629e+00   7.7772769e-03  -2.0449629e+00   7.7772769e-03  -2.0235818e+00  -2.1195155e-02
270 -2.0354886e+00   4.9160780e-02  -2.0354886e+00   4.9160780e-02  -2.0116553e+00   1.6865500e-02
271 -2.0252751e+00   9.1115978e-02  -2.0252751e+00   9.1115978e-02  -1.9990383e+00   5.5563906e-02
272 -2.0143210e+00   1.3355941e-01  -2.0143210e+00   1.3355941e-01  -1.9857400e+00   9.4830685e-02
273 -2.0026251e+00   1.7640763e-01  -2.0026251e+00   1.7640763e-01  -1.9717693e+00   1.3459646e-01
274 -1.9901861e+00   2.1957717e-01  -1.9901861e+00   2.1957717e-01  -1.9571354e+00   1.7479184e-01
275 -1.9770027e+00   2.6298457e-01  -1.9770027e+00   2.6298457e-01  -1.9418475e+00   2.1534746e-01
276 -1.9630737e+00   3.0654638e-01  -1.9630737e+00   3.0654638e-01  -1.9259146e+00   2.5619394e-01
277 -1.9483978e+00   3.5017913e-01  -1.9483978e+00   3.5017913e-01  -1.9093459e+00   2.9726189e-01
278 -1.9329737e+00   3.9379938e-01  -1.9329737e+00   3.9379938e-01  -1.8921506e+00   3.3848194e-01
279 -1.9168002e+00   4.3732366e-01  -1.9168002e+00   4.3732366e-01  -1.8743376e+00   3.7978471e-01
280 -1.8998759e+00   4.8066851e-01  -1.8998759e+00   4.8066851e-01  -1.8559161e+00   4.2110082e-01
281 -1.8821996e+00   5.2375048e-01  -1.8821996e+00   5.2375048e-01  -1.8368953e+00   4.6236088e-01
282 -1.8637700e+00   5.6648611e-01  -1.8637700e+00   5.6648611e-01  -1.8172842e+00   5.0349553e-01
283 -1.8445858e+00   6.0879194e-01  -1.8445858e+00   6.0879194e-01  -1.7970919e+00   5.4443538e-01
284 -1.8246458e+00   6.5058452e-01  -1.8246458e+00   6.5058452e-01  -1.7763277e+00   5.8511106e-01
285 -1.8039487e+00   6.9178038e-01  -1.8039487e+00   6.9178038e-01  -1.7550006e+00   6.2545317e-01
286 -1.7824932e+00   7.3229606e-01  -1.7824932e+00   7.3229606e-01  -1.7331196e+00   6.6539236e-01
287 -1.7602781e+00   7.7204812e-01  -1.7602781e+00   7.7204812e-01  -1.7106940e+00   7.0485922e-01
288 -1.7373020e+00   8.1095309e-01  -1.7373020e+00   8.1095309e-01  -1.6877328e+00   7.4378440e-01
289 -1.7135637e+00   8.4892752e-01  -1.7135637e+00   8.4892752e-01  -1.6642452e+00   7.8209850e-01
290 -1.6890619e+00   8.8588794e-01  -1.6890619e+00   8.8588794e-01  -1.6402403e+00   8.1973215e-01
291 -1.6637954e+00   9.2175090e-01  -1.6637954e+00   9.2175090e-01  -1.6157271e+00   8.5661597e-01
292 -1.6377628e+00   9.5643294e-01  -1.6377628e+00   9.5643294e-01  -1.5907149e+00   8.9268058e-01
293 -1.6109630e+00   9.8985061e-01  -1.6109630e+00   9.8985061e-01  -1.5652126e+00   9.2785660e-01
294 -1.5833945e+00   1.0219204e+00  -1.5833945e+00   1.0219204e+00  -1.5392295e+00   9.6207465e-01
295 -1.5550562e+00   1.0525590e+00  -1.5550562e+00   1.0525590e+00  -1.5127747e+00   9.9526536e-01
296 -1.5259468e+00   1.0816828e+00  -1.5259468e+00   1.0816828e+00  -1.4858572e+00   1.0273593e+00
297 -1.4960650e+00   1.1092083e+00  -1.4960650e+00   1.1092083e+00  -1.4584862e+00   1.0582872e+00
298 -1.4654094e+00   1.1350523e+00  -1.4654094e+00   1.1350523e+00  -1.4306707e+00   1.0879796e+00
299 -1.4339790e+00   1.1591310e+00  -1.4339790e+00   1.1591310e+00  -1.4024200e+00   1.1163671e+00
300 -1.4017723e+00   1.1813613e+00  -1.4017723e+00   1.1813613e+00  -1.3737431e+00   1.1433804e+00
301 -1.3688049e+00   1.2016988e+00  -1.3688049e+00   1.2016988e+00  -1.3446588e+00   1.1689797e+00
302 -1.3351598e+00   1.2202571e+00  -1.3351598e+00   1.2202571e+00  -1.3152244e+00   1.1932436e+00
303 -1.3009369e+00   1.2371890e+00  -1.3009369e+00   1.2371890e+00  -1.2855068e+00   1.2162805e+00
304 -1.2662359e+00   1.2526473e+00  -1.2662359e+00   1.2526473e+00  -1.2555729e+00   1.2381986e+00
305 -1.2311565e+00   1.2667848e+00  -1.2311565e+00   1.2667848e+00  -1.2254898e+00   1.2591061e+00
306 -1.1957987e+00   1.2797544e+00  -1.1957987e+00   1.2797544e+00  -1.1953243e+00   1.2791115e+00
307 -1.1602623e+00   1.2917087e+00  -1.1602623e+00   1.2917087e+00  -1.1651434e+00   1.2983229e+00
308 -1.1246470e+00   1.3028007e+00  -1.1246470e+00   1.3028007e+00  -1.1350141e+00   1.3168487e+00
309 -1.0890526e+00   1.3131832e+00  -1.0890526e+00   1.3131832e+00  -1.1050032e+00   1.3347970e+00
310 -1.0535790e+00   1.3230089e+00  -1.0535790e+00   1.3230089e+00  -1.0751778e+00   1.3522763e+00
311 -1.0183259e+00   1.3324307e+00  -1.0183259e+00   1.3324307e+00  -1.0456047e+00   1.3693948e+00
312 -9.8339319e-01   1.3416014e+00  -9.8339319e-01   1.3416014e+00  -1.0163509e+00   1.3862607e+00
313 -9.4888065e-01   1.3506737e+00  -9.4888065e-01   1.3506737e+00  -9.8748335e-01   1.4029823e+00
314 -9.1488808e-01   1.3598006e+00  -9.1488808e-01   1.3598006e+00  -9.5906900e-01   1.4196680e+00
315 -8.8151529e-01   1.3691349e+00  -8.8151529e-01   1.3691349e+00  -9.3117479e-01   1.4364260e+00
316 -8.4886208e-01   1.3788292e+00  -8.4886208e-01   1.3788292e+00  -9.0386765e-01   1.4533645e+00
317 -8.1702827e-01   1.3890365e+00  -8.1702827e-01   1.3890365e+00  -8.7721453e-01   1.4705919e+00
318 -7.8611365e-01   1.3999096e+00  -7.8611365e-01   1.3999096e+00  -8.5128237e-01   1.4882164e+00
319 -7.5621804e-01   1.4116012e+00  -7.5621804e-01   1.4116012e+00  -8.2613811e-01   1.5063464e+00
320 -7.2744123e-01   1.4242642e+00  -7.2744123e-01   1.4242642e+00  -8.0184870e-01   1.5250901e+00
321 -6.9988304e-01   1.4380514e+00  -6.9988304e-01   1.4380514e+00  -7.7848107e-01   1.5445557e+00
322 -6.7364327e-01   1.4531156e+00  -6.7364327e-01   1.4531156e+00  -7.5610218e-01   1.5648516e+00
323 -6.4882173e-01   1.4696097e+00  -6.4882173e-01   1.4696097e+00  -7.3477896e-01   1.5860860e+00
324 -6.2551821e-01   1.4876863e+00  -6.2551821e-01   1.4876863e+00  -7.1457835e-01   1.6083673e+00
325 -6.0383254e-01   1.5074984e+00  -6.0383254e-01   1.5074984e+00  -6.9556730e-01   1.6318036e+00
326 -5.8386451e-01   1.5291988e+00  -5.8386451e-01   1.5291988e+00  -6.7781275e-01   1.6565033e+00
327 -5.6571393e-01   1.5529402e+00  -5.6571393e-01   1.5529402e+00  -6.6138164e-01   1.6825747e+00
328 -5.4948060e-01   1.5788755e+00  -5.4948060e-01   1.5788755e+00  -6.4634091e-01   1.7101260e+00
329 -5.3526434e-01   1.6071574e+00  -5.3526434e-01   1.6071574e+00  -6.3275752e-01   1.7392656e+00
330 -5.2316494e-01   1.6379389e+00  -5.2316494e-01   1.6379389e+00  -6.2069839e-01   1.7701016e+00
331 -5.1328222e-01   1.6713727e+00  -5.1328222e-01   1.6713727e+00  -6.1023047e-01   1.8027424e+00
332 -5.0571597e-01   1.7076116e+00  -5.0571597e-01   1.7076116e+00  -6.0142071e-01   1.8372963e+00
333 -5.0056602e-01   1.7468084e+00  -5.0056602e-01   1.7468084e+00  -5.9433604e-01   1.8738715e+00
334 -4.9793215e-01   1.7891160e+00  -4.9793215e-01   1.7891160e+00  -5.8904342e-01   1.9125764e+00
335 -4.9791418e-01   1.8346872e+00  -4.9791418e-01   1.8346872e+00  -5.8560977e-01   1.9535191e+00
336 -5.0061191e-01   1.8836747e+00  -5.0061191e-01   1.8836747e+00  -5.8410205e-01   1.9968080e+00
337 -5.0612515e-01   1.9362314e+00  -5.0612515e-01   1.9362314e+00  -5.8458719e-01   2.0425514e+00
338 -5.1455371e-01   1.9925100e+00  -5.1455371e-01   1.9925100e+00  -5.8713215e-01   2.0908575e+00
339 -5.2599738e-01   2.0526635e+00  -5.2599738e-01   2.0526635e+00  -5.9180385e-01   2.1418346e+00
340 -5.4055599e-01   2.1168446e+00  -5.4055599e-01   2.1168446e+00  -5.9866925e-01   2.1955910e+00
341 -5.5832932e-01   2.1852062e+00  -5.5832932e-01   2.1852062e+00  -6.0779528e-01   2.2522350e+00
342 -5.7941720e-01   2.2579009e+00  -5.7941720e-01   2.2579009e+00  -6.1924890e-01   2.3118749e+00
343 -6.0391941e-01   2.3350817e+00  -6.0391941e-01   2.3350817e+00  -6.3309703e-01   2.3746189e+00
344 -6.3193578e-01   2.4169014e+00  -6.3193578e-01   2.4169014e+00  -6.4940663e-01   2.4405753e+00
345 -6.6356610e-01   2.5035128e+00  -6.6356610e-01   2.5035128e+00  -6.6824463e-01   2.5098524e+00
346 -6.9891019e-01   2.5950686e+00  -6.9891019e-01   2.5950686e+00  -6.8967798e-01   2.5825585e+00
347 -7.3806784e-01   2.6917217e+00  -7.3806784e-01   2.6917217e+00  -7.1377362e-01   2.6588018e+00
348 -7.8113887e-01   2.7936250e+00  -7.8113887e-01   2.7936250e+00  -7.4059850e-01   2.7386907e+00
349 -8.2822308e-01   2.9009311e+00  -8.2822308e-01   2.9009311e+00  -7.7021955e-01   2.8223334e+00
350 -8.7942027e-01   3.0137930e+00  -8.7942027e-01   3.0137930e+00  -8.0270372e-01   2.9098382e+00
351 -9.3270722e-01   3.1294837e+00  -9.3483025e-01   3.1323634e+00  -8.3808581e-01   3.0012670e+00
352 -9.8599417e-01   3.2451744e+00  -9.9455283e-01   3.2567952e+00  -8.7627212e-01   3.0964955e+00
353 -1.0392811e+00   3.3608651e+00  -1.0586878e+00   3.3872412e+00  -9.1713679e-01   3.1953534e+00
354 -1.0925681e+00   3.4765558e+00  -1.1273350e+00   3.5238541e+00  -9.6055398e-01   3.2976701e+00
355 -1.1458550e+00   3.5922465e+00  -1.2005942e+00   3.6667868e+00  -1.0063978e+00   3.4032750e+00
356 -1.1991420e+00   3.7079372e+00  -1.2785652e+00   3.8161922e+00  -1.0545425e+00   3.5119976e+00
357 -1.2524289e+00   3.8236279e+00  -1.3613479e+00   3.9722229e+00  -1.1048621e+00   3.6236675e+00
358 -1.3057159e+00   3.9393186e+00  -1.4490420e+00   4.1350319e+00  -1.1572309e+00   3.7381139e+00
359 -1.3590028e+00   4.0550093e+00  -1.5417473e+00   4.3047719e+00  -1.2115229e+00   3.8551666e+00
360 -1.4122898e+00   4.1706999e+00  -1.6395637e+00   4.4815957e+00  -1.2676124e+00   3.9746548e+00
361 -1.4655768e+00   4.2863906e+00  -1.7425909e+00   4.6656562e+00  -1.3253734e+00   4.0964081e+00
362 -1.5188637e+00   4.4020813e+00  -1.8509288e+00   4.8571062e+00  -1.3846801e+00   4.2202559e+00
363 -1.5721507e+00   4.5177720e+00  -1.9646771e+00   5.0560985e+00  -1.4454068e+00   4.3460277e+00
364 -1.6254376e+00   4.6334627e+00  -2.0839357e+00   5.2627858e+00  -1.5074274e+00   4.4735530e+00
365 -1.6787246e+00   4.7491534e+00  -2.2088044e+00   5.4773211e+00  -1.5706162e+00   4.6026612e+00
366 -1.7320115e+00   4.8648441e+00  -2.3393830e+00   5.6998571e+00  -1.6348474e+00   4.7331819e+00
367 -1.7852985e+00   4.9805348e+00  -2.4757712e+00   5.9305466e+00  -1.6999950e+00   4.8649444e+00
368 -1.8385854e+00   5.0962255e+00  -2.6180689e+00   6.1695424e+00  -1.7659333e+00   4.9977782e+00
369 -1.8918724e+00   5.2119162e+00  -2.7663760e+00   6.4169974e+00  -1.8325364e+00   5.1315129e+00
370 -1.9451593e+00   5.3276069e+00  -2.9207921e+00   6.6730644e+00  -1.8996784e+00   5.2659779e+00
371 -1.9984463e+00   5.4432976e+00  -3.0814172e+00   6.9378961e+00  -1.9672334e+00   5.4010026e+00
372 -2.0517332e+00   5.5589883e+00  -3.2483509e+00   7.2116455e+00  -2.0350758e+00   5.5364166e+00
373 -2.1050202e+00   5.6746790e+00  -3.4216932e+00   7.4944652e+00  -2.1030795e+00   5.6720492e+00
374 -2.1583071e+00   5.7903697e+00  -3.6015438e+00   7.7865081e+00  -2.1711187e+00   5.8077300e+00
375 -2.2115941e+00   5.9060603e+00  -3.7880026e+00   8.0879271e+00  -2.2390677e+00   5.9432884e+00
376 -2.2648810e+00   6.0217510e+00  -3.9811692e+00   8.3988749e+00  -2.3068004e+00   6.0785539e+00
377 -2.3181680e+00   6.1374417e+00  -4.1811437e+00   8.7195043e+00  -2.3741912e+00   6.2133560e+00
378 -2.3714550e+00   6.2531324e+00  -4.3880256e+00   9.0499682e+00  -2.4411141e+00   6.3475241e+00
379 -2.4247419e+00   6.3688231e+00  -4.6019150e+00   9.3904194e+00  -2.5074434e+00   6.4808877e+00
380 -2.4780289e+00   6.4845138e+00  -4.8229115e+00   9.7410107e+00  -2.5730530e+00   6.6132763e+00
381 -2.5313158e+00   6.6002045e+00  -5.0511149e+00   1.0101895e+01  -2.6378173e+00   6.7445194e+00
382 -2.5846028e+00   6.7158952e+00  -5.2866252e+00   1.0473225e+01  -2.7016103e+00   6.8744463e+00
383 -2.6378897e+00   6.8315859e+00  -5.5295420e+00   1.0855153e+01  -2.7643063e+00   7.0028866e+00
384 -2.6911767e+00   6.9472766e+00  -5.7799652e+00   1.1247833e+01  -2.8257792e+00   7.1296698e+00
385 -2.7444636e+00   7.0629673e+00  -6.0379946e+00   1.1651417e+01  -2.8859034e+00   7.2546253e+00
386 -2.7977506e+00   7.1786580e+00  -6.3037300e+00   1.2066057e+01  -2.9445530e+00   7.3775826e+00
387 -2.8510375e+00   7.2943487e+00  -6.5772712e+00   1.2491908e+01  -3.0016020e+00   7.4983711e+00
388 -2.9043245e+00   7.4100394e+00  -6.8587180e+00   1.2929121e+01  -3.0569247e+00   7.6168203e+00
389 -2.9576114e+00   7.5257301e+00  -7.1481702e+00   1.3377850e+01  -3.1103952e+00   7.7327598e+00
390 -3.0108984e+00   7.6414207e+00  -7.4457276e+00   1.3838246e+01  -3.1618877e+00   7.8460188e+00
391 -3.0641853e+00   7.7571114e+00  -7.7514901e+00   1.4310464e+01  -3.2112763e+00   7.9564271e+00
392 -3.1174723e+00   7.8728021e+00  -8.0655574e+00   1.4794655e+01  -3.2584352e+00   8.0638139e+00
393 -3.1707592e+00   7.9884928e+00  -8.3880293e+00   1.5290974e+01  -3.3032384e+00   8.1680088e+00
394 -3.2240462e+00   8.1041835e+00  -8.7190057e+00   1.5799571e+01  -3.3455603e+00   8.2688412e+00
395 -3.2773332e+00   8.2198742e+00  -9.0585864e+00   1.6320601e+01  -3.3852748e+00   8.3661406e+00
396 -3.3306201e+00   8.3355649e+00  -9.4068711e+00   1.6854216e+01  -3.4222563e+00   8.4597365e+00
397 -3.3839071e+00   8.4512556e+00  -9.7639596e+00   1.7400569e+01  -3.4563787e+00   8.5494583e+00
398 -3.4371940e+00   8.5669463e+00  -1.0129952e+01   1.7959812e+01  -3.4875163e+00   8.6351356e+00
399 -3.4904810e+00   8.6826370e+00  -1.0504948e+01   1.8532099e+01  -3.5155433e+00   8.7165977e+00
400 -3.5437679e+00   8.7983277e+00  -1.0889047e+01   1.9117583e+01  -3.5403337e+00   8.7936742e+00


==> Plotdata_b-spline_extrapolate-for-real.txt <==
t target naive linear
   0.0000000e+00   1.3067140e-01   1.3067140e-01   1.3055199e-01
   2.0000000e-02   2.0459748e-01   2.0459748e-01   2.0481796e-01
   4.0000000e-02   2.7876980e-01   2.7876980e-01   2.7929719e-01
   6.0000000e-02   3.5316659e-01   3.5316659e-01   3.5396896e-01
   8.0000000e-02   4.2776606e-01   4.2776606e-01   4.2881256e-01
   1.0000000e-01   5.0254643e-01   5.0254643e-01   5.0380731e-01
   1.2000000e-01   5.7748592e-01   5.7748592e-01   5.7893248e-01
   1.4000000e-01   6.5256276e-01   6.5256276e-01   6.5416738e-01
   1.6000000e-01   7.2775515e-01   7.2775515e-01   7.2949130e-01
   1.8000000e-01   8.0304131e-01   8.0304131e-01   8.0488353e-01
   2.0000000e-01   8.7839948e-01   8.7839948e-01   8.8032338e-01
   2.2000000e-01   9.5380785e-01   9.5380785e-01   9.5579013e-01
   2.4000000e-01   1.0292447e+00   1.0292447e+00   1.0312631e+00
   2.6000000e-01   1.1046881e+00   1.1046881e+00   1.1067215e+00
   2.8000000e-01   1.1801164e+00   1.1801164e+00   1.1821448e+00
   3.0000000e-01   1.2555079e+00   1.2555079e+00   1.2575121e+00
   3.2000000e-01   1.3308406e+00   1.3308406e+00   1.3328028e+00
   3.4000000e-01   1.4060928e+00   1.4060928e+00   1.4079962e+00
   3.6000000e-01   1.4812428e+00   1.4812428e+00   1.4830716e+00
   3.8000000e-01   1.5562688e+00   1.5562688e+00   1.5580083e+00
   4.0000000e-01   1.6311489e+00   1.6311489e+00   1.6327855e+00
   4.2000000e-01   1.7058615e+00   1.7058615e+00   1.7073826e+00
   4.4000000e-01   1.7803846e+00   1.7803846e+00   1.7817788e+00
   4.6000000e-01   1.8546966e+00   1.8546966e+00   1.8559535e+00
   4.8000000e-01   1.9287757e+00   1.9287757e+00   1.9298859e+00
   5.0000000e-01   2.0026000e+00   2.0026000e+00   2.0035554e+00
   5.2000000e-01   2.0761479e+00   2.0761479e+00   2.0769412e+00
   5.4000000e-01   2.1493974e+00   2.1493974e+00   2.1500226e+00
   5.6000000e-01   2.2223269e+00   2.2223269e+00   2.2227790e+00
   5.8000000e-01   2.2949145e+00   2.2949145e+00   2.2951896e+00
   6.0000000e-01   2.3671385e+00   2.3671385e+00   2.3672337e+00
   6.2000000e-01   2.4389771e+00   2.4389771e+00   2.4388907e+00
   6.4000000e-01   2.5104084e+00   2.5104084e+00   2.5101397e+00
   6.6000000e-01   2.5814109e+00   2.5814109e+00   2.5809602e+00
   6.8000000e-01   2.6519625e+00   2.6519625e+00   2.6513313e+00
   7.0000000e-01   2.7220416e+00   2.7220416e+00   2.7212325e+00
   7.2000000e-01   2.7916264e+00   2.7916264e+00   2.7906429e+00
   7.4000000e-01   2.8606951e+00   2.8606951e+00   2.8595419e+00
   7.6000000e-01   2.9292259e+00   2.9292259e+00   2.9279089e+00
   7.8000000e-01   2.9971971e+00   2.9971971e+00   2.9957229e+00
   8.0000000e-01   3.0645868e+00   3.0645868e+00   3.0629635e+00
   8.2000000e-01   3.1313733e+00   3.1313733e+00   3.1296099e+00
   8.4000000e-01   3.1975347e+00   3.1975347e+00   3.1956413e+00
   8.6000000e-01   3.2630494e+00   3.2630494e+00   3.2610370e+00
   8.8000000e-01   3.3278955e+00   3.3278955e+00   3.3257764e+00
   9.0000000e-01   3.3920513e+00   3.3920513e+00   3.3898388e+00
   9.2000000e-01   3.4554949e+00   3.4554949e+00   3.4532034e+00
   9.4000000e-01   3.5182046e+00   3.5182046e+00   3.5158496e+00
   9.6000000e-01   3.5801587e+00   3.5801587e+00   3.5777566e+00
   9.8000000e-01   3.6413352e+00   3.6413352e+00   3.6389037e+00
   1.0000000e+00   3.7017125e+00   3.7017125e+00   3.6992703e+00
   1.0200000e+00   3.7612778e+00   3.7612778e+00   3.7588442e+00
   1.0400000e+00   3.8200543e+00   3.8200543e+00   3.8176483e+00
   1.0600000e+00   3.8780743e+00   3.8780743e+00   3.8757140e+00
   1.0800000e+00   3.9353703e+00   3.9353703e+00   3.9330725e+00
   1.1000000e+00   3.9919743e+00   3.9919743e+00   3.9897554e+00
   1.1200000e+00   4.0479188e+00   4.0479188e+00   4.0457941e+00
   1.1400000e+00   4.1032361e+00   4.1032361e+00   4.1012199e+00
   1.1600000e+00   4.1579583e+00   4.1579583e+00   4.1560643e+00
   1.1800000e+00   4.2121179e+00   4.2121179e+00   4.2103586e+00
   1.2000000e+00   4.2657471e+00   4.2657471e+00   4.2641342e+00
   1.2200000e+00   4.3188783e+00   4.3188783e+00   4.3174227e+00
   1.2400000e+00   4.3715436e+00   4.3715436e+00   4.3702553e+00
   1.2600000e+00   4.4237755e+00   4.4237755e+00   4.4226635e+00
   1.2800000e+00   4.4756062e+00   4.4756062e+00   4.4746786e+00
   1.3000000e+00   4.5270679e+00   4.5270679e+00   4.5263322e+00
   1.3200000e+00   4.5781931e+00   4.5781931e+00   4.5776555e+00
   1.3400000e+00   4.6290139e+00   4.6290139e+00   4.6286800e+00
   1.3600000e+00   4.6795628e+00   4.6795628e+00   4.6794371e+00
   1.3800000e+00   4.7298719e+00   4.7298719e+00   4.7299582e+00
   1.4000000e+00   4.7799736e+00   4.7799736e+00   4.7802748e+00
   1.4200000e+00   4.8299002e+00   4.8299002e+00   4.8304181e+00
   1.4400000e+00   4.8796839e+00   4.8796839e+00   4.8804196e+00
   1.4600000e+00   4.9293571e+00   4.9293571e+00   4.9303108e+00
   1.4800000e+00   4.9789521e+00   4.9789521e+00   4.9801229e+00
   1.5000000e+00   5.0285011e+00   5.0285011e+00   5.0298875e+00
   1.5200000e+00   5.0780365e+00   5.0780365e+00   5.0796359e+00
   1.5400000e+00   5.1275906e+00   5.1275906e+00   5.1293996e+00
   1.5600000e+00   5.1771955e+00   5.1771955e+00   5.1792099e+00
   1.5800000e+00   5.2268838e+00   5.2268838e+00   5.2290982e+00
   1.6000000e+00   5.2766875e+00   5.2766875e+00   5.2790960e+00
   1.6200000e+00   5.3266391e+00   5.3266391e+00   5.3292346e+00
   1.6400000e+00   5.3767708e+00   5.3767708e+00   5.3795455e+00
   1.6600000e+00   5.4271150e+00   5.4271150e+00   5.4300600e+00
   1.6800000e+00   5.4777038e+00   5.4777038e+00   5.4808096e+00
   1.7000000e+00   5.5285697e+00   5.5285697e+00   5.5318257e+00
   1.7200000e+00   5.5797449e+00   5.5797449e+00   5.5831396e+00
   1.7400000e+00   5.6312616e+00   5.6312616e+00   5.6347828e+00
   1.7600000e+00   5.6831523e+00   5.6831523e+00   5.6867867e+00
   1.7800000e+00   5.7354492e+00   5.7354492e+00   5.7391827e+00
   1.8000000e+00   5.7881846e+00   5.7881846e+00   5.7920022e+00
   1.8200000e+00   5.8413908e+00   5.8413908e+00   5.8452765e+00
   1.8400000e+00   5.8951000e+00   5.8951000e+00   5.8990371e+00
   1.8600000e+00   5.9493447e+00   5.9493447e+00   5.9533155e+00
   1.8800000e+00   6.0041570e+00   6.0041570e+00   6.0081429e+00
   1.9000000e+00   6.0595692e+00   6.0595692e+00   6.0635509e+00
   1.9200000e+00   6.1156138e+00   6.1156138e+00   6.1195707e+00
   1.9400000e+00   6.1723229e+00   6.1723229e+00   6.1762339e+00
   1.9600000e+00   6.2297289e+00   6.2297289e+00   6.2335718e+00
   1.9800000e+00   6.2878640e+00   6.2878640e+00   6.2916158e+00
   2.0000000e+00   6.3467605e+00   6.3467605e+00   6.3503974e+00
   2.0200000e+00   6.4064406e+00   6.4064406e+00   6.4099380e+00
   2.0400000e+00   6.4668851e+00   6.4668851e+00   6.4702195e+00
   2.0600000e+00   6.5280646e+00   6.5280646e+00   6.5312139e+00
   2.0800000e+00   6.5899499e+00   6.5899499e+00   6.5928933e+00
   2.1000000e+00   6.6525116e+00   6.6525116e+00   6.6552295e+00
   2.1200000e+00   6.7157205e+00   6.7157205e+00   6.7181947e+00
   2.1400000e+00   6.7795471e+00   6.7795471e+00   6.7817608e+00
   2.1600000e+00   6.8439621e+00   6.8439621e+00   6.8458998e+00
   2.1800000e+00   6.9089362e+00   6.9089362e+00   6.9105836e+00
   2.2000000e+00   6.9744402e+00   6.9744402e+00   6.9757844e+00
   2.2200000e+00   7.0404445e+00   7.0404445e+00   7.0414741e+00
   2.2400000e+00   7.1069200e+00   7.1069200e+00   7.1076246e+00
   2.2600000e+00   7.1738373e+00   7.1738373e+00   7.1742080e+00
   2.2800000e+00   7.2411670e+00   7.2411670e+00   7.2411963e+00
   2.3000000e+00   7.3088799e+00   7.3088799e+00   7.3085615e+00
   2.3200000e+00   7.3769466e+00   7.3769466e+00   7.3762756e+00
   2.3400000e+00   7.4453377e+00   7.4453377e+00   7.4443105e+00
   2.3600000e+00   7.5140240e+00   7.5140240e+00   7.5126382e+00
   2.3800000e+00   7.5829761e+00   7.5829761e+00   7.5812308e+00
   2.4000000e+00   7.6521647e+00   7.6521647e+00   7.6500603e+00
   2.4200000e+00   7.7215604e+00   7.7215604e+00   7.7190986e+00
   2.4400000e+00   7.7911340e+00   7.7911340e+00   7.7883177e+00
   2.4600000e+00   7.8608560e+00   7.8608560e+00   7.8576897e+00
   2.4800000e+00   7.9306972e+00   7.9306972e+00   7.9271865e+00
   2.5000000e+00   8.0006283e+00   8.0006283e+00   7.9967802e+00
   2.5200000e+00   8.0706198e+00   8.0706198e+00   8.0664426e+00
   2.5400000e+00   8.1406425e+00   8.1406425e+00   8.1361459e+00
   2.5600000e+00   8.2106671e+00   8.2106671e+00   8.2058620e+00
   2.5800000e+00   8.2806642e+00   8.2806642e+00   8.2755629e+00
   2.6000000e+00   8.3506045e+00   8.3506045e+00   8.3452206e+00
   2.6200000e+00   8.4204586e+00   8.4204586e+00   8.4148071e+00
   2.6400000e+00   8.4901972e+00   8.4901972e+00   8.4842944e+00
   2.6600000e+00   8.5597911e+00   8.5597911e+00   8.5536545e+00
   2.6800000e+00   8.6292108e+00   8.6292108e+00   8.6228594e+00
   2.7000000e+00   8.6984271e+00   8.6984271e+00   8.6918810e+00
   2.7200000e+00   8.7674105e+00   8.7674105e+00   8.7606914e+00
   2.7400000e+00   8.8361319e+00   8.8361319e+00   8.8292627e+00
   2.7600000e+00   8.9045618e+00   8.9045618e+00   8.8975666e+00
   2.7800000e+00   8.9726709e+00   8.9726709e+00   8.9655754e+00
   2.8000000e+00   9.0404299e+00   9.0404299e+00   9.0332609e+00
   2.8200000e+00   9.1078095e+00   9.1078095e+00   9.1005952e+00
   2.8400000e+00   9.1747803e+00   9.1747803e+00   9.1675502e+00
   2.8600000e+00   9.2413130e+00   9.2413130e+00   9.2340979e+00
   2.8800000e+00   9.3073782e+00   9.3073782e+00   9.3002104e+00
   2.9000000e+00   9.3729467e+00   9.3729467e+00   9.3658597e+00
   2.9200000e+00   9.4379891e+00   9.4379891e+00   9.4310177e+00
   2.9400000e+00   9.5024761e+00   9.5024761e+00   9.4956564e+00
   2.9600000e+00   9.5663784e+00   9.5663784e+00   9.5597478e+00
   2.9800000e+00   9.6296666e+00   9.6296666e+00   9.6232640e+00
   3.0000000e+00   9.6923113e+00   9.6923113e+00   9.6861768e+00
   3.0200000e+00   9.7542891e+00   9.7542891e+00   9.7484635e+00
   3.0400000e+00   9.8155990e+00   9.8155990e+00   9.8101214e+00
   3.0600000e+00   9.8762459e+00   9.8762459e+00   9.8711532e+00
   3.0800000e+00   9.9362348e+00   9.9362348e+00   9.9315612e+00
   3.1000000e+00   9.9955705e+00   9.9955705e+00   9.9913481e+00
   3.1200000e+00   1.0054258e+01   1.0054258e+01   1.0050516e+01
   3.1400000e+00   1.0112302e+01   1.0112302e+01   1.0109069e+01
   3.1600000e+00   1.0169708e+01   1.0169708e+01   1.0167007e+01
   3.1800000e+00   1.0226480e+01   1.0226480e+01   1.0224335e+01
   3.2000000e+00   1.0282623e+01   1.0282623e+01   1.0281054e+01
   3.2200000e+00   1.0338143e+01   1.0338143e+01   1.0337168e+01
   3.2400000e+00   1.0393043e+01   1.0393043e+01   1.0392678e+01
   3.2600000e+00   1.0447330e+01   1.0447330e+01   1.0447587e+01
   3.2800000e+00   1.0501007e+01   1.0501007e+01   1.0501898e+01
   3.3000000e+00   1.0554080e+01   1.0554080e+01   1.0555613e+01
   3.3200000e+00   1.0606554e+01   1.0606554e+01   1.0608735e+01
   3.3400000e+00   1.0658434e+01   1.0658434e+01   1.0661266e+01
   3.3600000e+00   1.0709724e+01   1.0709724e+01   1.0713209e+01
   3.3800000e+00   1.0760429e+01   1.0760429e+01   1.0764567e+01
   3.4000000e+00   1.0810554e+01   1.0810554e+01   1.0815341e+01
   3.4200000e+00   1.0860105e+01   1.0860105e+01   1.0865535e+01
   3.4400000e+00   1.0909086e+01   1.0909086e+01   1.0915151e+01
   3.4600000e+00   1.0957501e+01   1.0957501e+01   1.0964191e+01
   3.4800000e+00   1.1005357e+01   1.1005357e+01   1.1012659e+01
   3.5000000e+00   1.1052657e+01   1.1052657e+01   1.1060556e+01
   3.5200000e+00   1.1099407e+01   1.1099407e+01   1.1107885e+01
   3.5400000e+00   1.1145611e+01   1.1145611e+01   1.1154650e+01
   3.5600000e+00   1.1191274e+01   1.1191274e+01   1.1200851e+01
   3.5800000e+00   1.1236402e+01   1.1236402e+01   1.1246492e+01
   3.6000000e+00   1.1280999e+01   1.1280999e+01   1.1291575e+01
   3.6200000e+00   1.1325070e+01   1.1325070e+01   1.1336103e+01
   3.6400000e+00   1.1368620e+01   1.1368620e+01   1.1380079e+01
   3.6600000e+00   1.1411654e+01   1.1411654e+01   1.1423505e+01
   3.6800000e+00   1.1454177e+01   1.1454177e+01   1.1466383e+01
   3.7000000e+00   1.1496193e+01   1.1496193e+01   1.1508716e+01
   3.7200000e+00   1.1537708e+01   1.1537708e+01   1.1550506e+01
   3.7400000e+00   1.1578726e+01   1.1578726e+01   1.1591757e+01
   3.7600000e+00   1.1619253e+01   1.1619253e+01   1.1632470e+01
   3.7800000e+00   1.1659293e+01   1.1659293e+01   1.1672648e+01
   3.8000000e+00   1.1698851e+01   1.1698851e+01   1.1712294e+01
   3.8200000e+00   1.1737931e+01   1.1737931e+01   1.1751411e+01
   3.8400000e+00   1.1776540e+01   1.1776540e+01   1.1790000e+01
   3.8600000e+00   1.1814682e+01   1.1814682e+01   1.1828064e+01
   3.8800000e+00   1.1852361e+01   1.1852361e+01   1.1865607e+01
   3.9000000e+00   1.1889583e+01   1.1889583e+01   1.1902629e+01
   3.9200000e+00   1.1926352e+01   1.1926352e+01   1.1939135e+01
   3.9400000e+00   1.1962674e+01   1.1962674e+01   1.1975126e+01
   3.9600000e+00   1.1998553e+01   1.1998553e+01   1.2010605e+01
   3.9800000e+00   1.2033994e+01   1.2033994e+01   1.2045574e+01
   4.0000000e+00   1.2069002e+01   1.2069002e+01   1.2080037e+01
   4.0200000e+00   1.2103586e+01   1.2103586e+01   1.2114000e+01
   4.0400000e+00   1.2137768e+01   1.2137768e+01   1.2147490e+01
   4.0600000e+00   1.2171576e+01   1.2171576e+01   1.2180538e+01
   4.0800000e+00   1.2205035e+01   1.2205035e+01   1.2213175e+01
   4.1000000e+00   1.2238174e+01   1.2238174e+01   1.2245432e+01
   4.1200000e+00   1.2271018e+01   1.2271018e+01   1.2277342e+01
   4.1400000e+00   1.2303593e+01   1.2303593e+01   1.2308934e+01
   4.1600000e+00   1.2335928e+01   1.2335928e+01   1.2340240e+01
   4.1800000e+00   1.2368048e+01   1.2368048e+01   1.2371292e+01
   4.2000000e+00   1.2399981e+01   1.2399981e+01   1.2402120e+01
   4.2200000e+00   1.2431752e+01   1.2431752e+01   1.2432756e+01
   4.2400000e+00   1.2463389e+01   1.2463389e+01   1.2463230e+01
   4.2600000e+00   1.2494918e+01   1.2494918e+01   1.2493575e+01
   4.2800000e+00   1.2526366e+01   1.2526366e+01   1.2523821e+01
   4.3000000e+00   1.2557760e+01   1.2557760e+01   1.2554000e+01
   4.3200000e+00   1.2589126e+01   1.2589126e+01   1.2584143e+01
   4.3400000e+00   1.2620491e+01   1.2620491e+01   1.2614281e+01
   4.3600000e+00   1.2651882e+01   1.2651882e+01   1.2644445e+01
   4.3800000e+00   1.2683325e+01   1.2683325e+01   1.2674666e+01
   4.4000000e+00   1.2714847e+01   1.2714847e+01   1.2704976e+01
   4.4200000e+00   1.2746476e+01   1.2746476e+01   1.2735406e+01
   4.4400000e+00   1.2778236e+01   1.2778236e+01   1.2765986e+01
   4.4600000e+00   1.2810156e+01   1.2810156e+01   1.2796750e+01
   4.4800000e+00   1.2842262e+01   1.2842262e+01   1.2827726e+01
   4.5000000e+00   1.2874581e+01   1.2874581e+01   1.2858947e+01
   4.5200000e+00   1.2907139e+01   1.2907139e+01   1.2890445e+01
   4.5400000e+00   1.2939963e+01   1.2939963e+01   1.2922249e+01
   4.5600000e+00   1.2973079e+01   1.2973079e+01   1.2954392e+01
   4.5800000e+00   1.3006515e+01   1.3006515e+01   1.2986904e+01
   4.6000000e+00   1.3040297e+01   1.3040297e+01   1.3019817e+01
   4.6200000e+00   1.3074452e+01   1.3074452e+01   1.3053162e+01
   4.6400000e+00   1.3109006e+01   1.3109006e+01   1.3086970e+01
   4.6600000e+00   1.3143986e+01   1.3143986e+01   1.3121273e+01
   4.6800000e+00   1.3179420e+01   1.3179420e+01   1.3156101e+01
   4.7000000e+00   1.3215332e+01   1.3215332e+01   1.3191486e+01
   4.7200000e+00   1.3251751e+01   1.3251751e+01   1.3227459e+01
   4.7400000e+00   1.3288703e+01   1.3288703e+01   1.3264051e+01
   4.7600000e+00   1.3326215e+01   1.3326215e+01   1.3301294e+01
   4.7800000e+00   1.3364313e+01   1.3364313e+01   1.3339218e+01
   4.8000000e+00   1.3403024e+01   1.3403024e+01   1.3377855e+01
   4.8200000e+00   1.3442375e+01   1.3442375e+01   1.3417237e+01
   4.8400000e+00   1.3482392e+01   1.3482392e+01   1.3457393e+01
   4.8600000e+00   1.3523102e+01   1.3523102e+01   1.3498357e+01
   4.8800000e+00   1.3564532e+01   1.3564532e+01   1.3540158e+01
   4.9000000e+00   1.3606709e+01   1.3606709e+01   1.3582827e+01
   4.9200000e+00   1.3649658e+01   1.3649658e+01   1.3626397e+01
   4.9400000e+00   1.3693408e+01   1.3693408e+01   1.3670899e+01
   4.9600000e+00   1.3737984e+01   1.3737984e+01   1.3716363e+01
   4.9800000e+00   1.3783414e+01   1.3783414e+01   1.3762820e+01
   5.0000000e+00   1.3829723e+01   1.3829723e+01   1.3810303e+01
   5.0200000e+00   1.3876935e+01   1.3876935e+01   1.3858836e+01
   5.0400000e+00   1.3925057e+01   1.3925057e+01   1.3908417e+01
   5.0600000e+00   1.3974090e+01   1.3974090e+01   1.3959040e+01
   5.0800000e+00   1.4024037e+01   1.4024037e+01   1.4010698e+01
   5.1000000e+00   1.4074901e+01   1.4074901e+01   1.4063383e+01
   5.1200000e+00   1.4126685e+01   1.4126685e+01   1.4117089e+01
   5.1400000e+00   1.4179391e+01   1.4179391e+01   1.4171807e+01
   5.1600000e+00   1.4233021e+01   1.4233021e+01   1.4227531e+01
   5.1800000e+00   1.4287578e+01   1.4287578e+01   1.4284253e+01
   5.2000000e+00   1.4343065e+01   1.4343065e+01   1.4341967e+01
   5.2200000e+00   1.4399484e+01   1.4399484e+01   1.4400664e+01
   5.2400000e+00   1.4456838e+01   1.4456838e+01   1.4460339e+01
   5.2600000e+00   1.4515129e+01   1.4515129e+01   1.4520983e+01
   5.2800000e+00   1.4574359e+01   1.4574359e+01   1.4582589e+01
   5.3000000e+00   1.4634533e+01   1.4634533e+01   1.4645150e+01
   5.3200000e+00   1.4695651e+01   1.4695651e+01   1.4708660e+01
   5.3400000e+00   1.4757716e+01   1.4757716e+01   1.4773110e+01
   5.3600000e+00   1.4820732e+01   1.4820732e+01   1.4838493e+01
   5.3800000e+00   1.4884700e+01   1.4884700e+01   1.4904803e+01
   5.4000000e+00   1.4949623e+01   1.4949623e+01   1.4972032e+01
   5.4200000e+00   1.5015504e+01   1.5015504e+01   1.5040173e+01
   5.4400000e+00   1.5082345e+01   1.5082345e+01   1.5109218e+01
   5.4600000e+00   1.5150149e+01   1.5150149e+01   1.5179161e+01
   5.4800000e+00   1.5218918e+01   1.5218918e+01   1.5249994e+01
   5.5000000e+00   1.5288655e+01   1.5288655e+01   1.5321709e+01
   5.5200000e+00   1.5359362e+01   1.5359362e+01   1.5394301e+01
   5.5400000e+00   1.5431043e+01   1.5431043e+01   1.5467761e+01
   5.5600000e+00   1.5503698e+01   1.5503698e+01   1.5542082e+01
   5.5800000e+00   1.5577332e+01   1.5577332e+01   1.5617258e+01
   5.6000000e+00   1.5651947e+01   1.5651947e+01   1.5693280e+01
   5.6200000e+00   1.5727545e+01   1.5727545e+01   1.5770142e+01
   5.6400000e+00   1.5804128e+01   1.5804128e+01   1.5847836e+01
   5.6600000e+00   1.5881700e+01   1.5881700e+01   1.5926355e+01
   5.6800000e+00   1.5960262e+01   1.5960262e+01   1.6005693e+01
   5.7000000e+00   1.6039818e+01   1.6039818e+01   1.6085841e+01
   5.7200000e+00   1.6120369e+01   1.6120369e+01   1.6166793e+01
   5.7400000e+00   1.6201920e+01   1.6201920e+01   1.6248541e+01
   5.7600000e+00   1.6284471e+01   1.6284471e+01   1.6331078e+01
   5.7800000e+00   1.6368025e+01   1.6368025e+01   1.6414397e+01
   5.8000000e+00   1.6452586e+01   1.6452586e+01   1.6498490e+01
   5.8200000e+00   1.6538156e+01   1.6538156e+01   1.6583351e+01
   5.8400000e+00   1.6624736e+01   1.6624736e+01   1.6668973e+01
   5.8600000e+00   1.6712331e+01   1.6712331e+01   1.6755347e+01
   5.8800000e+00   1.6800941e+01   1.6800941e+01   1.6842467e+01
   5.9000000e+00   1.6890571e+01   1.6890571e+01   1.6930326e+01
   5.9200000e+00   1.6981222e+01   1.6981222e+01   1.7018916e+01
   5.9400000e+00   1.7072897e+01   1.7072897e+01   1.7108230e+01
   5.9600000e+00   1.7165598e+01   1.7165598e+01   1.7198261e+01
   5.9800000e+00   1.7259328e+01   1.7259328e+01   1.7289001e+01
   6.0000000e+00   1.7354090e+01   1.7354090e+01   1.7380445e+01
   6.0200000e+00   1.7449869e+01   1.7449869e+01   1.7472573e+01
   6.0400000e+00   1.7546583e+01   1.7546583e+01   1.7565327e+01
   6.0600000e+00   1.7644130e+01   1.7644130e+01   1.7658638e+01
   6.0800000e+00   1.7742412e+01   1.7742412e+01   1.7752438e+01
   6.1000000e+00   1.7841329e+01   1.7841329e+01   1.7846657e+01
   6.1200000e+00   1.7940780e+01   1.7940780e+01   1.7941226e+01
   6.1400000e+00   1.8040666e+01   1.8040666e+01   1.8036077e+01
   6.1600000e+00   1.8140887e+01   1.8140887e+01   1.8131139e+01
   6.1800000e+00   1.8241343e+01   1.8241343e+01   1.8226345e+01
   6.2000000e+00   1.8341933e+01   1.8341933e+01   1.8321625e+01
   6.2200000e+00   1.8442559e+01   1.8442559e+01   1.8416910e+01
   6.2400000e+00   1.8543120e+01   1.8543120e+01   1.8512132e+01
   6.2600000e+00   1.8643516e+01   1.8643516e+01   1.8607220e+01
   6.2800000e+00   1.8743648e+01   1.8743648e+01   1.8702107e+01
   6.3000000e+00   1.8843415e+01   1.8843415e+01   1.8796723e+01
   6.3200000e+00   1.8942718e+01   1.8942718e+01   1.8890999e+01
   6.3400000e+00   1.9041457e+01   1.9041457e+01   1.8984867e+01
   6.3600000e+00   1.9139531e+01   1.9139531e+01   1.9078256e+01
   6.3800000e+00   1.9236841e+01   1.9236841e+01   1.9171099e+01
   6.4000000e+00   1.9333287e+01   1.9333287e+01   1.9263326e+01
   6.4200000e+00   1.9428769e+01   1.9428769e+01   1.9354868e+01
   6.4400000e+00   1.9523187e+01   1.9523187e+01   1.9445656e+01
   6.4600000e+00   1.9616442e+01   1.9616442e+01   1.9535621e+01
   6.4800000e+00   1.9708433e+01   1.9708433e+01   1.9624695e+01
   6.5000000e+00   1.9799060e+01   1.9799060e+01   1.9712807e+01
   6.5200000e+00   1.9888224e+01   1.9888224e+01   1.9799890e+01
   6.5400000e+00   1.9975825e+01   1.9975825e+01   1.9885874e+01
   6.5600000e+00   2.0061762e+01   2.0061762e+01   1.9970690e+01
   6.5800000e+00   2.0145936e+01   2.0145936e+01   2.0054269e+01
   6.6000000e+00   2.0228247e+01   2.0228247e+01   2.0136542e+01
   6.6200000e+00   2.0308595e+01   2.0308595e+01   2.0217440e+01
   6.6400000e+00   2.0386880e+01   2.0386880e+01   2.0296894e+01
   6.6600000e+00   2.0463003e+01   2.0463003e+01   2.0374836e+01
   6.6800000e+00   2.0536862e+01   2.0536862e+01   2.0451196e+01
   6.7000000e+00   2.0608360e+01   2.0608360e+01   2.0525904e+01
   6.7200000e+00   2.0677394e+01   2.0677394e+01   2.0598893e+01
   6.7400000e+00   2.0743866e+01   2.0743866e+01   2.0670093e+01
   6.7600000e+00   2.0807676e+01   2.0807676e+01   2.0739435e+01
   6.7800000e+00   2.0868724e+01   2.0868724e+01   2.0806850e+01
   6.8000000e+00   2.0926910e+01   2.0926910e+01   2.0872269e+01
   6.8200000e+00   2.0982133e+01   2.0982133e+01   2.0935623e+01
   6.8400000e+00   2.1034295e+01   2.1034295e+01   2.0996844e+01
   6.8600000e+00   2.1083295e+01   2.1083295e+01   2.1055861e+01
   6.8800000e+00   2.1129033e+01   2.1129033e+01   2.1112606e+01
   6.9000000e+00   2.1171410e+01   2.1171410e+01   2.1167011e+01
   6.9200000e+00   2.1210325e+01   2.1210325e+01   2.1219005e+01
   6.9400000e+00   2.1245678e+01   2.1245678e+01   2.1268521e+01
   6.9600000e+00   2.1277370e+01   2.1277370e+01   2.1315488e+01
   6.9800000e+00   2.1305301e+01   2.1305301e+01   2.1359839e+01
   7.0000000e+00   2.1329371e+01   2.1329371e+01   2.1401503e+01
   7.0200000e+00   2.1351477e+01   2.1349480e+01   2.1440444e+01
   7.0400000e+00   2.1373583e+01   2.1365528e+01   2.1476749e+01
   7.0600000e+00   2.1395689e+01   2.1377415e+01   2.1510534e+01
   7.0800000e+00   2.1417795e+01   2.1385041e+01   2.1541920e+01
   7.1000000e+00   2.1439901e+01   2.1388306e+01   2.1571025e+01
   7.1200000e+00   2.1462007e+01   2.1387111e+01   2.1597966e+01
   7.1400000e+00   2.1484113e+01   2.1381356e+01   2.1622862e+01
   7.1600000e+00   2.1506219e+01   2.1370940e+01   2.1645831e+01
   7.1800000e+00   2.1528325e+01   2.1355764e+01   2.1666992e+01
   7.2000000e+00   2.1550431e+01   2.1335727e+01   2.1686463e+01
   7.2200000e+00   2.1572536e+01   2.1310731e+01   2.1704362e+01
   7.2400000e+00   2.1594642e+01   2.1280674e+01   2.1720808e+01
   7.2600000e+00   2.1616748e+01   2.1245458e+01   2.1735919e+01
   7.2800000e+00   2.1638854e+01   2.1204982e+01   2.1749813e+01
   7.3000000e+00   2.1660960e+01   2.1159146e+01   2.1762608e+01
   7.3200000e+00   2.1683066e+01   2.1107850e+01   2.1774424e+01
   7.3400000e+00   2.1705172e+01   2.1050995e+01   2.1785378e+01
   7.3600000e+00   2.1727278e+01   2.0988481e+01   2.1795589e+01
   7.3800000e+00   2.1749384e+01   2.0920207e+01   2.1805174e+01
   7.4000000e+00   2.1771490e+01   2.0846074e+01   2.1814253e+01
   7.4200000e+00   2.1793596e+01   2.0765982e+01   2.1822944e+01
   7.4400000e+00   2.1815702e+01   2.0679831e+01   2.1831364e+01
   7.4600000e+00   2.1837808e+01   2.0587521e+01   2.1839633e+01
   7.4800000e+00   2.1859914e+01   2.0488952e+01   2.1847868e+01
   7.5000000e+00   2.1882020e+01   2.0384024e+01   2.1856188e+01
   7.5200000e+00   2.1904126e+01   2.0272638e+01   2.1864711e+01
   7.5400000e+00   2.1926232e+01   2.0154693e+01   2.1873556e+01
   7.5600000e+00   2.1948337e+01   2.0030089e+01   2.1882841e+01
   7.5800000e+00   2.1970443e+01   1.9898728e+01   2.1892684e+01
   7.6000000e+00   2.1992549e+01   1.9760508e+01   2.1903203e+01
   7.6200000e+00   2.2014655e+01   1.9615330e+01   2.1914518e+01
   7.6400000e+00   2.2036761e+01   1.9463093e+01   2.1926746e+01
   7.6600000e+00   2.2058867e+01   1.9303699e+01   2.1940005e+01
   7.6800000e+00   2.2080973e+01   1.9137047e+01   2.1954414e+01
   7.7000000e+00   2.2103079e+01   1.8963037e+01   2.1970091e+01
   7.7200000e+00   2.2125185e+01   1.8781570e+01   2.1987155e+01
   7.7400000e+00   2.2147291e+01   1.8592544e+01   2.2005724e+01
   7.7600000e+00   2.2169397e+01   1.8395862e+01   2.2025915e+01
   7.7800000e+00   2.2191503e+01   1.8191422e+01   2.2047849e+01
   7.8000000e+00   2.2213609e+01   1.7979124e+01   2.2071642e+01
   7.8200000e+00   2.2235715e+01   1.7758870e+01   2.2097413e+01
   7.8400000e+00   2.2257821e+01   1.7530558e+01   2.2125281e+01
   7.8600000e+00   2.2279927e+01   1.7294089e+01   2.2155364e+01
   7.8800000e+00   2.2302032e+01   1.7049364e+01   2.2187780e+01
   7.9000000e+00   2.2324138e+01   1.6796281e+01   2.2222647e+01
   7.9200000e+00   2.2346244e+01   1.6534742e+01   2.2260084e+01
   7.9400000e+00   2.2368350e+01   1.6264646e+01   2.2300209e+01
   7.9600000e+00   2.2390456e+01   1.5985894e+01   2.2343141e+01
   7.9800000e+00   2.2412562e+01   1.5698385e+01   2.2388997e+01
   8.0000000e+00   2.2434668e+01   1.5402020e+01   2.2437897e+01


==> Plotdata_fdma-helix-sensitivity_sensitivity-helix-fdma-position.txt <==
Time decim1 decim2 decim3 decim4	Time0 hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20	Time1 niter1 niter2 niter3 niter4 niter5	Time2 prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14	Time3 qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000	Time4 ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   3.3854130e+02   3.2807870e+02   3.3072710e+02   3.3083130e+02	5   3.4499910e+02   3.4301360e+02   3.4214220e+02   3.4251890e+02   3.4009010e+02   3.4118450e+02   3.3916480e+02   3.3809920e+02   3.4025730e+02   3.4042180e+02   3.4028050e+02	5   3.5731730e+02   3.4549090e+02   3.3891780e+02   3.4015180e+02   3.3854130e+02	5   3.3880850e+02   3.3783930e+02   3.3795440e+02   3.3851020e+02   3.3855390e+02   3.3854710e+02   3.3853590e+02   3.3853100e+02   3.3854220e+02   3.3854190e+02	5    3.3854130e+02   3.4345560e+02   3.5049820e+02   3.5954440e+02   3.6547160e+02   3.6972500e+02   3.7239300e+02   3.7497630e+02   3.7605450e+02   3.7637550e+02	5   3.3929930e+02   3.3820060e+02   3.3657430e+02   3.4403670e+02   3.5741030e+02   3.6501730e+02   3.7931640e+02
15   5.5500800e+01   6.6545300e+01   5.6211000e+01   6.7187200e+01	15   5.0900100e+01   5.2968700e+01   5.8271200e+01   5.8997200e+01   5.4948700e+01   5.7558000e+01   6.0606200e+01   5.9091300e+01   5.8525200e+01   5.8429100e+01   5.8761300e+01	15   5.0734300e+01   5.3560700e+01   5.4967100e+01   5.4248000e+01   5.5500800e+01	15   5.8615400e+01   5.5690900e+01   5.5604200e+01   5.5309100e+01   5.5541500e+01   5.5505400e+01   5.5504200e+01   5.5502500e+01   5.5500900e+01   5.5500800e+01	15    5.5500800e+01   5.8590300e+01   6.4980400e+01   7.4046200e+01   8.1265900e+01   8.6960600e+01   8.9200300e+01   9.1009200e+01   9.2817800e+01   9.3270000e+01	15   4.4570000e+01   4.8663600e+01   5.0412000e+01   6.4022400e+01   9.7341000e+01   1.0496640e+02   1.2523030e+02
25   2.0918000e+00   4.1374000e+00   3.0964600e+01   3.9616000e+00	25   7.6928600e+01   1.6748900e+01   5.3656000e+00   2.2804000e+00   2.2251000e+00   2.0818000e+00   3.3589000e+00   3.8016000e+00   3.8687000e+00   4.0529000e+00   3.6130000e+00	25   2.1532000e+00   1.8331000e+00   2.0283000e+00   2.1296000e+00   2.0918000e+00	25   2.4443000e+00   2.0964000e+00   2.0767000e+00   2.1178000e+00   2.1045000e+00   2.0938000e+00   2.0914000e+00   2.0911000e+00   2.0920000e+00   2.0920000e+00	25    2.0918000e+00   2.3387000e+00   2.5853000e+00   3.0091000e+00   3.5021000e+00   3.8670000e+00   4.1477000e+00   4.3411000e+00   4.4526000e+00   4.5045000e+00	25   2.1956400e+01   3.0656000e+00   2.0570000e+00   2.2145000e+00   4.4469000e+00   8.5192000e+00   9.2098000e+00
35   1.8442000e+00   7.7990000e+00   2.4087300e+01   1.8526400e+01	35   1.3182620e+02   3.0147400e+01   8.5353000e+00   2.0327000e+00   2.1031000e+00   2.0593000e+00   3.7829000e+00   4.9887000e+00   3.6393000e+00   4.3188000e+00   3.4719000e+00	35   6.5593000e-01   1.2255000e+00   1.4475000e+00   1.7082000e+00   1.8442000e+00	35   2.3890000e+00   1.8997000e+00   1.8787000e+00   1.8104000e+00   1.8346000e+00   1.8455000e+00   1.8423000e+00   1.8448000e+00   1.8450000e+00   1.8449000e+00	35    1.8442000e+00   1.9711000e+00   1.5482000e+00   1.2741000e+00   1.2522000e+00   1.2467000e+00   1.2929000e+00   1.3271000e+00   1.3462000e+00   1.3539000e+00	35   2.4920400e+01   2.2298000e+00   1.2145000e+00   2.1752000e+00   7.8192000e+00   2.8825800e+01   2.1179500e+01
45   7.7937000e-02   5.9619000e+00   7.0917000e+00   3.4161600e+01	45   8.7692600e+01   1.0129600e+01   1.1001000e+00   8.8548000e-02   1.2174000e-01   1.1114000e-01   3.0201000e-01   3.2046000e+00   8.0362000e-01   6.6573000e-01   6.8533000e-01	45   4.3996000e-03   2.3713000e-02   4.1403000e-02   6.4354000e-02   7.7937000e-02	45   2.0674000e-01   8.5064000e-02   8.0297000e-02   7.5911000e-02   7.7222000e-02   7.8301000e-02   7.8091000e-02   7.8392000e-02   7.7937000e-02   7.7928000e-02	45    7.7937000e-02   7.0011000e-02   5.0614000e-02   5.9172000e-02   6.5930000e-02   6.7809000e-02   7.0094000e-02   7.0700000e-02   7.0907000e-02   7.1258000e-02	45   5.0163000e+00   2.8406000e-02   1.0465000e-02   9.1799000e-02   4.9089000e+00   4.0753800e+01   3.9916200e+01
55   7.8133000e-03   1.3703000e+00   3.4396200e+01   8.2790100e+01	55   1.2804400e+01   7.8683000e-01   1.1115000e-01   9.0804000e-03   1.0359000e-02   9.0744000e-03   1.4781000e-02   8.1687000e-02   2.0214000e-02   2.4559000e-02   3.4160000e-02	55   1.8828000e-04   1.9193000e-03   4.1462000e-03   6.4138000e-03   7.8133000e-03	55   1.6894000e-02   8.7860000e-03   8.2807000e-03   7.8233000e-03   7.6963000e-03   7.9920000e-03   7.8034000e-03   7.8271000e-03   7.8129000e-03   7.8129000e-03	55    7.8133000e-03   7.8924000e-03   6.7255000e-03   6.7238000e-03   6.9196000e-03   7.0269000e-03   7.1775000e-03   7.2858000e-03   7.3010000e-03   7.3089000e-03	55   8.3026000e-01   1.8405000e-04   4.4776000e-04   2.1024000e-02   1.0855000e+00   2.8465400e+01   3.1907700e+01
65   1.2857000e-03   5.2321000e+00   1.3169500e+01   7.5865700e+01	65   5.3955400e+01   1.7247000e+00   5.7121000e-03   1.5159000e-03   1.4872000e-03   1.4659000e-03   2.4110000e-03   8.7840000e-03   3.1652000e-03   2.8593000e-03   3.0670000e-03	65   5.5301000e-05   2.0964000e-04   6.0549000e-04   1.0424000e-03   1.2857000e-03	65   1.8959000e-03   9.9789000e-04   1.2206000e-03   1.1799000e-03   1.3363000e-03   1.2541000e-03   1.2822000e-03   1.2927000e-03   1.2858000e-03   1.2854000e-03	65    1.2857000e-03   1.3748000e-03   9.0937000e-04   6.8666000e-04   6.5774000e-04   7.4731000e-04   8.0669000e-04   8.2869000e-04   8.5917000e-04   8.5901000e-04	65   2.2986000e-01   1.2353000e-06   1.8064000e-05   5.3963000e-03   2.4260000e-01   8.3570000e+00   1.2033100e+01
75   1.4136000e-04   4.9341000e+00   2.1469100e+01   8.7933100e+01	75   1.0770700e+02   6.3846000e-02   7.9332000e-04   1.6083000e-04   1.4697000e-04   1.6169000e-04   2.3192000e-04   2.0350000e-03   4.6575000e-04   3.3120000e-04   4.9202000e-04	75   1.9420000e-05   2.1338000e-05   8.1954000e-05   1.2263000e-04   1.4136000e-04	75   3.5117000e-03   3.7493000e-04   3.0144000e-04   1.4976000e-04   1.3715000e-04   1.3733000e-04   1.4041000e-04   1.4138000e-04   1.4134000e-04   1.4135000e-04	75    1.4136000e-04   1.5851000e-04   1.3364000e-04   1.1287000e-04   1.1469000e-04   1.1517000e-04   1.1096000e-04   1.1468000e-04   1.3345000e-04   1.4970000e-04	75   1.2771000e-05   1.4606000e-08   3.8933000e-07   4.2104000e-04   6.2023000e-02   7.0099000e-01   1.9558000e+00
85   1.5744000e-05   2.2676000e+00   5.9182000e+00   1.7592560e+02	85   1.4221990e+02   5.2315000e-03   1.7121000e-04   1.0886000e-05   1.3040000e-05   1.9830000e-05   3.8426000e-05   1.9942000e-04   6.1153000e-05   6.0800000e-05   7.0175000e-05	85   1.9876000e-05   1.9949000e-06   4.0856000e-06   1.0082000e-05   1.5744000e-05	85   1.5299000e-03   2.5286000e-04   2.1718000e-04   3.9417000e-05   1.4789000e-05   1.5315000e-05   1.5967000e-05   1.5842000e-05   1.5700000e-05   1.5750000e-05	85    1.5744000e-05   1.1141000e-05   1.1149000e-05   1.2074000e-05   1.2969000e-05   1.6125000e-05   2.2761000e-05   2.4663000e-05   1.6545000e-05   1.3092000e-05	85   7.4785000e-09   1.3794000e-08   5.9083000e-08   1.7129000e-04   1.9152000e-02   4.2828000e-01   2.6661000e+00
95   4.7354000e-06   3.2994000e+00   9.7909000e+00   8.8073900e+01	95   1.0059700e+02   9.5533000e-04   1.6786000e-05   4.1013000e-06   4.1308000e-06   4.6108000e-06   4.1448000e-06   2.2161000e-05   3.6758000e-05   6.2334000e-05   5.3320000e-05	95   2.3933000e-06   8.3739000e-07   2.6411000e-06   4.0412000e-06   4.7354000e-06	95   5.0004000e-04   4.1524000e-04   5.2886000e-04   2.2321000e-05   1.6707000e-05   1.5629000e-05   5.1715000e-06   4.6601000e-06   4.7509000e-06   4.7332000e-06	95    4.7354000e-06   4.3178000e-06   4.6513000e-06   4.9648000e-06   5.4200000e-06   5.1297000e-06   6.0430000e-06   7.0626000e-06   5.6720000e-06   7.9825000e-06	95   8.2230000e-09   1.5715000e-08   6.7483000e-08   4.4031000e-05   7.8198000e-03   2.3177000e-01   2.3507000e+00
105   1.9989000e-06   2.0823000e+00   3.5576100e+01   2.1560690e+02	105   2.4494400e+01   9.3305000e-05   5.1679000e-06   3.0987000e-06   2.3287000e-06   2.2375000e-06   3.8771000e-06   9.0908000e-06   2.2582000e-05   4.6702000e-05   5.9761000e-05	105   4.1897000e-06   5.3746000e-07   9.4267000e-07   1.3465000e-06   1.9989000e-06	105   2.3184000e-03   8.6571000e-04   8.2686000e-05   1.1895000e-05   1.7627000e-05   6.4922000e-06   2.1652000e-06   2.0110000e-06   1.9979000e-06   1.9984000e-06	105    1.9989000e-06   2.2027000e-06   4.0934000e-06   5.1270000e-06   5.4959000e-06   5.6288000e-06   5.9398000e-06   6.3725000e-06   5.8919000e-06   6.2148000e-06	105   8.8430000e-09   1.9374000e-08   9.8933000e-08   1.4455000e-05   1.2370000e-03   3.2687000e-02   1.5709000e+00
115   2.5216000e-06   2.0537000e+00   4.5379000e+00   1.8030330e+02	115   4.1221000e+00   1.4801000e-05   5.3771000e-06   5.6664000e-06   4.2293000e-06   2.0462000e-06   3.4183000e-06   1.6860000e-05   4.3755000e-05   1.0502000e-04   1.6204000e-04	115   6.6323000e-07   7.0005000e-07   1.5619000e-06   2.1727000e-06   2.5216000e-06	115   3.9729000e-03   3.4327000e-04   4.4916000e-04   4.2856000e-05   1.5343000e-05   5.2941000e-06   2.5766000e-06   2.4152000e-06   2.4883000e-06   2.5243000e-06	115    2.5216000e-06   5.2366000e-06   7.4118000e-06   7.5518000e-06   7.3281000e-06   7.3301000e-06   6.8544000e-06   6.5431000e-06   6.8976000e-06   8.6755000e-06	115   8.5091000e-09   2.0927000e-08   1.4481000e-07   1.0083000e-05   9.7287000e-04   5.8813000e-02   3.7745000e-01
125   4.7869000e-06   3.7244000e+00   2.0798000e+00   7.9970800e+01	125   1.2146800e+01   3.3801000e-06   4.2968000e-06   5.7130000e-06   5.6505000e-06   3.8045000e-06   5.1176000e-06   3.7531000e-05   1.1561000e-04   2.7319000e-04   3.9760000e-04	125   7.3474000e-07   1.6269000e-06   3.0678000e-06   4.0907000e-06   4.7869000e-06	125   3.2248000e-03   1.2843000e-03   2.5126000e-04   1.0790000e-04   1.5731000e-05   3.6912000e-06   5.2537000e-06   4.7107000e-06   4.7540000e-06   4.7936000e-06	125    4.7869000e-06   6.9758000e-06   5.7111000e-06   5.3228000e-06   5.3289000e-06   5.3428000e-06   5.3237000e-06   5.3211000e-06   5.3280000e-06   5.9577000e-06	125   7.9170000e-09   1.8425000e-08   1.3966000e-07   1.1325000e-05   8.3324000e-04   3.5096000e-02   7.3018000e-02
135   7.1825000e-06   1.2356000e+00   2.6259900e+01   1.2485040e+02	135   1.8774000e+00   3.1757000e-06   4.2856000e-06   4.7672000e-06   5.3644000e-06   6.6603000e-06   9.0243000e-06   4.5217000e-05   1.9199000e-04   5.1828000e-04   8.7486000e-04	135   3.8168000e-07   2.4276000e-06   4.6426000e-06   6.1476000e-06   7.1825000e-06	135   1.8915000e-03   8.5559000e-04   1.4851000e-04   2.3172000e-05   2.6595000e-05   7.1490000e-06   7.1419000e-06   7.2401000e-06   7.2040000e-06   7.1851000e-06	135    7.1825000e-06   5.1778000e-06   5.3029000e-06   6.0964000e-06   6.3855000e-06   6.3835000e-06   6.2965000e-06   6.0968000e-06   6.0476000e-06   6.5517000e-06	135   7.9520000e-09   1.9547000e-08   1.2312000e-07   2.3443000e-05   5.9448000e-04   7.0462000e-03   1.5580000e-01
145   5.6987000e-06   3.4015000e+00   1.2426200e+01   1.8279230e+02	145   8.4827000e-01   4.0459000e-06   5.3244000e-06   6.0034000e-06   4.6149000e-06   6.7079000e-06   1.6876000e-05   5.0629000e-05   1.8770000e-04   5.8299000e-04   1.2908000e-03	145   2.1333000e-07   1.7786000e-06   3.5975000e-06   4.8067000e-06   5.6987000e-06	145   3.4184000e-03   1.1016000e-03   3.4017000e-04   7.2449000e-05   3.1908000e-05   7.9713000e-06   5.7543000e-06   5.9188000e-06   5.7206000e-06   5.7033000e-06	145    5.6987000e-06   5.5606000e-06   6.1910000e-06   5.7969000e-06   5.6575000e-06   5.5057000e-06   5.3985000e-06   5.3139000e-06   5.2878000e-06   5.3819000e-06	145   8.8115000e-09   2.0915000e-08   1.4993000e-07   3.1252000e-05   5.0315000e-04   1.0597000e-02   1.3009000e-01
155   5.3253000e-06   3.7721000e+00   7.2119000e+00   2.1035330e+02	155   5.6846000e-02   2.9024000e-06   3.7543000e-06   5.1761000e-06   5.9037000e-06   5.1968000e-06   1.5933000e-05   6.3092000e-05   1.8840000e-04   4.9751000e-04   1.2147000e-03	155   6.4272000e-08   1.6727000e-06   3.3252000e-06   4.5119000e-06   5.3253000e-06	155   2.6005000e-03   7.5624000e-04   6.8363000e-05   3.5872000e-05   3.5732000e-05   1.8968000e-05   4.9724000e-06   5.2966000e-06   5.4184000e-06   5.3213000e-06	155    5.3253000e-06   5.8846000e-06   4.2290000e-06   3.5388000e-06   3.3495000e-06   3.2377000e-06   3.1888000e-06   3.1925000e-06   3.1919000e-06   3.1085000e-06	155   8.5815000e-09   1.7098000e-08   1.1916000e-07   2.3701000e-05   5.7652000e-04   9.2166000e-03   8.2575000e-02
165   6.0652000e-06   1.0153000e+00   1.1627100e+01   1.6173900e+02	165   5.2324000e-03   1.7132000e-06   2.2179000e-06   3.1141000e-06   4.7485000e-06   6.2439000e-06   8.6181000e-06   4.4960000e-05   1.9517000e-04   5.9993000e-04   1.1474000e-03	165   4.1542000e-08   1.8027000e-06   3.7380000e-06   5.0920000e-06   6.0652000e-06	165   5.0152000e-03   1.2384000e-03   1.1668000e-04   2.0060000e-05   1.9129000e-05   7.7294000e-06   5.6986000e-06   6.0234000e-06   6.0814000e-06   6.0652000e-06	165    6.0652000e-06   3.7782000e-06   2.4204000e-06   2.1273000e-06   2.0636000e-06   2.0377000e-06   2.0393000e-06   2.0670000e-06   2.0775000e-06   2.0011000e-06	165   7.8728000e-09   1.4050000e-08   7.8513000e-08   2.2178000e-05   6.0147000e-04   4.8482000e-03   6.2243000e-02
175   4.0536000e-06   3.2290000e+00   1.9590200e+01   2.6907000e+02	175   5.1548000e-04   1.2577000e-06   1.6437000e-06   2.0623000e-06   2.8488000e-06   4.9387000e-06   8.5229000e-06   2.1280000e-05   1.1824000e-04   5.0629000e-04   1.4383000e-03	175   1.4921000e-08   1.1771000e-06   2.4963000e-06   3.3945000e-06   4.0536000e-06	175   2.2306000e-03   1.1086000e-03   3.0791000e-05   7.1595000e-05   1.3393000e-05   4.8149000e-06   4.7426000e-06   4.0303000e-06   4.0620000e-06   4.0595000e-06	175    4.0536000e-06   2.1932000e-06   1.7327000e-06   1.6787000e-06   1.6876000e-06   1.7013000e-06   1.7124000e-06   1.7343000e-06   1.7492000e-06   1.7142000e-06	175   7.2963000e-09   1.2871000e-08   6.0331000e-08   2.6026000e-05   5.7494000e-04   3.4191000e-03   4.8306000e-02
185   2.3045000e-06   2.7175000e+00   6.7856000e+00   2.7048110e+02	185   5.1346000e-05   1.1564000e-06   1.5182000e-06   1.7757000e-06   1.9690000e-06   2.8345000e-06   6.1560000e-06   1.5957000e-05   5.8373000e-05   2.5380000e-04   1.0865000e-03	185   1.1029000e-08   6.7614000e-07   1.4300000e-06   1.9376000e-06   2.3045000e-06	185   3.4544000e-03   2.5619000e-04   1.2519000e-04   1.7539000e-05   9.9515000e-06   5.4154000e-06   2.2082000e-06   2.2954000e-06   2.2967000e-06   2.3107000e-06	185    2.3045000e-06   1.6393000e-06   1.5630000e-06   1.5829000e-06   1.6100000e-06   1.6324000e-06   1.6484000e-06   1.6596000e-06   1.6645000e-06   1.6703000e-06	185   7.1624000e-09   1.2451000e-08   5.5656000e-08   1.7447000e-05   4.3522000e-04   3.7316000e-03   3.0569000e-02
195   1.6552000e-06   3.0940000e+00   8.2597000e+00   2.0662330e+02	195   4.5202000e-06   1.1594000e-06   1.5243000e-06   1.7337000e-06   1.7337000e-06   1.8285000e-06   2.8327000e-06   8.4377000e-06   3.2817000e-05   1.2409000e-04   5.4056000e-04	195   7.1771000e-09   4.9855000e-07   1.0305000e-06   1.3978000e-06   1.6552000e-06	195   9.6463000e-03   8.6037000e-04   1.0014000e-04   4.6390000e-05   2.9731000e-06   3.0291000e-06   1.8805000e-06   1.7143000e-06   1.6765000e-06   1.6539000e-06	195    1.6552000e-06   1.5233000e-06   1.5113000e-06   1.5151000e-06   1.5363000e-06   1.5673000e-06   1.5906000e-06   1.5948000e-06   1.6044000e-06   1.6661000e-06	195   7.2344000e-09   1.2791000e-08   5.5486000e-08   9.1748000e-06   4.9254000e-04   3.7219000e-03   2.0110000e-02
205   1.5091000e-06   4.3918000e+00   2.0586900e+01   3.2777500e+02	205   9.3389000e-07   1.2667000e-06   1.6804000e-06   1.8235000e-06   1.7124000e-06   1.5455000e-06   1.4525000e-06   4.9618000e-06   1.7912000e-05   5.5698000e-05   2.6139000e-04	205   8.6018000e-09   4.5535000e-07   9.3658000e-07   1.2729000e-06   1.5091000e-06	205   1.8196000e-03   2.5123000e-04   2.3939000e-04   2.7416000e-05   7.7606000e-06   2.2522000e-06   1.7022000e-06   1.5918000e-06   1.5027000e-06   1.5105000e-06	205    1.5091000e-06   1.4772000e-06   1.4300000e-06   1.5007000e-06   1.5907000e-06   1.6937000e-06   1.7898000e-06   1.8569000e-06   1.9158000e-06   2.0679000e-06	205   7.6762000e-09   1.3904000e-08   5.8941000e-08   6.2284000e-06   6.0852000e-04   3.8009000e-03   1.6609000e-02
215   1.4703000e-06   5.7342000e+00   1.0491000e+00   2.5607780e+02	215   9.1067000e-07   1.7422000e-06   2.3469000e-06   2.3168000e-06   1.8531000e-06   1.4964000e-06   1.0834000e-06   2.8322000e-06   1.5088000e-05   5.6578000e-05   1.6273000e-04	215   2.1047000e-08   4.2900000e-07   9.0267000e-07   1.2346000e-06   1.4703000e-06	215   2.3869000e-03   3.7061000e-04   8.0534000e-05   8.7339000e-05   1.3376000e-05   4.4205000e-06   1.5894000e-06   1.4992000e-06   1.4606000e-06   1.4738000e-06	215    1.4703000e-06   1.4188000e-06   1.9644000e-06   2.5939000e-06   2.9065000e-06   3.1756000e-06   3.4002000e-06   3.5882000e-06   3.7699000e-06   4.0107000e-06	215   8.3334000e-09   1.6252000e-08   6.9627000e-08   5.7275000e-06   4.2890000e-04   3.6213000e-03   1.2834000e-02
225   1.3991000e-06   1.8646000e+00   9.3053000e+00   2.1458570e+02	225   1.4632000e-06   2.8911000e-06   3.8992000e-06   3.6343000e-06   2.4218000e-06   1.4150000e-06   1.4928000e-06   6.3041000e-06   1.7886000e-05   4.1421000e-05   1.5403000e-04	225   4.9635000e-08   3.7213000e-07   8.1716000e-07   1.1556000e-06   1.3991000e-06	225   1.4551000e-03   1.4498000e-03   1.5190000e-04   7.1867000e-05   1.2361000e-05   3.7084000e-06   1.2617000e-06   1.4082000e-06   1.4092000e-06   1.3994000e-06	225    1.3991000e-06   2.2082000e-06   4.3906000e-06   5.4354000e-06   5.7921000e-06   6.0341000e-06   6.2633000e-06   6.4788000e-06   6.6507000e-06   6.7659000e-06	225   8.8392000e-09   1.9161000e-08   9.1135000e-08   5.5034000e-06   2.3821000e-04   3.5329000e-03   1.4552000e-02
235   1.9845000e-06   2.0340000e+00   3.5732200e+01   3.1420340e+02	235   1.6029000e-06   3.8842000e-06   5.1445000e-06   5.2220000e-06   3.5911000e-06   1.5892000e-06   2.5624000e-06   1.3065000e-05   3.7838000e-05   9.8464000e-05   1.7911000e-04	235   7.5283000e-08   5.5747000e-07   1.1728000e-06   1.6530000e-06   1.9845000e-06	235   1.1523000e-03   1.2362000e-03   1.8562000e-04   5.8958000e-05   1.9718000e-05   2.9189000e-06   2.1138000e-06   1.9405000e-06   1.9866000e-06   1.9842000e-06	235    1.9845000e-06   4.8638000e-06   6.5933000e-06   6.5291000e-06   6.4468000e-06   6.3937000e-06   6.3765000e-06   6.4303000e-06   6.5137000e-06   6.3924000e-06	235   8.2119000e-09   1.8385000e-08   1.1895000e-07   5.5406000e-06   1.7916000e-04   4.5245000e-03   1.9306000e-02
245   4.4448000e-06   4.5793000e+00   9.3887000e+00   4.0602420e+02	245   1.3246000e-06   3.0039000e-06   3.9861000e-06   4.9793000e-06   4.7049000e-06   3.3642000e-06   4.6309000e-06   2.9582000e-05   1.0143000e-04   2.5627000e-04   4.2330000e-04	245   7.9626000e-08   1.5280000e-06   2.8692000e-06   3.8175000e-06   4.4448000e-06	245   8.7895000e-04   1.1912000e-03   1.4708000e-04   1.6041000e-04   9.6681000e-06   6.6924000e-06   4.0962000e-06   4.9003000e-06   4.4234000e-06   4.4461000e-06	245    4.4448000e-06   6.5449000e-06   5.0189000e-06   4.8907000e-06   4.9012000e-06   4.9194000e-06   4.9674000e-06   5.0359000e-06   5.1069000e-06   5.2047000e-06	245   8.0367000e-09   1.7190000e-08   1.0403000e-07   1.0245000e-05   1.8132000e-04   5.6738000e-03   2.0606000e-02
255   6.5034000e-06   3.8367000e+00   2.9462000e+00   3.7873870e+02	255   1.6447000e-06   3.4295000e-06   4.6907000e-06   4.2989000e-06   4.1952000e-06   6.0932000e-06   9.6129000e-06   3.8524000e-05   1.6589000e-04   4.7523000e-04   8.9708000e-04	255   1.0710000e-07   2.1930000e-06   4.1888000e-06   5.5412000e-06   6.5034000e-06	255   2.0173000e-03   7.5362000e-04   2.6728000e-04   5.8559000e-05   3.0108000e-05   6.0705000e-06   6.8495000e-06   6.3395000e-06   6.4756000e-06   6.5089000e-06	255    6.5034000e-06   4.8283000e-06   5.0112000e-06   5.4544000e-06   5.5814000e-06   5.6758000e-06   5.8535000e-06   6.1737000e-06   6.2404000e-06   5.8003000e-06	255   8.0692000e-09   1.9240000e-08   1.0412000e-07   2.2550000e-05   2.0749000e-04   5.4638000e-03   2.2310000e-02
265   4.8652000e-06   2.5858000e+00   2.0889700e+01   2.0481860e+02	265   1.3891000e-06   3.8754000e-06   5.1651000e-06   5.5747000e-06   3.8388000e-06   5.8410000e-06   1.7197000e-05   5.0689000e-05   1.6624000e-04   5.1323000e-04   1.2316000e-03	265   4.0448000e-08   1.5107000e-06   3.0253000e-06   4.0769000e-06   4.8652000e-06	265   2.7084000e-03   3.6144000e-04   3.9840000e-04   1.4626000e-04   1.7304000e-05   1.5106000e-05   4.5846000e-06   4.9037000e-06   4.8713000e-06   4.8638000e-06	265    4.8652000e-06   5.2128000e-06   5.0600000e-06   4.5254000e-06   4.4043000e-06   4.3667000e-06   4.4407000e-06   4.5986000e-06   4.7058000e-06   4.7954000e-06	265   9.1169000e-09   1.9099000e-08   1.2506000e-07   2.9636000e-05   2.9106000e-04   3.8337000e-03   2.6058000e-02
275   5.0106000e-06   2.3401000e+00   1.0174000e+01   3.3725700e+02	275   8.5657000e-07   2.5617000e-06   3.3839000e-06   4.3796000e-06   4.9399000e-06   4.6099000e-06   1.4329000e-05   6.1349000e-05   1.8875000e-04   4.7885000e-04   1.0996000e-03	275   2.4837000e-08   1.5264000e-06   3.0990000e-06   4.2359000e-06   5.0106000e-06	275   3.1050000e-03   1.2252000e-03   1.7931000e-04   5.2642000e-05   1.7669000e-05   1.5879000e-05   4.8172000e-06   4.8781000e-06   4.9462000e-06   5.0168000e-06	275    5.0106000e-06   4.6962000e-06   3.0939000e-06   2.5858000e-06   2.5043000e-06   2.4950000e-06   2.5393000e-06   2.6124000e-06   2.7019000e-06   2.9740000e-06	275   9.4035000e-09   1.5604000e-08   9.5447000e-08   2.1311000e-05   4.7463000e-04   2.6337000e-03   4.2307000e-02
285   4.8514000e-06   1.4831000e+00   1.2393000e+01   2.7259610e+02	285   5.9098000e-07   1.5561000e-06   2.0351000e-06   2.6551000e-06   3.6557000e-06   5.2664000e-06   7.8870000e-06   3.8512000e-05   1.8305000e-04   6.0029000e-04   1.2194000e-03	285   1.8311000e-08   1.4464000e-06   3.0013000e-06   4.0778000e-06   4.8514000e-06	285   1.5338000e-03   3.3987000e-04   3.6387000e-04   9.5524000e-05   1.3795000e-05   6.5649000e-06   5.1099000e-06   5.0929000e-06   4.7885000e-06   4.8433000e-06	285    4.8514000e-06   2.7380000e-06   1.8036000e-06   1.6458000e-06   1.6428000e-06   1.6659000e-06   1.7075000e-06   1.7559000e-06   1.8277000e-06   2.0858000e-06	285   8.9975000e-09   1.3356000e-08   6.5600000e-08   2.1957000e-05   5.9329000e-04   2.8294000e-03   4.1815000e-02
295   2.9112000e-06   2.2024000e+00   1.4175500e+01   4.2892880e+02	295   5.0501000e-07   1.2102000e-06   1.6006000e-06   1.8926000e-06   2.2361000e-06   3.6483000e-06   7.4682000e-06   1.9535000e-05   9.9635000e-05   4.4743000e-04   1.3946000e-03	295   9.4664000e-09   8.5037000e-07   1.7924000e-06   2.4339000e-06   2.9112000e-06	295   4.1604000e-03   5.0894000e-04   2.5576000e-04   6.7246000e-05   1.3279000e-05   4.7743000e-06   3.4141000e-06   3.0257000e-06   2.9364000e-06   2.9123000e-06	295    2.9112000e-06   1.6618000e-06   1.4466000e-06   1.4514000e-06   1.4766000e-06   1.5007000e-06   1.5286000e-06   1.5662000e-06   1.6104000e-06   1.7830000e-06	295   8.0718000e-09   1.2543000e-08   5.4592000e-08   2.1352000e-05   5.4263000e-04   3.4045000e-03   2.6210000e-02
305   1.7092000e-06   1.6733000e+00   1.6625900e+01   4.2164910e+02	305   4.9161000e-07   1.1460000e-06   1.5120000e-06   1.7094000e-06   1.6929000e-06   2.0468000e-06   4.5200000e-06   1.3914000e-05   5.0963000e-05   2.1444000e-04   9.2482000e-04	305   8.7393000e-09   4.9108000e-07   1.0446000e-06   1.4213000e-06   1.7092000e-06	305   1.4170000e-03   4.7735000e-04   3.0132000e-04   4.6761000e-05   1.5186000e-05   5.7903000e-06   2.5718000e-06   1.6804000e-06   1.7540000e-06   1.7091000e-06	305    1.7092000e-06   1.4134000e-06   1.4598000e-06   1.4878000e-06   1.5045000e-06   1.5168000e-06   1.5323000e-06   1.5567000e-06   1.5774000e-06   1.6563000e-06	305   7.7274000e-09   1.2368000e-08   5.3529000e-08   1.2118000e-05   4.2828000e-04   3.5061000e-03   1.6965000e-02
315   1.4009000e-06   3.1829000e+00   1.4772000e+00   2.4795810e+02	315   5.1206000e-07   1.1643000e-06   2.5960000e-06   1.7221000e-06   1.6216000e-06   1.4636000e-06   1.9236000e-06   5.9711000e-06   2.7662000e-05   1.0716000e-04   4.4781000e-04	315   7.2287000e-09   4.0722000e-07   8.5130000e-07   1.1723000e-06   1.4009000e-06	315   1.3596000e-03   3.3342000e-04   2.1425000e-04   5.6018000e-05   3.2759000e-05   4.6457000e-06   1.8590000e-06   1.4539000e-06   1.4359000e-06   1.4044000e-06	315    1.4009000e-06   1.4540000e-06   1.4619000e-06   1.4404000e-06   1.4460000e-06   1.4511000e-06   1.4702000e-06   1.5070000e-06   1.5118000e-06   1.4818000e-06	315   8.2904000e-09   1.2917000e-08   5.5445000e-08   6.3552000e-06   5.1280000e-04   3.4295000e-03   1.8297000e-02
325   1.4339000e-06   3.4631000e+00   7.8264000e+00   5.1926080e+02	325   6.2793000e-07   1.3109000e-06   6.5615000e-03   1.8812000e-06   1.6980000e-06   1.4175000e-06   1.1834000e-06   4.4207000e-06   1.7446000e-05   5.5646000e-05   2.2169000e-04	325   1.0699000e-08   4.2028000e-07   8.7401000e-07   1.2018000e-06   1.4339000e-06	325   3.1175000e-03   4.7252000e-04   2.3895000e-04   1.2823000e-04   2.8968000e-05   9.0683000e-06   1.3541000e-06   1.4199000e-06   1.4250000e-06   1.4267000e-06	325    1.4339000e-06   1.4339000e-06   1.3635000e-06   1.4421000e-06   1.5268000e-06   1.6077000e-06   1.6815000e-06   1.7781000e-06   1.8053000e-06   1.6639000e-06	325   1.2336000e-08   1.4314000e-08   6.0782000e-08   5.1368000e-06   5.1811000e-04   3.7030000e-03   1.9145000e-02
335   1.4356000e-06   9.3057000e-01   2.3258700e+01   5.0663360e+02	335   1.0497000e-06   1.8998000e-06   1.1779000e+00   2.5077000e-06   1.9108000e-06   1.4594000e-06   1.0858000e-06   3.3770000e-06   1.4170000e-05   5.5187000e-05   1.6458000e-04	335   2.7500000e-08   4.0998000e-07   8.6910000e-07   1.1964000e-06   1.4356000e-06	335   3.1893000e-03   3.8717000e-04   5.3445000e-04   1.7749000e-04   1.2256000e-05   6.4536000e-06   1.4584000e-06   1.4556000e-06   1.4288000e-06   1.4360000e-06	335    1.4356000e-06   1.3508000e-06   1.9629000e-06   2.6464000e-06   2.9950000e-06   3.2847000e-06   3.5140000e-06   3.6886000e-06   3.7622000e-06   3.6583000e-06	335   2.6022000e-08   1.6982000e-08   7.2091000e-08   5.3759000e-06   2.7997000e-04   3.3721000e-03   1.5706000e-02
345   1.3290000e-06   2.2689000e+00   1.5515000e+00   3.5614570e+02	345   1.5396000e-06   3.1436000e-06   2.0731000e+00   3.8943000e-06   2.4124000e-06   1.3642000e-06   1.6552000e-06   6.8771000e-06   2.0794000e-05   4.7644000e-05   1.3989000e-04	345   5.4190000e-08   3.5208000e-07   7.7843000e-07   1.1009000e-06   1.3290000e-06	345   3.5120000e-03   9.4424000e-04   7.8477000e-04   6.8344000e-05   5.5317000e-06   6.6433000e-06   1.5688000e-06   1.2546000e-06   1.3180000e-06   1.3246000e-06	345    1.3290000e-06   2.1325000e-06   4.1820000e-06   5.2102000e-06   5.6115000e-06   5.9264000e-06   6.1407000e-06   6.3074000e-06   6.4355000e-06   6.6520000e-06	345   2.3722000e-08   1.8144000e-08   8.2402000e-08   5.2590000e-06   1.5312000e-04   3.4117000e-03   1.4630000e-02
355   1.8083000e-06   3.8905000e+00   2.4268000e+00   3.9553920e+02	355   1.4808000e-06   3.8795000e-06   2.1863000e+00   5.1046000e-06   3.0567000e-06   1.6019000e-06   8.0399000e-06   1.5574000e-05   4.5851000e-05   1.1583000e-04   1.9996000e-04	355   6.7361000e-08   6.3135000e-07   1.1638000e-06   1.5996000e-06   1.8083000e-06	355   2.1957000e-03   5.8391000e-04   3.2098000e-04   8.1133000e-05   2.0426000e-05   2.8834000e-05   1.0399000e-06   1.9209000e-06   1.8518000e-06   1.8230000e-06	355    1.8083000e-06   4.1168000e-06   5.9236000e-06   5.8457000e-06   5.7566000e-06   5.7201000e-06   5.7139000e-06   5.6344000e-06   5.6811000e-06   6.2809000e-06	355   1.8241000e-08   1.5491000e-08   7.7341000e-08   5.6881000e-06   1.5563000e-04   4.4416000e-03   1.7615000e-02
365   2.4840000e-06   3.5010000e+00   1.6099100e+01   5.5260250e+02	365   1.5912000e-06   3.0792000e-06   8.6614000e+00   4.2878000e-06   3.6328000e-06   3.2683000e-06   2.9963000e-05   3.1524000e-05   1.1210000e-04   2.8813000e-04   4.6719000e-04	365   1.6716000e-07   1.2875000e-06   2.2070000e-06   2.5876000e-06   2.4840000e-06	365   2.2848000e-03   4.1806000e-04   4.1434000e-04   2.4603000e-04   3.9269000e-04   2.8686000e-04   1.0455000e-05   2.5555000e-06   2.4718000e-06   2.4887000e-06	365    2.4840000e-06   5.5799000e-06   4.5554000e-06   4.5486000e-06   4.5344000e-06   4.5284000e-06   4.5480000e-06   4.5909000e-06   4.6213000e-06   4.7628000e-06	365   3.7799000e-08   1.5750000e-08   8.0593000e-08   1.2731000e-05   1.9102000e-04   5.1450000e-03   1.7208000e-02
375   2.8876000e-06   1.9704000e+00   6.3101000e+00   6.2217800e+02	375   1.8033000e-06   3.6739000e-06   3.1103000e+00   4.2781000e-06   3.2379000e-06   5.0558000e-06   2.4576000e-05   3.9839000e-05   1.5917000e-04   4.6663000e-04   8.7723000e-04	375   9.8090000e-08   1.7012000e-06   3.2494000e-06   3.5678000e-06   2.8876000e-06	375   3.1047000e-03   1.8622000e-04   2.8687000e-04   5.5579000e-05   1.5385000e-04   8.6629000e-05   4.3774000e-05   2.9056000e-06   2.5831000e-06   2.8381000e-06	375    2.8876000e-06   4.5379000e-06   4.6350000e-06   4.8788000e-06   5.0144000e-06   5.1438000e-06   5.2660000e-06   5.3706000e-06   5.4712000e-06   5.6439000e-06	375   4.3472000e-08   1.8545000e-08   9.4947000e-08   3.1184000e-05   2.2983000e-04   4.7011000e-03   2.0540000e-02
385   5.1355000e-06   3.0545000e+00   2.7464000e+00   6.7512070e+02	385   1.4115000e-06   3.6700000e-06   5.0528000e-01   5.3308000e-06   3.5367000e-06   4.9499000e-06   2.4017000e-05   5.5315000e-05   1.6609000e-04   4.7350000e-04   1.0276000e-03	385   3.8847000e-08   1.4984000e-06   2.9757000e-06   4.1286000e-06   5.1355000e-06	385   2.5643000e-03   3.5717000e-04   5.0802000e-04   6.2318000e-05   5.0659000e-05   4.1123000e-05   1.4968000e-05   5.0288000e-06   5.1064000e-06   5.1552000e-06	385    5.1355000e-06   4.5836000e-06   4.0455000e-06   3.6160000e-06   3.5739000e-06   3.5753000e-06   3.6112000e-06   3.6725000e-06   3.7509000e-06   3.8649000e-06	385   9.0867000e-08   1.7444000e-08   1.0569000e-07   3.5727000e-05   3.7657000e-04   3.2999000e-03   2.8228000e-02
395   5.5405000e-06   1.6127000e+00   3.1430500e+01   5.0774070e+02	395   1.2432000e-06   2.3001000e-06   7.6731000e-02   3.8661000e-06   4.0820000e-06   4.2369000e-06   1.9953000e-05   5.9300000e-05   1.9685000e-04   5.0756000e-04   9.8355000e-04	395   2.3538000e-08   1.3047000e-06   2.6351000e-06   3.6059000e-06   5.5405000e-06	395   2.5613000e-03   4.4679000e-04   3.9320000e-04   6.5545000e-05   3.8246000e-05   1.2077000e-05   1.1248000e-05   4.8823000e-06   5.4349000e-06   5.5099000e-06	395    5.5405000e-06   3.6023000e-06   2.3829000e-06   2.0669000e-06   2.0289000e-06   2.0411000e-06   2.0687000e-06   2.1102000e-06   2.1600000e-06   2.2268000e-06	395   6.7836000e-08   1.4753000e-08   7.9824000e-08   1.9349000e-05   6.0985000e-04   2.7043000e-03   4.0780000e-02
405   2.6194000e-06   8.7114000e-01   1.4088600e+01   6.4914510e+02	405   1.0954000e-06   1.4586000e-06   1.3825000e-01   2.3753000e-06   2.8540000e-06   4.1103000e-06   3.8388000e-05   3.3394000e-05   1.6774000e-04   5.8647000e-04   1.2651000e-03	405   1.4359000e-08   1.0847000e-06   2.2536000e-06   2.9230000e-06   2.6194000e-06	405   1.8230000e-03   8.4263000e-04   3.6920000e-04   9.0971000e-05   1.7933000e-05   4.6792000e-06   1.4242000e-06   3.5011000e-06   2.6964000e-06   2.6220000e-06	405    2.6194000e-06   2.0735000e-06   1.5081000e-06   1.4522000e-06   1.4726000e-06   1.4995000e-06   1.5303000e-06   1.5661000e-06   1.5943000e-06   1.6287000e-06	405   1.3186000e-07   1.2890000e-08   5.9443000e-08   1.8705000e-05   6.5744000e-04   3.2586000e-03   3.4990000e-02
415   2.4561000e-06   2.3953000e+00   6.1969000e+00   6.0691530e+02	415   7.7905000e-07   1.1899000e-06   7.4284000e-02   1.8124000e-06   1.8578000e-06   2.7036000e-06   5.5763000e-05   1.8354000e-05   8.5990000e-05   3.8662000e-04   1.2662000e-03	415   9.4149000e-09   6.4965000e-07   1.3672000e-06   1.8804000e-06   2.4561000e-06	415   3.5177000e-03   6.2580000e-04   2.7782000e-04   7.7589000e-05   1.5077000e-05   1.0054000e-05   2.7003000e-06   2.1894000e-06   2.4507000e-06   2.4496000e-06	415    2.4561000e-06   1.3948000e-06   1.3479000e-06   1.3957000e-06   1.4292000e-06   1.4596000e-06   1.4822000e-06   1.5022000e-06   1.5242000e-06   1.5392000e-06	415   2.4038000e-07   1.2515000e-08   5.2813000e-08   1.8307000e-05   5.2854000e-04   3.8096000e-03   2.1687000e-02
425   1.4861000e-06   1.6939000e+00   6.5789000e+00   5.4558980e+02	425   5.4211000e-07   1.1436000e-06   7.5259000e-02   1.6993000e-06   1.5465000e-06   1.6019000e-06   4.2792000e-05   1.1846000e-05   4.5237000e-05   1.8452000e-04   7.6162000e-04	425   7.9538000e-09   4.1829000e-07   8.6555000e-07   1.1769000e-06   1.4861000e-06	425   1.9626000e-03   1.5116000e-03   1.3168000e-04   4.8390000e-05   1.9451000e-05   6.4322000e-06   2.2605000e-06   1.4368000e-06   1.4933000e-06   1.4780000e-06	425    1.4861000e-06   1.3079000e-06   1.3878000e-06   1.4462000e-06   1.4706000e-06   1.4869000e-06   1.5040000e-06   1.5162000e-06   1.5254000e-06   1.5398000e-06	425   1.3268000e-07   1.2474000e-08   5.3144000e-08   8.3687000e-06   4.0244000e-04   3.6558000e-03   1.9078000e-02
435   1.3168000e-06   2.0452000e+00   2.2457200e+01   7.3068480e+02	435   6.6806000e-07   1.1896000e-06   1.8986000e+00   1.7407000e-06   1.5666000e-06   1.2908000e-06   4.4937000e-05   5.3470000e-06   2.2330000e-05   9.1068000e-05   3.8155000e-04	435   7.0053000e-09   3.8960000e-07   7.9347000e-07   1.0781000e-06   1.3168000e-06	435   1.4612000e-03   1.1177000e-03   2.2669000e-04   5.9460000e-05   2.8989000e-05   1.2681000e-05   1.3185000e-06   1.3182000e-06   1.3127000e-06   1.3179000e-06	435    1.3168000e-06   1.0493000e-05   1.7738000e-05   2.0088000e-06   1.3444000e-06   1.3735000e-06   1.3979000e-06   1.4183000e-06   1.4453000e-06   1.4815000e-06	435   1.5389000e-07   1.3277000e-08   5.6210000e-08   4.1741000e-06   4.7666000e-04   3.3641000e-03   2.2582000e-02
445   1.2884000e-05   4.3608000e+00   6.4658000e+00   7.6005690e+02	445   9.0818000e-07   1.4067000e-06   5.4382000e+00   1.9429000e-06   1.6868000e-06   1.3044000e-06   4.4769000e-05   4.0804000e-06   1.7287000e-05   5.5632000e-05   1.8926000e-04	445   2.9124000e-06   2.3848000e-06   1.7077000e-06   1.4791000e-05   1.2884000e-05	445   4.0775000e-04   1.8871000e-04   4.4583000e-04   3.3964000e-05   1.0650000e-04   1.2030000e-04   3.7755000e-05   2.0025000e-06   1.4093000e-05   1.2337000e-05	445    1.2884000e-05   3.4720000e-04   3.4328000e-04   2.4766000e-04   8.0132000e-06   1.5034000e-06   1.6486000e-06   1.7330000e-06   1.8197000e-06   1.9249000e-06	445   2.7050000e-07   1.5710000e-08   6.9076000e-06   1.2728000e-05   4.4253000e-04   3.5659000e-03   2.0592000e-02
455   3.1397000e-04   2.5227000e+00   4.4077000e+00   6.5593610e+02	455   1.4728000e-06   2.0751000e-06   1.6030800e+01   2.7049000e-06   1.9041000e-06   3.4070000e-05   2.1034000e-05   3.9545000e-06   1.2720000e-05   5.2666000e-05   1.6669000e-04	455   1.8622000e-04   4.1518000e-05   1.5019000e-04   3.0199000e-04   3.1397000e-04	455   9.1299000e-04   3.4697000e-04   2.5023000e-04   6.9743000e-05   2.4363000e-04   4.3133000e-04   2.1953000e-04   2.1717000e-04   3.1850000e-04   3.1206000e-04	455    3.1397000e-04   2.9968000e-04   2.3187000e-04   1.2871000e-04   1.2673000e-04   2.8287000e-06   3.5161000e-06   3.7898000e-06   3.9584000e-06   4.1370000e-06	455   3.5516000e-07   2.9728000e-06   4.0938000e-05   2.8424000e-04   3.1919000e-04   3.2201000e-03   1.4541000e-02
465   2.1911000e-04   1.5996000e+00   1.0286900e+01   5.0270210e+02	465   2.5176000e-06   3.3878000e-06   3.1187300e+01   4.1637000e-06   1.6604000e-06   2.8732000e-04   8.3430000e-06   7.0823000e-06   2.1713000e-05   5.5384000e-05   1.1041000e-04	465   3.6028000e-04   1.9304000e-04   2.7193000e-04   2.3601000e-04   2.1911000e-04	465   4.2427000e-03   3.1271000e-04   1.5360000e-04   9.3350000e-05   2.7935000e-04   2.1826000e-04   3.1451000e-04   2.2769000e-04   2.1890000e-04   2.1932000e-04	465    2.1911000e-04   1.1124000e-04   1.7135000e-04   3.1561000e-04   3.8392000e-05   5.3892000e-06   5.8213000e-06   6.0619000e-06   6.2583000e-06   6.4051000e-06	465   3.0872000e-07   7.8965000e-06   1.6930000e-05   5.4912000e-04   9.1074000e-04   2.8640000e-03   1.3147000e-02
475   8.5567000e-05   2.8246000e+00   5.0288000e+00   6.1194960e+02	475   3.2227000e-06   3.8417000e-06   9.6854300e+01   5.0487000e-06   5.1781000e-04   2.2008000e-04   1.0166000e-05   1.8522000e-05   5.4193000e-05   1.3482000e-04   2.1904000e-04	475   5.7815000e-04   1.5147000e-04   1.3875000e-04   1.0295000e-04   8.5567000e-05	475   2.8991000e-03   5.7288000e-04   4.1154000e-05   5.1044000e-05   6.3961000e-05   7.6258000e-05   9.7740000e-05   8.4806000e-05   8.6009000e-05   8.5528000e-05	475    8.5567000e-05   1.1195000e-04   4.1846000e-04   3.2099000e-04   1.0430000e-05   5.1116000e-06   5.0447000e-06   5.0616000e-06   5.0957000e-06   5.0342000e-06	475   7.3917000e-07   3.7766000e-06   9.2813000e-06   2.0301000e-04   3.0218000e-03   3.1911000e-03   1.6066000e-02
485   6.6219000e-05   1.6102000e+00   6.5141000e+00   6.2241800e+02	485   1.3538000e-06   3.1428000e-06   2.3233000e+02   3.9260000e-06   2.9952000e-03   8.8929000e-05   1.3945000e-05   3.3421000e-05   1.2362000e-04   3.2215000e-04   5.2393000e-04	485   3.8109000e-04   7.6179000e-05   7.9109000e-05   7.4909000e-05   6.6219000e-05	485   1.6527000e-03   6.7174000e-04   2.3310000e-04   2.9617000e-05   7.2243000e-05   8.8861000e-05   9.5277000e-05   6.7300000e-05   6.5910000e-05   6.6322000e-05	485    6.6219000e-05   3.1481000e-04   3.2253000e-04   1.1570000e-05   4.3586000e-06   4.0206000e-06   4.2998000e-06   4.5178000e-06   4.7011000e-06   4.4754000e-06	485   1.7724000e-06   5.4542000e-06   3.1032000e-05   1.4781000e-04   1.8826000e-03   2.9555000e-03   1.5221000e-02
495   2.4894000e-04   2.0217000e+00   1.3334600e+01   8.0801170e+02	495   4.2907000e-06   3.8304000e-06   2.7622780e+02   4.5814000e-06   1.4035000e-03   1.3528000e-04   2.3596000e-05   4.1403000e-05   1.5903000e-04   4.7382000e-04   9.1810000e-04	495   4.6327000e-04   7.1027000e-05   2.2716000e-04   2.3949000e-04   2.4894000e-04	495   5.5816000e-03   2.5598000e-04   3.0057000e-04   7.5252000e-05   1.3947000e-04   2.4099000e-04   1.4028000e-04   2.4884000e-04   2.4860000e-04   2.4892000e-04	495    2.4894000e-04   1.5970000e-04   2.1395000e-04   2.1165000e-05   3.2102000e-06   4.2316000e-06   4.4750000e-06   4.7003000e-06   4.9070000e-06   4.8958000e-06	495   1.1261000e-06   9.4573000e-06   2.9164000e-05   2.4743000e-04   1.7443000e-03   4.3485000e-03   2.0631000e-02


==> Plotdata_fdma-helix-sensitivity_sensitivity-helix-fdma-speed.txt <==
Time decim1 decim2 decim3 decim4	Time0 hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20	Time1 niter1 niter2 niter3 niter4 niter5	Time2 prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14	Time3 qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000	Time4 ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   2.6569000e-01   9.6320000e-01   8.4574000e-01   1.0000000e+00	5   1.4231000e-01   1.6163000e-01   1.7947000e-01   1.8821000e-01   2.3980000e-01   3.0415000e-01   3.2130000e-01   3.3765000e-01   3.3994000e-01   3.4494000e-01   3.4499000e-01	5   3.0485000e-01   2.8463000e-01   2.7323000e-01   2.6973000e-01   2.6569000e-01	5   3.6147000e-01   2.7705000e-01   2.8103000e-01   2.6605000e-01   2.6708000e-01   2.6636000e-01   2.6572000e-01   2.6582000e-01   2.6568000e-01   2.6568000e-01	5   2.6569000e-01   1.8294000e-01   9.6329000e-02   3.6426000e-02   1.2796000e-02   3.7678000e-03   9.8745000e-04   2.2459000e-04   6.3169000e-05   2.0311000e-05	5   1.6160000e-01   1.8691000e-01   2.0190000e-01   2.6796000e-01   3.4627000e-01   4.7672000e-01   4.2522000e-01
15   3.2036000e-01   9.8591000e-01   8.2860000e-02   9.9412000e-01	15   9.2963000e-03   4.8819000e-02   5.0069000e-02   9.9426000e-02   2.4026000e-01   4.5136000e-01   5.9596000e-01   6.4787000e-01   6.8911000e-01   7.2026000e-01   7.1383000e-01	15   3.4718000e-01   3.5146000e-01   3.3967000e-01   3.3041000e-01   3.2036000e-01	15   5.6001000e-01   3.1651000e-01   3.0787000e-01   3.2368000e-01   3.2114000e-01   3.2184000e-01   3.2081000e-01   3.2072000e-01   3.2034000e-01   3.2033000e-01	15   3.2036000e-01   1.1119000e-01   2.3140000e-02   4.8990000e-03   1.7355000e-03   5.1605000e-04   1.4111000e-04   3.5790000e-05   9.2873000e-06   2.6508000e-06	15   4.4914000e-02   3.9709000e-02   9.4437000e-02   4.4419000e-01   4.5045000e-01   6.6064000e-01   4.5619000e-01
25   3.5955000e-01   8.8774000e-01   1.2347000e-01   9.9981000e-01	25   8.7214000e-03   1.9251000e-02   1.4547000e-02   5.6986000e-02   2.4005000e-01   4.8761000e-01   7.5168000e-01   8.4309000e-01   9.0541000e-01   9.7062000e-01   9.5306000e-01	25   4.3121000e-01   4.0503000e-01   3.8578000e-01   3.7258000e-01   3.5955000e-01	25   6.2440000e-01   3.6282000e-01   3.5991000e-01   3.5953000e-01   3.5965000e-01   3.6013000e-01   3.6017000e-01   3.5985000e-01   3.5953000e-01   3.5953000e-01	25   3.5955000e-01   8.0485000e-02   6.1090000e-03   2.6454000e-04   8.3453000e-05   2.8113000e-05   1.1886000e-05   4.2726000e-06   5.4320000e-07   1.7200000e-07	25   4.0821000e-02   1.2705000e-02   4.7915000e-02   6.1025000e-01   7.4904000e-01   8.4526000e-01   6.1328000e-01
35   1.7940000e-01   9.0645000e-01   7.5601000e-01   9.9035000e-01	35   1.2163000e-03   2.9684000e-03   1.2905000e-03   6.6677000e-03   8.1796000e-02   2.4630000e-01   5.1283000e-01   7.0643000e-01   8.2974000e-01   8.9130000e-01   8.7717000e-01	35   2.3294000e-01   2.1584000e-01   1.9910000e-01   1.8530000e-01   1.7940000e-01	35   3.0438000e-01   1.8053000e-01   1.7964000e-01   1.7795000e-01   1.7941000e-01   1.7912000e-01   1.7937000e-01   1.7921000e-01   1.7940000e-01   1.7940000e-01	35   1.7940000e-01   2.9244000e-02   1.2291000e-03   4.7384000e-06   3.2917000e-06   2.6694000e-06   7.6606000e-07   1.7523000e-07   8.0992000e-08   1.8523000e-08	35   2.5398000e-02   9.8157000e-04   3.8710000e-03   3.6828000e-01   8.5202000e-01   9.1248000e-01   7.7983000e-01
45   4.9923000e-02   7.5256000e-01   1.2629000e-01   9.3310000e-01	45   6.4430000e-03   1.2449000e-03   3.9633000e-03   5.8950000e-05   9.2466000e-03   7.2927000e-02   1.9497000e-01   3.7432000e-01   5.6778000e-01   7.2304000e-01   8.0081000e-01	45   7.3691000e-02   5.9748000e-02   5.7392000e-02   5.0990000e-02   4.9923000e-02	45   8.9862000e-02   4.8719000e-02   4.8817000e-02   4.9398000e-02   5.0489000e-02   5.0025000e-02   4.9907000e-02   4.9846000e-02   4.9918000e-02   4.9921000e-02	45   4.9923000e-02   7.7128000e-03   2.1892000e-04   1.4942000e-06   1.2551000e-07   7.5968000e-08   7.9644000e-08   3.5230000e-08   6.2599000e-09   1.8418000e-08	45   6.7572000e-04   5.0127000e-04   7.5039000e-06   1.5576000e-01   6.9745000e-01   9.2138000e-01   9.0859000e-01
55   1.5781000e-02   6.8368000e-01   1.1150000e-01   9.8139000e-01	55   6.5689000e-03   7.1961000e-04   7.8330000e-04   1.1588000e-05   1.9893000e-03   1.9851000e-02   8.0122000e-02   1.7635000e-01   3.6624000e-01   5.4455000e-01   7.0347000e-01	55   9.6979000e-03   1.0704000e-02   1.4014000e-02   1.4184000e-02   1.5781000e-02	55   2.5401000e-02   1.6222000e-02   1.4941000e-02   1.5252000e-02   1.6042000e-02   1.5757000e-02   1.5756000e-02   1.5744000e-02   1.5778000e-02   1.5780000e-02	55   1.5781000e-02   3.1954000e-03   9.9297000e-05   8.0450000e-08   4.0516000e-08   3.2640000e-08   2.0927000e-09   8.4847000e-09   1.5015000e-09   2.0847000e-09	55   5.0672000e-04   2.8258000e-05   2.0372000e-06   6.0331000e-02   4.6033000e-01   8.5464000e-01   9.5919000e-01
65   4.4070000e-03   5.6110000e-01   5.8058000e-01   9.9460000e-01	65   5.1727000e-04   2.0896000e-05   2.8225000e-05   2.9672000e-06   4.1381000e-04   4.8028000e-03   3.3360000e-02   9.5615000e-02   2.2582000e-01   3.6150000e-01   5.5544000e-01	65   1.8797000e-03   1.5387000e-03   2.6988000e-03   3.3973000e-03   4.4070000e-03	65   8.6474000e-03   4.1445000e-03   4.5785000e-03   4.1339000e-03   4.6354000e-03   4.3987000e-03   4.4007000e-03   4.3982000e-03   4.4059000e-03   4.4066000e-03	65   4.4070000e-03   1.2280000e-03   3.8505000e-05   4.5977000e-08   1.1687000e-08   6.1755000e-10   3.6194000e-10   1.9423000e-09   4.9008000e-10   1.2318000e-10	65   5.7396000e-06   2.5527000e-06   1.8043000e-07   2.0373000e-02   2.6280000e-01   6.9437000e-01   9.6164000e-01
75   1.0742000e-03   5.9623000e-01   1.6947000e-01   8.8643000e-01	75   9.5159000e-04   1.4255000e-05   1.2767000e-05   6.2545000e-08   5.4106000e-05   9.5710000e-04   1.3535000e-02   4.8299000e-02   1.2076000e-01   2.1039000e-01   3.7917000e-01	75   5.2154000e-04   1.9604000e-04   4.4946000e-04   6.9171000e-04   1.0742000e-03	75   2.5679000e-03   7.5254000e-04   1.0303000e-03   9.2909000e-04   1.0952000e-03   1.0693000e-03   1.0638000e-03   1.0736000e-03   1.0744000e-03   1.0741000e-03	75   1.0742000e-03   4.3930000e-04   1.4519000e-05   8.0249000e-09   6.3398000e-09   1.8003000e-10   1.0083000e-09   4.4871000e-10   9.1750000e-11   1.9884000e-10	75   1.5767000e-07   2.2281000e-07   2.8057000e-08   6.5056000e-03   1.3913000e-01   5.1907000e-01   9.3443000e-01
85   2.6676000e-04   7.6955000e-01   1.7944000e-01   9.2072000e-01	85   1.0140000e-03   2.3012000e-07   1.5998000e-06   1.3831000e-09   1.1928000e-05   1.9400000e-04   5.6018000e-03   2.5767000e-02   6.4478000e-02   1.1482000e-01   2.3663000e-01	85   1.4007000e-04   2.1989000e-05   7.2937000e-05   1.4396000e-04   2.6676000e-04	85   9.7720000e-04   4.3599000e-04   2.9906000e-04   1.7498000e-04   2.7930000e-04   2.6958000e-04   2.6400000e-04   2.6697000e-04   2.6665000e-04   2.6676000e-04	85   2.6676000e-04   1.6143000e-04   5.7364000e-06   2.2892000e-09   3.0037000e-09   7.0629000e-11   5.5440000e-10   4.0171000e-10   6.1691000e-11   1.5340000e-10	85   1.3968000e-09   1.9480000e-08   4.4121000e-09   2.1372000e-03   6.8387000e-02   3.4547000e-01   8.6443000e-01
95   6.4365000e-05   5.6605000e-01   2.7362000e-01   9.8450000e-01	95   4.5379000e-04   4.9614000e-08   2.0128000e-08   1.7567000e-09   2.0920000e-06   3.9035000e-05   1.8847000e-03   1.3169000e-02   3.4331000e-02   6.1179000e-02   1.3840000e-01	95   4.3060000e-05   2.4375000e-06   1.1327000e-05   2.9040000e-05   6.4365000e-05	95   3.7289000e-04   9.9908000e-05   1.0190000e-04   7.2644000e-05   5.1630000e-05   6.4421000e-05   6.4065000e-05   6.4486000e-05   6.4320000e-05   6.4390000e-05	95   6.4365000e-05   5.9013000e-05   2.2073000e-06   6.5557000e-10   1.6630000e-09   1.3114000e-11   2.4020000e-10   1.5645000e-10   2.4615000e-11   8.3625000e-11	95   1.3834000e-11   1.6667000e-09   6.5883000e-10   6.6072000e-04   3.0466000e-02   2.1672000e-01   7.2687000e-01
105   1.5390000e-05   6.2672000e-01   3.0155000e-01   8.8531000e-01	105   1.5895000e-03   8.4917000e-10   2.2848000e-08   6.6266000e-11   3.4653000e-07   7.6904000e-06   5.2670000e-04   5.4751000e-03   1.6708000e-02   3.1421000e-02   7.7932000e-02	105   1.2965000e-05   2.8814000e-07   1.8391000e-06   5.9003000e-06   1.5390000e-05	105   2.0571000e-04   2.3821000e-05   9.8896000e-05   3.2626000e-05   1.7305000e-05   2.0389000e-05   1.4917000e-05   1.5612000e-05   1.5419000e-05   1.5380000e-05	105   1.5390000e-05   2.1305000e-05   8.5216000e-07   1.8714000e-10   9.0579000e-10   2.4536000e-12   1.9751000e-10   1.2763000e-10   2.2555000e-11   3.9375000e-11	105   1.9696000e-12   1.4773000e-10   9.7839000e-11   1.9061000e-04   1.1995000e-02   1.2174000e-01   5.4131000e-01
115   3.6712000e-06   7.4473000e-01   1.5392000e-01   9.1632000e-01	115   1.3023000e-03   3.5132000e-10   2.3721000e-09   8.5318000e-12   7.0616000e-08   1.5745000e-06   1.2875000e-04   1.8890000e-03   6.9355000e-03   1.4771000e-02   4.1563000e-02	115   4.2481000e-06   2.9646000e-08   2.8678000e-07   1.1812000e-06   3.6712000e-06	115   2.2417000e-04   1.3561000e-04   1.1719000e-05   1.2722000e-05   4.8064000e-06   5.7122000e-06   3.5737000e-06   3.8842000e-06   3.6903000e-06   3.6714000e-06	115   3.6712000e-06   7.6720000e-06   3.3353000e-07   5.6139000e-11   4.7120000e-10   1.7882000e-12   1.3695000e-10   1.0587000e-10   1.4627000e-11   2.0673000e-11	115   5.1484000e-12   1.3233000e-11   1.5450000e-11   5.4754000e-05   4.4235000e-03   6.2378000e-02   3.5633000e-01
125   8.7056000e-07   5.7772000e-01   1.5344000e-01   9.9394000e-01	125   8.3174000e-05   7.2364000e-12   1.0047000e-11   5.7545000e-12   1.2665000e-08   3.2084000e-07   2.9776000e-05   5.4801000e-04   2.5047000e-03   6.0267000e-03   2.0280000e-02	125   1.1166000e-06   3.3560000e-09   4.5923000e-08   2.3761000e-07   8.7056000e-07	125   3.1787000e-04   1.3941000e-04   4.7229000e-06   2.8002000e-06   1.8110000e-06   1.8158000e-06   1.1825000e-06   9.3909000e-07   8.6382000e-07   8.6929000e-07	125   8.7056000e-07   2.8015000e-06   1.2948000e-07   1.9757000e-11   2.4387000e-10   1.1332000e-12   8.8116000e-11   8.1950000e-11   1.1252000e-11   1.5557000e-11	125   3.4178000e-12   1.8076000e-12   2.2500000e-12   1.5372000e-05   1.6430000e-03   3.0218000e-02   2.1423000e-01
135   2.1156000e-07   6.6685000e-01   6.0342000e-01   9.9415000e-01	135   5.7405000e-04   1.2078000e-11   8.3656000e-11   2.8954000e-12   2.3468000e-09   6.6903000e-08   6.5334000e-06   1.4651000e-04   7.6681000e-04   2.1843000e-03   8.7451000e-03	135   3.5715000e-07   4.3171000e-10   7.8651000e-09   4.9638000e-08   2.1156000e-07	135   1.0149000e-04   9.0399000e-06   2.6574000e-05   2.2863000e-06   3.8941000e-07   7.2474000e-07   2.7147000e-07   2.4063000e-07   2.1499000e-07   2.0943000e-07	135   2.1156000e-07   1.0129000e-06   5.0304000e-08   6.7620000e-12   1.2999000e-10   4.0652000e-13   6.0164000e-11   6.5018000e-11   8.4671000e-12   1.4380000e-11	135   9.1496000e-12   1.2021000e-12   9.1374000e-13   4.2348000e-06   6.1212000e-04   1.4839000e-02   1.2547000e-01
145   5.0391000e-08   6.4983000e-01   8.4026000e-02   9.7036000e-01	145   2.1866000e-04   3.4306000e-11   2.4259000e-11   7.8828000e-12   5.3950000e-10   1.3874000e-08   1.4052000e-06   3.6367000e-05   2.1945000e-04   7.0419000e-04   3.4200000e-03	145   1.0958000e-07   5.7472000e-11   1.3508000e-09   1.0238000e-08   5.0391000e-08	145   2.5341000e-04   1.3221000e-05   1.0559000e-05   2.8204000e-07   2.4874000e-07   7.8811000e-08   6.4292000e-08   5.6052000e-08   5.0683000e-08   5.0021000e-08	145   5.0391000e-08   3.6737000e-07   1.9669000e-08   2.3500000e-12   6.8092000e-11   2.6772000e-13   4.0241000e-11   5.0224000e-11   6.3341000e-12   1.3901000e-11	145   3.0524000e-12   7.3508000e-13   5.7157000e-13   1.1785000e-06   2.2984000e-04   7.7862000e-03   7.4803000e-02
155   1.2237000e-08   4.5462000e-01   1.1328000e-01   9.1820000e-01	155   6.1482000e-05   3.9164000e-11   1.4211000e-11   1.4271000e-11   1.5684000e-10   2.9681000e-09   2.9606000e-07   8.6088000e-06   5.8454000e-05   2.1052000e-04   1.1652000e-03	155   3.8251000e-08   1.0189000e-11   2.5253000e-10   2.1938000e-09   1.2237000e-08	155   3.0446000e-04   3.6213000e-05   5.2827000e-05   1.2364000e-05   9.8976000e-07   6.5893000e-08   3.5066000e-08   1.2000000e-08   1.2732000e-08   1.2515000e-08	155   1.2237000e-08   1.3426000e-07   7.6110000e-09   8.7227000e-13   3.4016000e-11   2.1340000e-13   2.6807000e-11   3.8378000e-11   4.7514000e-12   1.3707000e-11	155   5.3506000e-12   1.7634000e-12   1.2977000e-12   3.2449000e-07   8.5939000e-05   4.3865000e-03   4.5098000e-02
165   3.0862000e-09   6.8631000e-01   6.3686000e-01   9.3035000e-01	165   2.2713000e-06   2.9653000e-11   1.5854000e-11   1.2950000e-11   7.4964000e-11   6.9387000e-10   6.4747000e-08   1.9780000e-06   1.4787000e-05   5.8580000e-05   3.7394000e-04	165   1.0047000e-08   2.5612000e-12   5.8609000e-11   5.1438000e-10   3.0862000e-09	165   9.5258000e-05   2.6408000e-05   2.0437000e-05   8.7043000e-06   1.3540000e-06   2.4680000e-07   3.7005000e-08   1.2600000e-09   2.7037000e-09   3.0354000e-09	165   3.0862000e-09   4.8723000e-08   2.9535000e-09   6.1616000e-13   1.6970000e-11   1.7439000e-13   1.7876000e-11   2.9631000e-11   3.5124000e-12   1.2776000e-11	165   8.7668000e-12   4.0008000e-12   2.1153000e-12   9.0268000e-08   3.2333000e-05   2.4260000e-03   2.7474000e-02
175   7.6351000e-10   4.7962000e-01   2.0940000e-01   9.6676000e-01	175   2.1134000e-07   1.6415000e-11   7.9840000e-12   1.6649000e-11   4.1866000e-11   1.7854000e-10   1.3849000e-08   4.5058000e-07   3.6276000e-06   1.5515000e-05   1.1158000e-04	175   3.0296000e-09   1.0547000e-12   1.7082000e-11   1.2517000e-10   7.6351000e-10	175   1.9759000e-04   7.9355000e-05   2.9410000e-06   9.3728000e-07   2.8358000e-07   7.1184000e-07   7.1148000e-09   4.6353000e-10   6.5491000e-10   6.9682000e-10	175   7.6351000e-10   1.7623000e-08   1.1495000e-09   6.0161000e-13   7.8185000e-12   2.4509000e-13   1.0913000e-11   2.2621000e-11   2.7192000e-12   1.1798000e-11	175   7.6071000e-12   1.6430000e-12   5.1627000e-13   2.6016000e-08   1.2586000e-05   1.2731000e-03   1.6078000e-02
185   1.9437000e-10   5.5109000e-01   1.2075000e-01   9.6531000e-01	185   2.5241000e-08   1.0271000e-11   3.0690000e-12   1.3851000e-11   3.4339000e-11   5.3745000e-11   3.1788000e-09   1.0018000e-07   8.8268000e-07   3.9219000e-06   3.1535000e-05	185   1.0935000e-09   1.0912000e-12   7.2235000e-12   3.5454000e-11   1.9437000e-10	185   1.9822000e-04   2.2155000e-05   1.2228000e-05   3.5456000e-06   1.0074000e-07   1.2067000e-07   6.5764000e-09   2.1191000e-10   3.5979000e-10   2.0821000e-10	185   1.9437000e-10   6.4337000e-09   4.4763000e-10   4.6575000e-13   3.6932000e-12   3.8317000e-13   7.4249000e-12   1.7267000e-11   1.9234000e-12   1.0681000e-11	185   1.0030000e-11   2.6570000e-12   4.0350000e-13   7.4798000e-09   5.1025000e-06   6.2343000e-04   8.9442000e-03
195   5.9873000e-11   5.9536000e-01   4.1382000e-01   9.9691000e-01	195   2.6677000e-09   8.5730000e-12   8.4844000e-13   1.0919000e-11   3.2723000e-11   2.1337000e-11   7.4720000e-10   2.2511000e-08   2.0637000e-07   9.8888000e-07   8.5936000e-06	195   3.7593000e-10   9.1466000e-13   4.0237000e-12   1.4451000e-11   5.9873000e-11	195   5.0722000e-04   7.2894000e-05   2.1382000e-05   1.2401000e-06   1.9682000e-07   3.9963000e-07   1.0231000e-08   6.7341000e-10   7.5147000e-11   5.5504000e-11	195   5.9873000e-11   2.3795000e-09   1.8055000e-10   1.3471000e-12   1.6176000e-12   1.0270000e-12   4.6746000e-12   1.3060000e-11   1.0803000e-12   9.7326000e-12	195   3.6784000e-12   2.7076000e-12   1.8776000e-12   2.1237000e-09   2.0459000e-06   2.9250000e-04   4.7710000e-03
205   2.1836000e-11   7.8383000e-01   1.6130000e-01   9.6107000e-01	205   1.0627000e-09   9.4473000e-12   1.0589000e-12   1.0075000e-11   3.2983000e-11   1.2861000e-11   1.8922000e-10   5.0936000e-09   4.9193000e-08   2.3765000e-07   2.2735000e-06	205   8.3976000e-11   9.4978000e-13   4.1593000e-12   8.9110000e-12   2.1836000e-11	205   2.7372000e-04   9.7186000e-05   7.5745000e-06   2.8912000e-06   1.6045000e-06   1.1931000e-07   1.5223000e-08   4.0199000e-10   3.3214000e-10   1.0216000e-11	205   2.1836000e-11   8.7086000e-10   7.1275000e-11   1.7862000e-12   3.8106000e-13   1.5109000e-12   3.9756000e-12   9.5235000e-12   1.1736000e-12   8.9599000e-12	205   6.1126000e-12   2.0287000e-12   1.2429000e-12   6.7198000e-10   8.6853000e-07   1.3530000e-04   2.4561000e-03
215   1.0385000e-11   4.1276000e-01   1.4989000e-01   9.6846000e-01	215   2.2111000e-10   1.5163000e-11   1.9835000e-12   1.1615000e-11   3.1190000e-11   1.2121000e-11   4.6253000e-11   1.1616000e-09   1.1835000e-08   5.7043000e-08   5.6911000e-07	215   2.8537000e-11   9.0163000e-13   4.0634000e-12   5.8403000e-12   1.0385000e-11	215   2.0837000e-04   6.4864000e-05   8.3834000e-06   3.7546000e-06   8.3125000e-07   3.0798000e-07   3.4570000e-09   1.4440000e-09   2.1075000e-10   9.0588000e-12	215   1.0385000e-11   3.1345000e-10   3.0597000e-11   1.1864000e-12   1.2267000e-12   1.5066000e-12   2.5881000e-12   6.2243000e-12   1.2108000e-12   8.2198000e-12	215   4.1271000e-12   2.2843000e-12   3.5491000e-13   2.4477000e-10   3.8087000e-07   6.8192000e-05   1.2731000e-03
225   4.3122000e-12   7.0950000e-01   3.7847000e-01   9.8305000e-01	225   3.8622000e-11   3.5096000e-11   9.7753000e-12   2.0052000e-11   4.1768000e-11   9.1124000e-12   9.9792000e-12   2.4944000e-10   2.8300000e-09   1.3457000e-08   1.3878000e-07	225   1.7468000e-11   1.0795000e-12   2.6024000e-12   2.5986000e-12   4.3122000e-12	225   4.9245000e-04   1.8355000e-05   7.4136000e-06   7.0110000e-06   3.8541000e-07   1.2256000e-06   6.8171000e-09   5.8655000e-10   1.9629000e-11   2.5950000e-12	225   4.3122000e-12   1.3380000e-10   4.3182000e-11   8.0398000e-12   4.4706000e-12   5.5131000e-13   1.6193000e-12   4.3931000e-12   6.4137000e-13   7.5621000e-12	225   1.8436000e-11   9.3622000e-12   1.3585000e-11   7.3821000e-11   1.6396000e-07   3.4442000e-05   6.8280000e-04
235   2.3918000e-12   7.3638000e-01   4.3459000e-01   9.1050000e-01	235   7.6953000e-11   1.3851000e-10   6.7978000e-11   1.5263000e-11   6.0194000e-11   5.8506000e-12   1.0764000e-11   4.2303000e-11   6.1134000e-10   2.9665000e-09   3.1890000e-08	235   6.1219000e-12   1.1052000e-12   3.4350000e-12   3.3830000e-12   2.3918000e-12	235   4.2283000e-04   4.3477000e-05   3.4620000e-05   9.1317000e-06   4.6740000e-07   2.7860000e-07   3.6892000e-09   1.6074000e-10   1.4263000e-11   4.4548000e-12	235   2.3918000e-12   1.1929000e-10   2.3873000e-11   5.1155000e-12   2.0105000e-12   1.7234000e-13   1.2433000e-12   3.4353000e-12   8.9627000e-13   7.0012000e-12	235   1.9371000e-11   1.0949000e-11   2.9470000e-12   8.6651000e-12   6.4951000e-08   1.7784000e-05   3.6968000e-04
245   2.0383000e-11   7.0040000e-01   1.4184000e-01   9.9335000e-01	245   3.3354000e-10   2.2976000e-10   9.6940000e-10   9.5127000e-11   2.9020000e-11   1.8880000e-11   3.8363000e-11   7.0025000e-11   9.3562000e-11   4.3633000e-10   6.0773000e-09	245   5.8855000e-12   1.0173000e-11   1.7497000e-11   2.1406000e-11   2.0383000e-11	245   1.3090000e-04   2.9643000e-05   1.9176000e-05   4.5556000e-06   7.8439000e-07   1.1361000e-07   6.8003000e-09   1.7943000e-10   2.2650000e-11   3.5839000e-11	245   2.0383000e-11   3.6614000e-11   7.4144000e-12   5.3311000e-12   2.6516000e-12   3.2905000e-13   6.9735000e-13   2.2815000e-12   8.1635000e-13   6.5301000e-12	245   1.6224000e-11   4.6953000e-12   2.6430000e-12   1.9372000e-11   2.2764000e-08   9.2849000e-06   2.0570000e-04
255   1.0105000e-11   6.7911000e-01   1.8276000e-01   9.9770000e-01	255   4.0379000e-10   1.1571000e-10   4.1435000e-09   6.1285000e-10   4.4823000e-11   1.0177000e-11   3.6752000e-11   8.2344000e-11   5.9986000e-10   2.9589000e-10   9.6691000e-10	255   4.8123000e-12   6.5225000e-12   1.2624000e-11   1.2401000e-11   1.0105000e-11	255   6.5830000e-05   1.0039000e-04   1.5232000e-05   2.4045000e-06   5.0810000e-07   6.1023000e-08   6.7805000e-09   6.5711000e-10   3.9158000e-11   1.2913000e-11	255   1.0105000e-11   7.2768000e-12   3.3845000e-11   1.5433000e-11   4.6199000e-12   3.0949000e-13   6.7344000e-13   1.8844000e-12   7.2595000e-13   5.6606000e-12	255   2.6337000e-11   9.8624000e-12   3.8679000e-12   8.1825000e-11   6.2191000e-09   4.8222000e-06   1.1295000e-04
265   5.7481000e-11   5.5529000e-01   6.3156000e-01   9.9612000e-01	265   4.1587000e-10   1.8980000e-10   4.3865000e-09   1.2330000e-09   1.1892000e-10   5.4078000e-11   6.3606000e-11   2.0591000e-10   3.3669000e-10   2.2547000e-10   4.1647000e-09	265   2.8757000e-12   3.0681000e-11   7.3554000e-11   7.4302000e-11   5.7481000e-11	265   1.1218000e-04   1.6665000e-05   2.2476000e-05   2.8953000e-06   1.2908000e-06   1.3899000e-07   3.1659000e-09   3.6606000e-10   5.5570000e-11   4.4007000e-11	265   5.7481000e-11   3.9458000e-11   2.2556000e-11   5.0451000e-12   1.1372000e-12   1.6302000e-13   2.9388000e-13   1.5132000e-12   3.4338000e-13   4.9807000e-12	265   2.6634000e-11   8.2238000e-12   1.6150000e-12   7.2947000e-11   4.8094000e-09   2.3919000e-06   6.0268000e-05
275   1.0804000e-11   5.7076000e-01   8.6728000e-02   9.9577000e-01	275   3.9022000e-10   3.1805000e-10   3.1768000e-09   1.5472000e-09   1.0906000e-10   6.1770000e-11   1.5505000e-10   1.0625000e-10   1.6462000e-09   1.1851000e-09   1.6430000e-09	275   4.8891000e-12   5.6446000e-11   6.9580000e-11   3.6332000e-11   1.0804000e-11	275   2.6302000e-04   2.4908000e-05   1.0421000e-05   8.3858000e-06   4.6405000e-07   8.7365000e-08   1.0849000e-08   1.0542000e-09   1.4440000e-11   1.2616000e-11	275   1.0804000e-11   1.5001000e-11   6.1130000e-12   2.7641000e-12   1.1065000e-12   2.2990000e-13   4.7735000e-13   1.1660000e-12   1.7368000e-13   4.4805000e-12	275   2.6094000e-11   1.0790000e-11   5.9391000e-12   2.6261000e-10   6.0718000e-09   1.1598000e-06   3.1985000e-05
285   9.4296000e-12   5.5047000e-01   1.1212000e-01   9.8103000e-01	285   1.6625000e-10   2.4096000e-10   2.1781000e-09   1.5647000e-09   2.0971000e-10   3.7535000e-11   1.4521000e-10   5.4457000e-11   2.1959000e-10   7.0967000e-10   9.7249000e-09	285   1.5246000e-11   8.7609000e-11   8.7756000e-11   4.1747000e-11   9.4296000e-12	285   1.5936000e-04   1.5003000e-04   2.2116000e-05   5.1723000e-06   3.6002000e-07   4.7684000e-07   3.9159000e-08   2.7049000e-09   6.2060000e-11   1.0508000e-11	285   9.4296000e-12   9.1653000e-12   1.8951000e-12   9.0651000e-13   5.9634000e-13   4.0593000e-13   2.0398000e-13   1.0686000e-12   1.0743000e-13   3.9723000e-12	285   1.8687000e-11   1.0751000e-11   1.6123000e-12   4.4758000e-11   1.7003000e-09   6.9921000e-07   1.7445000e-05
295   5.1306000e-11   5.5163000e-01   6.6505000e-01   9.9043000e-01	295   5.2293000e-11   1.9473000e-10   9.4387000e-10   1.1701000e-09   3.2862000e-10   7.1048000e-11   2.9870000e-10   1.7071000e-10   5.5622000e-10   1.4621000e-10   1.7221000e-09	295   1.3199000e-11   1.0108000e-10   1.4073000e-10   9.7203000e-11   5.1306000e-11	295   4.4280000e-05   2.3637000e-04   6.1896000e-05   1.3228000e-06   1.0660000e-06   5.1463000e-07   3.9222000e-08   8.9182000e-10   7.4440000e-11   6.8437000e-11	295   5.1306000e-11   1.3522000e-11   5.3340000e-13   1.0816000e-12   9.7340000e-13   8.5293000e-14   1.5593000e-13   7.1881000e-13   1.3898000e-13   3.6482000e-12	295   2.7527000e-11   1.0299000e-11   4.4300000e-12   4.0275000e-11   2.1303000e-09   4.9551000e-07   9.4985000e-06
305   6.1245000e-11   5.1872000e-01   1.5986000e-01   9.7696000e-01	305   3.2149000e-11   1.5993000e-10   3.6385000e-10   5.9476000e-10   3.5534000e-10   9.3567000e-11   6.5115000e-10   6.3699000e-11   1.7612000e-09   1.1942000e-09   2.3872000e-09	305   1.0233000e-11   7.6349000e-11   1.3319000e-10   9.8935000e-11   6.1245000e-11	305   3.2751000e-04   3.4591000e-05   1.9240000e-05   3.6518000e-06   2.9644000e-06   1.0710000e-07   1.7668000e-09   7.5611000e-10   5.9643000e-11   5.1292000e-11	305   6.1245000e-11   9.0327000e-12   1.8963000e-12   3.2701000e-12   1.3615000e-12   4.4825000e-13   7.9862000e-14   4.2510000e-13   1.4372000e-13   3.3844000e-12	305   3.1702000e-11   1.5458000e-11   5.8360000e-12   9.3283000e-11   1.9310000e-09   3.1624000e-07   6.0241000e-06
315   5.2141000e-11   5.8689000e-01   1.3480000e-01   9.8790000e-01	315   2.3700000e-11   1.1930000e-10   3.1572000e-06   3.0768000e-10   3.3065000e-10   7.7640000e-11   5.9654000e-10   5.0563000e-11   5.7177000e-10   1.2638000e-09   1.2292000e-08	315   3.6395000e-12   8.2172000e-11   1.2205000e-10   7.8979000e-11   5.2141000e-11	315   1.0606000e-03   9.0382000e-05   3.4357000e-05   1.9594000e-05   5.0793000e-07   2.3734000e-07   4.1072000e-09   2.3466000e-10   2.1224000e-11   5.4423000e-11	315   5.2141000e-11   1.5777000e-11   2.6309000e-12   8.6909000e-13   1.0335000e-12   8.3984000e-13   3.8655000e-13   5.3568000e-13   1.9717000e-13   3.0478000e-12	315   2.7340000e-11   1.5026000e-11   1.7530000e-12   2.2060000e-10   9.6010000e-10   1.3730000e-07   4.5794000e-06
325   7.5354000e-11   5.1842000e-01   4.3734000e-01   9.9408000e-01	325   1.0839000e-11   5.8757000e-11   6.4907000e-03   2.3853000e-10   2.6827000e-10   9.6707000e-11   4.6705000e-10   2.8945000e-11   1.2624000e-10   9.1073000e-11   6.1574000e-09	325   3.8336000e-12   8.6315000e-11   1.4689000e-10   1.1065000e-10   7.5354000e-11	325   8.1148000e-04   2.1374000e-04   4.4780000e-06   1.5618000e-05   2.5505000e-07   2.5292000e-07   1.4355000e-08   5.3279000e-10   1.0795000e-10   1.1325000e-10	325   7.5354000e-11   1.7448000e-11   4.9869000e-12   2.4522000e-12   3.2716000e-12   1.4015000e-12   4.6043000e-13   3.9627000e-13   1.7447000e-13   2.8962000e-12	325   3.0662000e-11   9.1586000e-12   1.8866000e-12   2.4551000e-10   2.3087000e-09   5.9273000e-08   3.6096000e-06
335   8.9330000e-11   5.5014000e-01   2.9734000e-01   9.5645000e-01	335   6.4520000e-12   1.8350000e-11   4.6114000e-02   2.1079000e-10   1.7739000e-10   1.3050000e-10   4.0468000e-10   2.8187000e-11   1.2483000e-10   2.2178000e-10   3.3869000e-09	335   1.2806000e-12   1.0177000e-10   1.8852000e-10   1.3594000e-10   8.9330000e-11	335   3.3773000e-04   3.3536000e-05   5.0966000e-06   3.9003000e-06   9.3847000e-07   2.3020000e-07   3.0588000e-08   6.4116000e-10   2.6288000e-10   1.1970000e-10	335   8.9330000e-11   1.8735000e-11   5.3481000e-12   4.7064000e-12   1.1136000e-11   3.7633000e-12   1.9484000e-12   3.6376000e-13   1.7875000e-13   2.8509000e-12	335   3.2992000e-11   8.4673000e-12   8.3786000e-13   3.3149000e-10   8.3791000e-09   2.6119000e-08   2.3685000e-06
345   7.4727000e-11   5.2064000e-01   1.4881000e-01   9.8491000e-01	345   1.7344000e-11   1.1663000e-11   1.9385000e-01   1.4423000e-10   9.2716000e-11   1.2271000e-10   3.9070000e-10   8.7399000e-11   1.1375000e-10   3.2385000e-10   6.7231000e-09	345   2.5259000e-12   9.4778000e-11   1.7075000e-10   1.2300000e-10   7.4727000e-11	345   1.8067000e-04   1.1021000e-04   9.8941000e-06   5.7598000e-06   1.4256000e-07   1.6900000e-07   3.8569000e-08   1.7859000e-09   2.2936000e-10   6.4852000e-11	345   7.4727000e-11   1.2727000e-11   5.3479000e-12   2.6658000e-11   2.6614000e-11   1.2511000e-11   5.0197000e-12   1.0593000e-12   3.2587000e-13   2.4907000e-12	345   1.9825000e-11   1.1528000e-11   2.3464000e-12   4.3231000e-10   1.1722000e-08   1.5419000e-08   1.5365000e-06
355   1.2725000e-10   5.8320000e-01   2.4238000e-01   9.9254000e-01	355   2.4391000e-10   2.6378000e-10   5.9459000e-02   9.4192000e-11   3.0042000e-11   9.7877000e-11   1.0462000e-08   2.5527000e-10   1.0122000e-10   5.4795000e-10   7.8917000e-09	355   5.7103000e-12   6.6580000e-11   1.0936000e-10   8.2811000e-11   1.2725000e-10	355   1.2960000e-04   1.3733000e-04   2.9492000e-05   3.0136000e-06   6.6192000e-07   4.1571000e-07   2.3144000e-08   1.3058000e-09   2.0340000e-10   7.8181000e-11	355   1.2725000e-10   6.9692000e-11   1.2334000e-11   1.8827000e-11   1.7054000e-11   8.9952000e-12   4.0311000e-12   1.4884000e-12   3.9038000e-13   1.9942000e-12	355   3.0396000e-11   8.0814000e-12   8.6705000e-12   3.2509000e-10   2.3210000e-08   1.4823000e-08   7.8703000e-07
365   9.6451000e-09   5.8284000e-01   3.9055000e-01   9.8734000e-01	365   6.2401000e-10   2.2418000e-09   9.7839000e-02   4.0936000e-11   8.5021000e-11   6.9753000e-11   2.6384000e-08   3.6236000e-10   6.3835000e-10   2.5936000e-09   2.2821000e-08	365   3.6646000e-11   1.6174000e-10   3.2654000e-10   7.9987000e-10   9.6451000e-09	365   9.0704000e-05   1.3624000e-04   5.2185000e-05   6.7605000e-06   3.3376000e-07   1.2273000e-06   5.4940000e-08   5.7500000e-09   9.0335000e-09   9.0345000e-09	365   9.6451000e-09   4.2096000e-11   1.4463000e-11   2.1311000e-11   2.2046000e-11   1.5010000e-11   5.9675000e-12   2.2429000e-12   5.9977000e-13   1.6343000e-12	365   1.1791000e-11   8.6855000e-12   5.3777000e-12   3.5089000e-10   2.6191000e-08   7.2781000e-08   4.9288000e-07
375   1.9329000e-08   6.3836000e-01   1.4157000e-01   9.8954000e-01	375   3.1859000e-10   6.1952000e-09   9.3532000e-02   6.6774000e-11   4.5524000e-10   2.0671000e-10   5.0696000e-09   2.0819000e-10   2.7313000e-10   2.2914000e-09   4.0310000e-08	375   3.4403000e-11   1.1995000e-10   1.3879000e-10   6.6630000e-10   1.9329000e-08	375   7.1524000e-05   9.7019000e-05   3.6438000e-05   1.6418000e-05   1.6224000e-06   6.0380000e-07   1.3461000e-07   3.2318000e-09   1.7768000e-08   1.8377000e-08	375   1.9329000e-08   5.0384000e-11   3.6155000e-11   6.1369000e-11   4.7837000e-11   2.5047000e-11   7.3351000e-12   1.8269000e-12   5.6325000e-13   1.6037000e-12	375   2.5121000e-11   6.5815000e-12   3.7716000e-11   3.2676000e-09   7.2278000e-09   1.5776000e-07   3.2595000e-07
385   1.5001000e-08   5.0063000e-01   1.9410000e-01   9.8161000e-01	385   3.6814000e-10   6.6789000e-09   5.5175000e-02   2.8254000e-10   2.0405000e-09   2.8559000e-11   2.0752000e-08   5.9425000e-11   2.9936000e-09   1.6936000e-09   1.4849000e-08	385   1.5445000e-11   2.2421000e-11   5.7057000e-11   6.4351000e-10   1.5001000e-08	385   2.7912000e-04   3.0400000e-05   3.4272000e-06   4.0582000e-06   5.3855000e-06   7.5185000e-07   3.4785000e-07   1.5566000e-09   1.3202000e-08   1.5630000e-08	385   1.5001000e-08   7.9079000e-11   6.5029000e-11   5.7126000e-11   3.7109000e-11   1.7097000e-11   4.6770000e-12   1.3521000e-12   2.0373000e-13   1.5399000e-12	385   1.0370000e-11   1.0522000e-11   2.7175000e-11   1.4604000e-09   7.5008000e-09   2.9376000e-07   1.7893000e-07
395   3.4909000e-08   6.2718000e-01   7.4137000e-01   9.9485000e-01	395   1.1012000e-09   3.7370000e-09   4.6968000e-02   2.0278000e-10   4.9516000e-09   4.0868000e-10   2.8043000e-07   2.8144000e-10   2.6395000e-09   5.9943000e-09   1.6654000e-08	395   8.7402000e-12   7.7124000e-11   6.6573000e-10   3.6566000e-09   3.4909000e-08	395   2.0403000e-04   1.6877000e-05   1.0848000e-05   1.4397000e-05   3.5179000e-06   6.6443000e-06   3.7345000e-07   2.2504000e-08   3.1114000e-08   3.2641000e-08	395   3.4909000e-08   4.5892000e-11   2.0282000e-11   2.4929000e-11   2.0002000e-11   1.1501000e-11   3.3025000e-12   1.1818000e-12   8.8039000e-14   1.4883000e-12	395   3.6635000e-11   9.0480000e-12   1.5662000e-11   7.7315000e-09   1.3434000e-08   1.9616000e-07   8.0195000e-08
405   1.9718000e-07   6.6508000e-01   9.9038000e-02   9.9021000e-01	405   4.9767000e-10   1.8228000e-09   3.1819000e-03   2.4658000e-11   6.3032000e-09   3.2373000e-09   1.9719000e-06   2.4058000e-10   1.4247000e-09   1.3826000e-09   2.4543000e-08	405   5.6652000e-11   2.3393000e-10   1.8618000e-09   1.2256000e-08   1.9718000e-07	405   1.2494000e-04   8.0532000e-05   5.3784000e-06   2.2341000e-06   5.8933000e-06   1.6074000e-05   2.2164000e-06   5.4918000e-08   1.7111000e-07   1.8875000e-07	405   1.9718000e-07   9.6436000e-11   6.8325000e-12   9.3870000e-12   1.1184000e-11   5.6545000e-12   1.7696000e-12   4.9630000e-13   5.4386000e-14   1.4246000e-12	405   1.9018000e-11   7.2039000e-12   8.7214000e-12   5.1836000e-09   1.5815000e-08   3.7838000e-08   3.8242000e-07
415   1.9105000e-07   5.0320000e-01   1.2714000e-01   9.9126000e-01	415   6.4182000e-11   8.5648000e-10   1.5923000e-02   2.5782000e-10   4.1690000e-09   6.9915000e-09   3.9832000e-06   6.0075000e-10   3.1215000e-09   1.9348000e-09   2.5184000e-08	415   2.0862000e-10   6.6751000e-10   3.0354000e-09   1.3595000e-08   1.9105000e-07	415   9.9294000e-05   9.4578000e-05   2.2931000e-06   2.4931000e-06   4.5868000e-06   1.1341000e-05   1.9482000e-06   5.0819000e-08   1.7204000e-07   1.8365000e-07	415   1.9105000e-07   9.3074000e-11   1.9365000e-11   3.0019000e-12   8.6297000e-12   5.1676000e-12   1.9283000e-12   3.6789000e-13   1.1852000e-13   1.3327000e-12	415   2.6328000e-11   5.1566000e-12   3.6431000e-12   4.4451000e-08   1.0325000e-07   1.4499000e-08   3.6050000e-07
425   9.3501000e-08   4.8178000e-01   5.2950000e-01   9.8876000e-01	425   1.2226000e-10   2.7679000e-10   2.0678000e-02   6.0923000e-10   1.7541000e-09   6.6329000e-09   5.6392000e-06   7.0563000e-10   4.5729000e-09   4.8181000e-09   1.7322000e-08	425   1.0581000e-10   4.8516000e-10   1.9617000e-09   7.8777000e-09   9.3501000e-08	425   8.8441000e-05   6.2783000e-05   5.4211000e-06   1.0316000e-06   2.0524000e-06   4.8703000e-06   6.9074000e-07   2.5259000e-08   8.6190000e-08   9.0814000e-08	425   9.3501000e-08   1.2765000e-10   1.0255000e-10   1.3032000e-11   5.5354000e-12   4.8521000e-12   1.8199000e-12   5.9614000e-13   3.0551000e-13   1.0849000e-12	425   1.2791000e-10   4.9399000e-11   2.4400000e-12   6.8606000e-08   8.0270000e-08   3.7860000e-08   1.0655000e-07
435   3.1244000e-08   6.8349000e-01   5.4010000e-01   9.9124000e-01	435   8.7716000e-11   1.7021000e-10   9.3551000e-02   7.0718000e-10   6.0188000e-10   3.5432000e-09   8.0421000e-06   2.2758000e-10   2.4529000e-09   3.1544000e-09   2.1838000e-08	435   9.9609000e-11   1.7731000e-10   7.3640000e-10   3.0069000e-09   3.1244000e-08	435   1.7370000e-05   4.1002000e-05   1.2339000e-05   3.8630000e-06   2.0459000e-07   1.4245000e-06   1.5856000e-07   9.1867000e-09   3.0163000e-08   3.0368000e-08	435   3.1244000e-08   7.5647000e-08   1.1505000e-07   1.7354000e-08   5.5711000e-12   2.5529000e-12   9.9452000e-13   6.0765000e-13   1.6790000e-13   7.1990000e-13	435   6.7980000e-11   3.5588000e-11   4.3329000e-12   4.7055000e-08   2.7370000e-08   1.5399000e-07   1.5961000e-07
445   1.9917000e-07   6.6513000e-01   5.5807000e-02   9.9408000e-01	445   3.8434000e-11   3.3036000e-10   5.8134000e-02   5.1966000e-10   2.1713000e-10   2.7120000e-09   1.0283000e-05   1.1120000e-10   5.9076000e-10   1.8810000e-09   1.3793000e-08	445   1.7779000e-08   3.2402000e-09   6.9174000e-09   1.1612000e-07   1.9917000e-07	445   1.0709000e-04   8.9737000e-05   8.1021000e-06   2.6831000e-06   3.1896000e-07   1.1053000e-06   1.2929000e-07   2.5516000e-08   2.0323000e-07   1.9325000e-07	445   1.9917000e-07   1.0472000e-06   1.2212000e-06   8.2647000e-07   2.3268000e-08   1.4718000e-12   1.8446000e-12   1.2381000e-12   4.8376000e-13   5.4444000e-13	445   6.7429000e-11   2.5229000e-11   7.0738000e-08   4.9098000e-08   3.2993000e-07   3.1398000e-07   2.0272000e-07
455   1.2681000e-06   5.7137000e-01   2.6489000e-01   9.9724000e-01	455   6.3373000e-11   4.1183000e-10   1.8941000e-01   2.1891000e-10   2.2237000e-10   1.5637000e-07   1.3384000e-05   6.4109000e-11   2.1832000e-10   7.8402000e-10   4.7267000e-08	455   1.1752000e-07   1.4593000e-07   6.4162000e-07   1.0743000e-06   1.2681000e-06	455   2.2019000e-04   9.1337000e-05   3.0054000e-06   9.5576000e-07   3.4887000e-07   7.9828000e-07   5.0827000e-07   9.0051000e-07   1.2440000e-06   1.2674000e-06	455   1.2681000e-06   7.3673000e-07   8.5085000e-07   4.3233000e-07   1.0068000e-07   2.6572000e-11   3.8408000e-12   3.0492000e-12   1.8711000e-12   7.2682000e-13	455   9.6470000e-11   4.3675000e-08   1.8460000e-07   1.2321000e-06   1.2984000e-06   3.1623000e-07   3.8897000e-07
465   2.0956000e-07   5.0339000e-01   6.1818000e-01   9.3992000e-01	465   3.6923000e-11   2.6802000e-10   2.2217000e-01   1.9967000e-11   8.4677000e-09   5.9541000e-07   1.5554000e-05   6.9664000e-11   6.0173000e-10   3.4962000e-10   1.8215000e-08	465   3.9745000e-07   8.3482000e-07   5.5798000e-07   1.9595000e-07   2.0956000e-07	465   3.7460000e-04   1.1047000e-05   4.0850000e-06   4.6457000e-07   6.2319000e-07   3.4022000e-08   4.3985000e-08   3.8141000e-07   2.0140000e-07   2.1144000e-07	465   2.0956000e-07   3.1085000e-07   4.8243000e-07   1.7326000e-06   1.5535000e-08   4.1287000e-12   1.0353000e-11   7.0751000e-12   2.5413000e-12   2.1919000e-12	465   3.0087000e-10   5.9669000e-08   2.3913000e-07   7.9513000e-07   6.8712000e-06   5.3064000e-07   6.6686000e-07
475   4.4588000e-07   6.2836000e-01   8.4468000e-02   9.8931000e-01	475   1.4795000e-10   3.0701000e-10   1.9519000e-01   7.9344000e-11   1.9249000e-05   5.5235000e-08   1.6178000e-05   6.7719000e-11   3.4871000e-10   1.0348000e-09   2.9839000e-08	475   1.0531000e-06   6.4073000e-07   5.4553000e-08   2.3440000e-07   4.4588000e-07	475   2.5304000e-04   2.6135000e-05   5.5896000e-06   3.4772000e-06   1.4796000e-06   2.6059000e-06   6.7293000e-07   9.8925000e-08   4.7561000e-07   4.3022000e-07	475   4.4588000e-07   1.6303000e-06   6.5029000e-07   1.0625000e-06   1.1605000e-08   1.1316000e-11   1.2846000e-11   7.8755000e-12   3.3522000e-12   3.3445000e-12	475   6.8901000e-09   1.6642000e-07   2.0008000e-06   4.9368000e-08   1.2005000e-05   2.3635000e-06   8.9000000e-07
485   1.1066000e-05   6.0656000e-01   1.1426000e-01   9.9488000e-01	485   4.7460000e-11   1.1690000e-09   4.5039000e-01   7.4113000e-11   1.7791000e-04   5.4909000e-07   1.3530000e-05   1.8553000e-10   1.9480000e-10   5.4299000e-10   2.5617000e-08	485   1.3841000e-07   1.5775000e-06   2.6910000e-06   1.0545000e-05   1.1066000e-05	485   3.1551000e-05   4.4882000e-05   3.2739000e-06   1.6310000e-06   2.1521000e-05   2.4953000e-05   1.4412000e-05   5.5940000e-06   1.1389000e-05   1.0918000e-05	485   1.1066000e-05   4.7152000e-06   7.1829000e-07   7.1869000e-08   3.2125000e-10   1.9165000e-11   1.5623000e-11   1.1183000e-11   5.3445000e-12   4.7461000e-12	485   3.7319000e-09   2.7676000e-07   3.8191000e-06   1.4965000e-06   5.6235000e-06   3.5794000e-06   7.9625000e-07
495   5.1869000e-05   6.4355000e-01   7.3835000e-01   9.9382000e-01	495   2.4786000e-11   2.9934000e-09   3.0913000e-01   1.0700000e-10   1.2874000e-04   1.6311000e-05   9.3614000e-06   1.7259000e-10   1.9032000e-09   9.7238000e-10   1.6638000e-08	495   5.8800000e-07   9.7735000e-06   3.7209000e-05   6.4823000e-05   5.1869000e-05	495   1.9504000e-05   1.6198000e-05   4.4607000e-06   2.8202000e-06   7.2456000e-05   7.0509000e-05   6.1166000e-05   3.6377000e-05   5.2609000e-05   5.1544000e-05	495   5.1869000e-05   6.6586000e-06   5.8031000e-07   7.8295000e-08   3.3847000e-10   3.6383000e-11   2.7900000e-11   1.3947000e-11   5.0695000e-12   4.8487000e-12	495   1.6855000e-09   3.3633000e-07   4.3580000e-06   2.4092000e-05   7.4613000e-07   1.3382000e-06   1.3771000e-06


==> Plotdata_fdma-lawnmower-sensitivity_sensitivity-lawnmower-fdma-position.txt <==
Time hp3 hp4 hp6 hp10 ts1 ts3 ts6 ts9 qs10 qs47 qs220 qs1000 qs2200 qs4700 qs10000 niter1 niter2 niter3 niter4 niter5 prec2 prec4 prec8 prec12 
   5.0000000e+00   4.0455000e-01   2.3483000e-01   1.5527000e-01   3.0379000e-01   3.1073000e-01   9.4777000e-02   2.2967000e-01   2.4171000e-01   3.0379000e-01   1.0715000e+00   4.0269000e+00   6.3243000e+00   6.8948000e+00   7.1790000e+00   7.3191000e+00   2.7517000e-01   2.3911000e-01   2.6588000e-01   2.8586000e-01   3.0379000e-01   3.8526000e-01   3.0755000e-01   3.0263000e-01   3.0376000e-01
   1.5000000e+01   8.9772000e-02   2.6110000e-02   2.0697000e-02   1.8948000e+00   4.6363000e-02   1.3830000e-03   7.8508000e-01   2.0090000e-01   1.8948000e+00   3.8409000e-01   3.4660000e+00   6.6682000e+00   7.6034000e+00   8.0845000e+00   8.3258000e+00   8.3318000e-03   2.3149000e+00   1.8628000e+00   1.9386000e+00   1.8948000e+00   4.5314000e-01   1.9345000e+00   1.8975000e+00   1.9086000e+00
   2.5000000e+01   8.8985000e-03   5.4964000e-03   3.7852000e-03   1.0022000e+00   5.4333000e-07   3.4926000e-05   9.3134000e-01   2.5183000e-01   1.0022000e+00   3.0176000e-02   6.0947000e-02   9.6645000e-02   1.1304000e-01   1.2297000e-01   1.2832000e-01   6.2251000e-04   1.8231000e+00   1.0083000e+00   1.0212000e+00   1.0022000e+00   7.2101000e-01   1.3342000e+00   1.0746000e+00   1.0703000e+00
   3.5000000e+01   1.1761000e-03   8.3059000e-04   6.4115000e-04   1.9569000e-02   1.4152000e-11   8.6364000e-07   4.0293000e-02   3.8548000e-02   1.9569000e-02   3.2314000e-03   7.3467000e-03   1.2797000e-02   1.4656000e-02   1.5699000e-02   1.6243000e-02   5.1688000e-05   2.1403000e-02   1.9386000e-02   2.0906000e-02   1.9569000e-02   1.0459000e-01   2.2483000e-02   1.9954000e-02   2.0539000e-02
   4.5000000e+01   1.1325000e-04   9.3516000e-05   7.9423000e-05   2.1982000e-03   8.1482000e-16   1.3549000e-08   8.8009000e-03   8.3207000e-03   2.1982000e-03   2.8065000e-04   1.6458000e-03   3.5567000e-03   4.1377000e-03   4.4327000e-03   4.5898000e-03   1.0387000e-05   2.4453000e-03   2.0521000e-03   2.2449000e-03   2.1982000e-03   5.5286000e-03   2.8651000e-03   2.3456000e-03   2.3916000e-03
   5.5000000e+01   9.5953000e-06   7.5735000e-06   6.8781000e-06   3.8368000e-04   1.0012000e-16   5.4664000e-09   1.7375000e-03   1.1644000e-02   3.8368000e-04   1.4619000e-03   1.4554000e-03   1.7194000e-03   1.8133000e-03   1.8426000e-03   1.8591000e-03   8.2067000e-06   1.5812000e-04   1.9061000e-04   2.8295000e-04   3.8368000e-04   1.3911000e-03   6.6919000e-04   4.4640000e-04   4.3583000e-04
   6.5000000e+01   8.3107000e-07   6.3672000e-03   1.3742000e-05   3.4224000e-04   8.0252000e-11   1.0233000e-05   1.3276000e-03   1.0983000e-02   3.4224000e-04   1.9838000e-03   2.6258000e-03   2.5872000e-03   2.5616000e-03   2.5473000e-03   2.5751000e-03   9.3153000e-05   2.1384000e-04   2.7457000e-04   2.6962000e-04   3.4224000e-04   2.4294000e-03   4.1142000e-04   3.6888000e-04   3.4269000e-04
   7.5000000e+01   1.9309000e-03   2.7495000e-01   2.0459000e-04   8.8315000e-04   2.1664000e-06   1.7591000e-04   1.6104000e-03   5.8779000e-02   8.8315000e-04   1.8872000e-03   3.2506000e-03   4.2184000e-03   4.4536000e-03   4.5723000e-03   4.6766000e-03   8.2713000e-04   6.1882000e-04   7.7612000e-04   8.2372000e-04   8.8315000e-04   1.8883000e-03   9.3709000e-04   8.6842000e-04   8.9119000e-04
   8.5000000e+01   7.8225000e-03   1.2563000e+00   5.3459000e-03   2.1509000e-03   2.1432000e-06   4.0380000e-04   1.0084000e-02   1.5607000e-01   2.1509000e-03   4.2494000e-03   5.8469000e-03   6.0645000e-03   6.1555000e-03   6.3544000e-03   6.4453000e-03   2.2691000e-03   1.9630000e-03   2.2841000e-03   2.0668000e-03   2.1509000e-03   1.4571000e-03   2.2613000e-03   2.2427000e-03   2.1675000e-03
   9.5000000e+01   4.8137000e-03   9.9475000e-02   8.1073000e-03   3.4129000e-03   1.6032000e-07   4.8587000e-04   7.2320000e-03   1.5607000e-01   3.4129000e-03   6.3857000e-03   3.8742000e-03   3.6951000e-03   3.8032000e-03   3.8939000e-03   3.9996000e-03   4.1028000e-03   3.5855000e-03   3.5934000e-03   3.4742000e-03   3.4129000e-03   3.9835000e-03   3.3339000e-03   3.3654000e-03   3.5208000e-03
   1.0500000e+02   5.5832000e-04   1.8775000e-02   2.6120000e-03   3.3802000e-03   1.5957000e-07   1.6951000e-05   7.0949000e-03   8.3247000e-02   3.3802000e-03   2.1081000e-03   2.3037000e-03   2.4727000e-03   2.5220000e-03   2.5914000e-03   2.6188000e-03   2.8407000e-03   2.3952000e-03   2.6802000e-03   3.1828000e-03   3.3802000e-03   6.0459000e-03   3.7129000e-03   3.3374000e-03   3.3601000e-03
   1.1500000e+02   3.2966000e-04   8.8718000e-02   7.6689000e-04   5.8620000e-03   2.1674000e-07   3.8907000e-05   1.0062000e-02   2.3577000e-01   5.8620000e-03   4.1576000e-03   3.0707000e-03   2.6316000e-03   2.4736000e-03   2.3553000e-03   2.2202000e-03   1.9010000e-04   1.9604000e-03   3.8657000e-03   5.1232000e-03   5.8620000e-03   3.8349000e-03   6.2949000e-03   5.7995000e-03   5.8414000e-03
   1.2500000e+02   8.2729000e-03   2.9255100e+01   5.7249000e-04   2.8221000e-03   4.0985000e-06   3.3249000e-04   2.5351000e-02   1.7476000e-01   2.8221000e-03   1.9291000e-03   6.2339000e-03   6.6708000e-03   7.0075000e-03   7.3239000e-03   7.6025000e-03   1.7012000e-03   9.4837000e-04   1.6867000e-03   2.2948000e-03   2.8221000e-03   7.6516000e-03   2.6646000e-03   2.9021000e-03   2.8273000e-03
   1.3500000e+02   5.8025000e-03   1.7532780e+02   9.3685000e-03   3.1959000e-03   7.4214000e-08   3.6414000e-04   2.4699000e-02   6.4747000e-02   3.1959000e-03   6.4893000e-03   5.1686000e-03   5.2377000e-03   5.2286000e-03   5.1871000e-03   5.2007000e-03   3.1622000e-03   2.5412000e-03   2.6222000e-03   3.0156000e-03   3.1959000e-03   4.2978000e-03   3.2130000e-03   3.0731000e-03   3.1986000e-03
   1.4500000e+02   1.0007000e-03   2.0582560e+02   6.1124000e-03   2.8226000e-03   2.4339000e-12   3.5932000e-04   1.9145000e-02   2.3546000e-02   2.8226000e-03   3.3667000e-03   5.6715000e-04   3.9079000e-04   3.6587000e-04   3.5761000e-04   3.5631000e-04   4.1716000e-03   3.6776000e-03   3.3025000e-03   2.8495000e-03   2.8226000e-03   2.4977000e-03   2.7147000e-03   2.9772000e-03   2.8751000e-03
   1.5500000e+02   1.3398000e-04   5.3987400e+01   3.9657000e-04   5.8057000e-03   4.6325000e-13   8.5930000e-06   3.0532000e-03   9.9840000e-02   5.8057000e-03   2.3192000e-04   9.3819000e-05   6.7083000e-05   6.2116000e-05   6.0427000e-05   5.9536000e-05   1.0117000e-03   2.5697000e-03   4.0126000e-03   5.0192000e-03   5.8057000e-03   4.0533000e-03   5.9364000e-03   5.7121000e-03   5.7738000e-03
   1.6500000e+02   1.8453000e-05   1.3916000e+00   6.7311000e-05   5.1520000e-03   4.9057000e-13   1.2960000e-07   1.5536000e-02   4.1913000e-02   5.1520000e-03   7.5696000e-05   7.5564000e-05   1.0651000e-04   1.1747000e-04   1.2048000e-04   1.2074000e-04   2.8522000e-05   1.9145000e-03   3.5429000e-03   4.5132000e-03   5.1520000e-03   7.5785000e-03   5.4424000e-03   5.1693000e-03   5.1610000e-03
   1.7500000e+02   2.0196000e-06   7.2525000e-01   1.2265000e-05   3.2776000e-04   3.0026000e-13   6.7996000e-09   1.1643000e-02   3.8012000e-02   3.2776000e-04   6.1297000e-04   9.1358000e-04   1.0495000e-03   1.1502000e-03   1.2360000e-03   1.2781000e-03   2.2735000e-06   9.1551000e-05   2.0075000e-04   2.5758000e-04   3.2776000e-04   6.2949000e-03   4.0787000e-04   3.5533000e-04   3.3175000e-04
   1.8500000e+02   1.8590000e-07   3.9645000e-02   8.4518000e-06   5.5343000e-05   5.3494000e-13   7.5062000e-06   1.7890000e-03   9.6074000e-02   5.5343000e-05   1.1736000e-03   2.4345000e-03   3.1857000e-03   2.8705000e-03   2.7522000e-03   2.6824000e-03   5.6979000e-05   1.3794000e-05   2.3444000e-05   3.6962000e-05   5.5343000e-05   9.1561000e-04   9.1314000e-05   5.9556000e-05   5.6737000e-05
   1.9500000e+02   9.7225000e-05   1.4791000e+00   1.9842000e-04   1.6855000e-04   7.4001000e-07   6.8032000e-05   8.6907000e-04   1.7655000e-01   1.6855000e-04   2.2691000e-03   1.5632000e-03   2.3577000e-03   2.4493000e-03   2.5390000e-03   2.5539000e-03   1.2456000e-03   3.4795000e-04   2.5744000e-04   1.9837000e-04   1.6855000e-04   2.6982000e-04   3.9421000e-04   1.0990000e-04   1.7308000e-04
   2.0500000e+02   7.2783000e-03   5.7253900e+01   3.4470000e-03   8.8086000e-04   3.6128000e-06   2.6621000e-04   3.4081000e-03   8.4311000e-02   8.8086000e-04   4.8035000e-03   6.7095000e-03   5.6097000e-03   5.6618000e-03   5.7000000e-03   5.7330000e-03   1.8932000e-03   1.2578000e-03   1.0982000e-03   9.2885000e-04   8.8086000e-04   4.0732000e-04   1.1949000e-03   1.1610000e-03   8.8088000e-04
   2.1500000e+02   7.0064000e-03   3.5732890e+02   7.5639000e-03   2.6529000e-03   1.5568000e-07   8.0452000e-04   3.0605000e-03   1.0724000e-01   2.6529000e-03   7.0951000e-03   6.2302000e-03   3.7574000e-03   3.6096000e-03   3.7592000e-03   3.8758000e-03   4.2441000e-03   3.4775000e-03   3.1137000e-03   2.9747000e-03   2.6529000e-03   9.5203000e-04   3.0316000e-03   2.7090000e-03   2.6484000e-03
   2.2500000e+02   6.0705000e-04   9.9007900e+02   4.4283000e-03   2.9251000e-03   1.5841000e-07   3.5646000e-05   6.7928000e-03   1.4785000e-02   2.9251000e-03   2.6287000e-03   1.9594000e-03   2.0489000e-03   2.2600000e-03   2.2254000e-03   2.1290000e-03   4.1917000e-03   2.1849000e-03   2.2066000e-03   2.6402000e-03   2.9251000e-03   3.9749000e-03   2.9621000e-03   2.4997000e-03   2.9020000e-03
   2.3500000e+02   3.1663000e-04   1.2772584e+03   8.0076000e-04   6.5084000e-03   1.7686000e-07   2.0323000e-05   8.9361000e-03   7.0508000e-02   6.5084000e-03   3.4651000e-03   3.2425000e-03   2.5913000e-03   3.7005000e-03   3.6204000e-03   3.4347000e-03   4.6791000e-04   2.6141000e-03   4.5288000e-03   5.7059000e-03   6.5084000e-03   1.5928000e-03   6.9445000e-03   6.1671000e-03   6.5094000e-03
   2.4500000e+02   5.3275000e-03   9.4347550e+02   6.6678000e-04   5.6095000e-03   3.4659000e-06   2.3039000e-04   1.8044000e-02   7.8464000e-02   5.6095000e-03   1.2720000e-03   5.8725000e-03   5.3968000e-03   5.5329000e-03   5.7481000e-03   5.9017000e-03   1.3897000e-03   9.7914000e-04   2.8159000e-03   3.9367000e-03   5.6095000e-03   6.9158000e-03   6.3950000e-03   5.2565000e-03   5.6428000e-03
   2.5500000e+02   7.8045000e-03   2.8137920e+02   8.7606000e-03   2.4385000e-03   1.3444000e-06   4.9838000e-04   3.6581000e-02   5.6125000e-02   2.4385000e-03   7.5024000e-03   5.5571000e-03   5.0173000e-03   4.9889000e-03   5.0432000e-03   5.0739000e-03   1.6410000e-03   1.4500000e-03   1.8256000e-03   2.3127000e-03   2.4385000e-03   1.2226000e-02   2.3802000e-03   1.9928000e-03   2.4392000e-03
   2.6500000e+02   2.4622000e-03   1.0295400e+01   5.9947000e-03   2.8560000e-03   7.5283000e-11   4.1483000e-04   1.7638000e-02   1.8566000e-02   2.8560000e-03   4.9607000e-03   1.5212000e-03   9.4755000e-04   8.6509000e-04   8.3042000e-04   8.1664000e-04   3.3041000e-03   3.2860000e-03   3.2210000e-03   3.3278000e-03   2.8560000e-03   3.6874000e-03   3.0392000e-03   2.8759000e-03   2.9019000e-03
   2.7500000e+02   2.4475000e-04   1.0844400e+01   9.7361000e-04   7.2407000e-03   7.5924000e-11   1.7749000e-05   8.0688000e-03   6.1640000e-02   7.2407000e-03   2.5388000e-04   1.8323000e-04   1.3534000e-04   1.2702000e-04   1.2379000e-04   1.2294000e-04   3.4344000e-03   3.6749000e-03   4.8481000e-03   5.4855000e-03   7.2407000e-03   3.5602000e-03   7.0396000e-03   6.0449000e-03   7.1692000e-03
   2.8500000e+02   2.6719000e-05   2.3724000e+00   1.4875000e-04   5.3475000e-03   1.3215000e-10   6.1836000e-07   1.4835000e-02   6.9437000e-02   5.3475000e-03   1.9322000e-05   1.1487000e-05   1.0943000e-04   8.5305000e-05   9.1421000e-05   6.5237000e-05   4.7858000e-05   2.1014000e-03   3.6591000e-03   4.2262000e-03   5.3475000e-03   4.5077000e-03   5.7573000e-03   5.4814000e-03   5.3375000e-03
   2.9500000e+02   2.3395000e-06   5.8776000e+00   1.9760000e-05   8.2283000e-04   1.8484000e-10   8.9671000e-09   9.7314000e-03   3.8809000e-02   8.2283000e-04   1.8331000e-04   7.0289000e-04   1.0299000e-03   1.0676000e-03   1.4963000e-03   8.3307000e-04   1.1978000e-06   1.5201000e-04   4.6668000e-04   6.2745000e-04   8.2283000e-04   6.9301000e-03   8.7520000e-04   1.0425000e-03   8.3671000e-04
   3.0500000e+02   2.0383000e-07   1.2057700e+01   3.8827000e-06   1.2219000e-04   3.7778000e-10   8.2783000e-07   4.8349000e-03   4.0047000e-02   1.2219000e-04   7.5150000e-04   1.9339000e-03   2.2636000e-03   2.4675000e-03   2.5765000e-03   2.4917000e-03   4.1519000e-06   1.2190000e-05   5.7380000e-05   8.8170000e-05   1.2219000e-04   2.5187000e-03   1.3782000e-04   1.5026000e-04   1.2358000e-04
   3.1500000e+02   2.9503000e-05   1.5955700e+01   1.4065000e-04   3.1491000e-05   7.1442000e-07   3.2617000e-05   1.4358000e-03   2.1760000e-01   3.1491000e-05   2.6213000e-03   1.6026000e-03   1.2978000e-03   1.2950000e-03   1.3589000e-03   1.2988000e-03   1.8142000e-04   1.4074000e-04   5.3758000e-05   3.1886000e-05   3.1491000e-05   4.5555000e-04   7.8511000e-05   3.3259000e-05   3.1003000e-05
   3.2500000e+02   5.9398000e-03   1.7887200e+01   7.9178000e-04   5.4357000e-04   4.7853000e-06   2.6169000e-04   1.3069000e-03   6.8492000e-02   5.4357000e-04   4.9487000e-03   5.5839000e-03   6.0799000e-03   6.1610000e-03   6.2242000e-03   6.2231000e-03   1.3115000e-03   6.9354000e-04   5.8349000e-04   5.8095000e-04   5.4357000e-04   3.7024000e-04   7.1574000e-04   6.7618000e-04   5.4334000e-04
   3.3500000e+02   7.9943000e-03   5.5002300e+01   7.6738000e-03   2.7408000e-03   2.1391000e-07   6.9644000e-04   1.9710000e-03   1.1210000e-01   2.7408000e-03   6.7649000e-03   7.8372000e-03   6.9211000e-03   6.5578000e-03   7.0212000e-03   7.2671000e-03   4.6277000e-03   3.1373000e-03   2.8425000e-03   2.6724000e-03   2.7408000e-03   7.7130000e-04   3.0902000e-03   2.9915000e-03   2.7467000e-03
   3.4500000e+02   7.8509000e-04   5.7077500e+01   6.6308000e-03   1.8407000e-03   2.0609000e-07   1.5322000e-04   7.3552000e-03   3.5654000e-02   1.8407000e-03   4.2931000e-03   2.0882000e-03   1.9806000e-03   1.9881000e-03   1.8986000e-03   1.9785000e-03   4.0713000e-03   2.4603000e-03   1.8776000e-03   1.6819000e-03   1.8407000e-03   2.1704000e-03   1.7896000e-03   1.7142000e-03   1.8138000e-03
   3.5500000e+02   3.4462000e-04   2.5811700e+01   8.5267000e-04   6.4765000e-03   2.0957000e-07   2.4163000e-05   5.1498000e-03   3.5174000e-02   6.4765000e-03   3.3029000e-03   3.8476000e-03   3.6968000e-03   3.6161000e-03   3.6005000e-03   3.6089000e-03   1.2242000e-03   3.0664000e-03   4.7844000e-03   5.6608000e-03   6.4765000e-03   3.2743000e-03   6.4842000e-03   6.0951000e-03   6.4649000e-03
   3.6500000e+02   1.1981000e-03   2.2081100e+01   7.6558000e-04   7.0447000e-03   4.6053000e-05   1.6710000e-04   1.5780000e-02   6.3036000e-02   7.0447000e-03   2.2367000e-03   2.7652000e-03   4.3691000e-03   4.6012000e-03   4.7198000e-03   4.5305000e-03   3.5190000e-04   1.9681000e-03   4.3453000e-03   6.1658000e-03   7.0447000e-03   8.1183000e-03   7.9031000e-03   7.2159000e-03   7.0788000e-03
   3.7500000e+02   9.7135000e-03   2.6991000e+00   6.8893000e-03   2.4692000e-03   3.1864000e-06   3.9560000e-04   3.9644000e-02   3.9472000e-02   2.4692000e-03   6.7186000e-03   6.6033000e-03   6.1226000e-03   5.9162000e-03   5.7966000e-03   5.5296000e-03   1.6246000e-03   1.6665000e-03   1.6920000e-03   2.1373000e-03   2.4692000e-03   1.0901000e-02   2.2274000e-03   1.9920000e-03   2.4721000e-03
   3.8500000e+02   4.2173000e-03   1.3511000e+00   6.7587000e-03   4.4079000e-03   7.1570000e-09   7.2632000e-04   1.7027000e-02   4.1968000e-02   4.4079000e-03   5.3730000e-03   3.1545000e-03   2.4330000e-03   2.2483000e-03   2.1404000e-03   2.0584000e-03   4.4582000e-03   4.4858000e-03   4.2031000e-03   4.5330000e-03   4.4079000e-03   3.5786000e-03   4.8956000e-03   3.7430000e-03   4.3656000e-03
   3.9500000e+02   3.0993000e-04   4.9693000e-02   2.2341000e-03   4.8329000e-03   4.7817000e-09   2.3201000e-05   1.1744000e-02   4.0566000e-02   4.8329000e-03   4.1189000e-04   2.3599000e-04   2.2135000e-04   2.1581000e-04   2.1364000e-04   2.0537000e-04   4.3938000e-03   3.2168000e-03   3.3194000e-03   3.6808000e-03   4.8329000e-03   1.1472000e-02   4.5946000e-03   3.3323000e-03   4.8411000e-03
   4.0500000e+02   2.8738000e-05   7.7526000e-03   2.4093000e-04   5.2801000e-03   1.0777000e-08   1.4105000e-06   1.1451000e-02   1.0648000e-01   5.2801000e-03   6.3224000e-05   1.2201000e-05   1.1181000e-05   1.0431000e-05   6.9505000e-06   4.9163000e-06   3.8421000e-04   2.2212000e-03   3.9032000e-03   4.9396000e-03   5.2801000e-03   2.4413000e-03   6.0730000e-03   5.8974000e-03   5.3009000e-03
   4.1500000e+02   2.6023000e-06   1.1503000e-03   2.3679000e-05   1.8164000e-03   3.5446000e-09   3.9091000e-08   1.0889000e-02   6.6345000e-02   1.8164000e-03   5.7788000e-05   3.7010000e-04   5.3731000e-04   6.2265000e-04   7.5174000e-04   8.2260000e-04   2.7108000e-05   3.6065000e-04   1.1708000e-03   1.8063000e-03   1.8164000e-03   1.0218000e-02   2.3237000e-03   2.5605000e-03   1.8489000e-03
   4.2500000e+02   3.2909000e-07   2.6047000e+00   1.4008000e-06   1.9768000e-04   1.4684000e-08   9.6384000e-08   7.5478000e-03   6.1275000e-02   1.9768000e-04   5.0505000e-04   1.3046000e-03   1.5594000e-03   1.5919000e-03   1.6487000e-03   1.6432000e-03   2.3740000e-06   3.0738000e-05   1.1035000e-04   1.6990000e-04   1.9768000e-04   5.0989000e-03   2.4332000e-04   2.1057000e-04   2.0105000e-04
   4.3500000e+02   8.2799000e-06   8.5016400e+01   6.6056000e-05   7.8288000e-06   1.1741000e-04   2.6957000e-05   1.1091000e-03   2.1848000e-01   7.8288000e-06   2.8285000e-03   2.3611000e-03   2.0566000e-03   1.9058000e-03   1.8873000e-03   1.8496000e-03   3.7823000e-04   8.6802000e-06   1.0835000e-05   5.7246000e-06   7.8288000e-06   1.2473000e-03   7.0126000e-05   1.8192000e-05   2.5578000e-05
   4.4500000e+02   5.6386000e-03   6.1986150e+02   2.7960000e-04   4.4724000e-04   1.0141000e-01   2.9962000e-04   9.0151000e-04   1.2067000e-01   4.4724000e-04   3.1500000e-03   5.4736000e-03   5.4094000e-03   5.4261000e-03   5.1724000e-03   5.0241000e-03   1.2700000e-03   6.0138000e-04   4.8661000e-04   4.4280000e-04   4.4724000e-04   9.7767000e-04   6.0184000e-04   3.9268000e-04   4.8907000e-04
   4.5500000e+02   7.6138000e-03   1.7198962e+03   6.5948000e-03   3.1894000e-03   1.2739000e-01   6.7676000e-04   1.8320000e-03   1.7159000e-01   3.1894000e-03   6.7353000e-03   8.1285000e-03   8.1685000e-03   8.0160000e-03   7.7850000e-03   7.5424000e-03   1.3352000e-03   4.1177000e-03   3.2054000e-03   3.2864000e-03   3.1894000e-03   2.7106000e-03   3.1145000e-03   1.7522000e-03   3.2140000e-03
   4.6500000e+02   1.4380000e-03   2.8833206e+03   8.0584000e-03   3.2747000e-03   2.7745000e-04   4.3277000e-04   1.0009000e-02   6.2022000e-02   3.2747000e-03   6.4503000e-03   2.6248000e-03   2.2795000e-03   2.1685000e-03   2.1165000e-03   2.0533000e-03   4.9872000e-03   6.3687000e-03   4.7128000e-03   4.1873000e-03   3.2747000e-03   1.5444000e-03   3.5966000e-03   2.8299000e-03   3.2586000e-03
   4.7500000e+02   3.9471000e-04   3.1118892e+03   9.4095000e-04   4.8329000e-03   2.9170000e-07   4.9482000e-05   5.3078000e-03   3.2877000e-02   4.8329000e-03   2.6706000e-03   4.1594000e-03   4.0187000e-03   3.9775000e-03   3.7486000e-03   3.6388000e-03   3.9958000e-03   2.3504000e-03   3.2855000e-03   4.3058000e-03   4.8329000e-03   3.6860000e-03   5.7358000e-03   4.9809000e-03   5.0234000e-03
   4.8500000e+02   3.6244000e-04   4.0464867e+03   7.9885000e-04   4.5748000e-03   5.6515000e-05   1.2600000e-04   1.4322000e-02   1.8094000e-01   4.5748000e-03   3.1905000e-03   1.0286000e-03   1.4079000e-03   1.5909000e-03   1.6756000e-03   1.7109000e-03   3.1181000e-04   1.9024000e-03   4.1570000e-03   3.5729000e-03   4.5748000e-03   9.2124000e-03   5.3505000e-03   8.0385000e-03   4.5386000e-03
   4.9500000e+02   9.4048000e-03   4.7590246e+03   3.5154000e-03   1.3883000e-03   4.0798000e-02   1.9904000e-04   3.0753000e-02   2.6878000e-01   1.3883000e-03   6.8604000e-03   7.8567000e-03   7.6615000e-03   7.3137000e-03   7.1116000e-03   6.8512000e-03   1.0412000e-03   9.7749000e-04   7.0269000e-04   1.1036000e-03   1.3883000e-03   9.9438000e-03   1.9800000e-03   2.6687000e-03   1.4203000e-03


==> Plotdata_fdma-lawnmower-sensitivity_sensitivity-lawnmower-fdma-speed.txt <==
Time hp3 hp4 hp6 hp10 ts1 ts3 ts6 ts9 qs10 qs47 qs220 qs1000 qs2200 qs4700 qs10000 niter1 niter2 niter3 niter4 niter5 prec2 prec4 prec8 prec12 
   5.0000000e+00   1.2812000e-01   1.5187000e-01   2.1387000e-01   7.9784000e-01   1.3095000e-01   3.0333000e-01   8.3989000e-01   8.1104000e-01   7.9784000e-01   8.9026000e-02   1.4461000e-02   1.2956000e-03   3.0170000e-04   6.9976000e-05   1.5889000e-05   7.2085000e-01   7.5944000e-01   7.7480000e-01   7.8704000e-01   7.9784000e-01   9.7551000e-01   8.0905000e-01   7.9832000e-01   7.9786000e-01
   1.5000000e+01   3.1544000e-03   4.6871000e-03   8.7142000e-02   7.4769000e-01   5.8909000e-04   1.3892000e-01   8.5090000e-01   9.0614000e-01   7.4769000e-01   1.3725000e-02   1.0009000e-03   1.1457000e-04   2.9000000e-05   6.9918000e-06   1.6121000e-06   4.6143000e-01   6.0366000e-01   6.6115000e-01   7.0563000e-01   7.4769000e-01   9.7299000e-01   7.8226000e-01   7.4691000e-01   7.4776000e-01
   2.5000000e+01   3.8144000e-04   4.0626000e-04   2.3887000e-02   2.1891000e-01   5.5951000e-07   3.5798000e-02   4.5529000e-01   7.3406000e-01   2.1891000e-01   5.4019000e-03   1.8499000e-05   8.0783000e-07   1.5390000e-07   3.3555000e-08   7.4754000e-09   3.3825000e-01   2.4454000e-01   2.3085000e-01   2.2451000e-01   2.1891000e-01   7.4414000e-01   2.5514000e-01   2.1927000e-01   2.1990000e-01
   3.5000000e+01   4.2651000e-05   1.6820000e-04   4.2324000e-03   4.8001000e-02   4.5872000e-09   6.3688000e-03   1.2731000e-01   5.7619000e-01   4.8001000e-02   3.1433000e-03   3.0377000e-07   3.0930000e-08   9.8042000e-09   2.7172000e-09   6.6755000e-10   1.8480000e-01   1.0616000e-01   8.0568000e-02   6.2186000e-02   4.8001000e-02   1.8711000e-01   3.4107000e-02   4.7633000e-02   4.7571000e-02
   4.5000000e+01   1.3085000e-06   4.1432000e-06   6.7050000e-04   4.8475000e-02   4.3090000e-11   1.0247000e-03   8.9017000e-02   4.6397000e-01   4.8475000e-02   1.1694000e-03   3.2854000e-08   1.7958000e-09   3.0357000e-10   6.3675000e-11   1.4288000e-11   5.8082000e-02   7.1485000e-02   5.6439000e-02   5.2684000e-02   4.8475000e-02   7.9855000e-02   4.0010000e-02   4.9988000e-02   4.8561000e-02
   5.5000000e+01   1.1480000e-07   7.5978000e-07   1.2203000e-04   2.5106000e-02   7.5240000e-13   1.5958000e-04   6.5654000e-02   3.5392000e-01   2.5106000e-02   4.4756000e-04   3.8280000e-08   4.5210000e-09   1.0947000e-09   2.6727000e-10   6.0633000e-11   7.6880000e-03   3.0367000e-02   2.6580000e-02   2.4397000e-02   2.5106000e-02   5.4509000e-02   2.3582000e-02   2.7452000e-02   2.5601000e-02
   6.5000000e+01   5.0291000e-09   4.0529000e-03   1.9791000e-05   9.5470000e-03   2.8518000e-12   2.4359000e-05   3.3633000e-02   2.4263000e-01   9.5470000e-03   1.7779000e-04   1.9896000e-08   5.8070000e-09   1.7715000e-09   5.1523000e-10   1.2476000e-10   1.5195000e-03   9.0598000e-03   1.1915000e-02   9.0146000e-03   9.5470000e-03   2.3488000e-02   9.2232000e-03   1.0686000e-02   9.7224000e-03
   7.5000000e+01   8.7044000e-10   3.5626000e-02   3.0492000e-06   3.0016000e-03   1.0016000e-09   3.2549000e-06   1.5025000e-02   1.5019000e-01   3.0016000e-03   6.7364000e-05   2.5632000e-08   4.5537000e-09   1.4344000e-09   4.0670000e-10   1.0256000e-10   3.9799000e-04   1.5804000e-03   3.3304000e-03   2.5706000e-03   3.0016000e-03   7.8271000e-03   3.0744000e-03   3.3920000e-03   3.0510000e-03
   8.5000000e+01   2.9541000e-08   1.1396000e-02   1.0340000e-06   7.8805000e-04   5.3695000e-11   7.6659000e-07   5.5438000e-03   8.4401000e-02   7.8805000e-04   2.9776000e-05   1.0427000e-08   4.1636000e-09   2.2835000e-09   1.0051000e-09   3.3558000e-10   1.0951000e-04   2.2609000e-04   6.3358000e-04   5.7577000e-04   7.8805000e-04   2.6366000e-03   7.9236000e-04   8.9570000e-04   8.0160000e-04
   9.5000000e+01   1.8691000e-07   2.4421000e-02   2.3980000e-07   2.0030000e-04   2.2865000e-12   1.5582000e-07   1.7414000e-03   4.2848000e-02   2.0030000e-04   1.0243000e-05   7.2466000e-08   2.2461000e-08   1.0300000e-08   4.4265000e-09   1.6483000e-09   3.2648000e-05   2.9433000e-05   1.1636000e-04   1.2519000e-04   2.0030000e-04   1.6542000e-03   1.3399000e-04   2.3054000e-04   2.0296000e-04
   1.0500000e+02   5.7317000e-07   1.9519000e-02   8.9930000e-07   5.6109000e-05   3.3308000e-12   2.6577000e-08   4.9798000e-04   1.9323000e-02   5.6109000e-05   2.3934000e-06   1.4233000e-07   2.4270000e-08   7.9837000e-09   2.5762000e-09   9.3672000e-10   1.4525000e-05   4.8814000e-06   2.2434000e-05   3.0599000e-05   5.6109000e-05   5.9111000e-04   1.3471000e-05   6.1486000e-05   5.7007000e-05
   1.1500000e+02   7.2157000e-08   1.5102000e-02   1.3480000e-07   1.1695000e-05   5.2786000e-11   6.0879000e-09   1.5594000e-04   7.9026000e-03   1.1695000e-05   1.6630000e-06   3.6404000e-08   7.6261000e-09   2.0507000e-09   4.0529000e-10   1.1010000e-10   1.6814000e-06   4.5456000e-07   2.9596000e-06   5.1530000e-06   1.1695000e-05   5.5034000e-04   1.7263000e-05   1.3328000e-05   1.1890000e-05
   1.2500000e+02   2.5196000e-08   3.7451000e-02   2.6122000e-07   1.9436000e-06   1.9007000e-09   8.3517000e-08   3.2459000e-05   2.9539000e-03   1.9436000e-06   6.1158000e-07   1.2572000e-08   1.8918000e-09   1.0920000e-09   6.0430000e-10   2.4218000e-10   1.3151000e-06   7.3431000e-08   2.5360000e-07   6.0207000e-07   1.9436000e-06   3.0267000e-04   9.0112000e-06   2.8973000e-06   1.9557000e-06
   1.3500000e+02   1.1728000e-07   7.5303000e-03   6.7432000e-07   2.0438000e-06   2.5418000e-11   7.2650000e-08   3.0866000e-06   1.2590000e-03   2.0438000e-06   6.9568000e-07   3.6461000e-09   1.2512000e-10   4.6644000e-11   1.6804000e-11   4.9838000e-12   7.5696000e-07   1.9808000e-07   4.8880000e-07   1.0032000e-06   2.0438000e-06   3.0035000e-04   2.6006000e-06   2.3944000e-06   2.1412000e-06
   1.4500000e+02   3.4626000e-08   6.8958000e-02   1.9166000e-07   3.5825000e-07   8.4069000e-12   9.0419000e-07   7.8431000e-06   6.3322000e-04   3.5825000e-07   1.8128000e-07   9.8535000e-12   4.5605000e-12   1.5152000e-12   7.1092000e-13   2.4091000e-13   5.6301000e-07   3.1093000e-07   3.1103000e-07   2.4962000e-07   3.5825000e-07   2.1944000e-04   4.9512000e-07   4.5372000e-07   3.9135000e-07
   1.5500000e+02   8.1142000e-11   3.3185000e-02   4.3141000e-07   4.8195000e-07   4.3581000e-12   1.0213000e-06   1.4335000e-06   2.3834000e-04   4.8195000e-07   7.5948000e-08   2.6336000e-09   9.3742000e-10   4.2466000e-10   2.0996000e-10   8.2621000e-11   2.2391000e-07   1.0207000e-07   2.0115000e-07   3.4050000e-07   4.8195000e-07   1.0573000e-04   6.1961000e-06   6.0313000e-07   4.8632000e-07
   1.6500000e+02   1.2353000e-11   4.8539000e-04   5.2526000e-08   1.9752000e-06   4.8235000e-12   2.6267000e-07   2.9387000e-06   7.1442000e-05   1.9752000e-06   8.8537000e-08   1.7953000e-08   7.3028000e-09   3.2514000e-09   1.5019000e-09   5.4143000e-10   9.9380000e-08   1.7028000e-08   6.8535000e-07   1.4878000e-06   1.9752000e-06   1.8147000e-05   1.0210000e-05   1.8014000e-06   2.1184000e-06
   1.7500000e+02   4.5974000e-12   2.1123000e-04   6.0491000e-09   4.7512000e-06   3.7273000e-12   4.7319000e-08   3.6129000e-06   1.1203000e-05   4.7512000e-06   7.8859000e-07   2.1595000e-08   1.5759000e-08   2.1279000e-08   1.4247000e-08   6.4449000e-09   2.2810000e-08   1.4654000e-06   4.4664000e-06   5.3117000e-06   4.7512000e-06   1.6085000e-04   1.6999000e-05   4.5928000e-06   5.0408000e-06
   1.8500000e+02   2.2689000e-14   4.7909000e-05   1.4268000e-09   3.6441000e-06   4.9733000e-12   1.5396000e-08   8.1722000e-06   1.9911000e-07   3.6441000e-06   4.5925000e-08   9.0512000e-08   1.8145000e-09   1.2913000e-08   8.1557000e-09   4.0305000e-09   5.4544000e-08   3.7469000e-06   6.2099000e-06   5.1096000e-06   3.6441000e-06   2.4492000e-04   1.6164000e-05   4.4955000e-06   3.7952000e-06
   1.9500000e+02   1.3617000e-10   1.0479000e-01   6.7807000e-10   4.3269000e-07   6.2092000e-10   1.6821000e-07   1.3057000e-05   1.2299000e-06   4.3269000e-07   3.7714000e-09   3.3047000e-07   1.4566000e-09   5.9169000e-09   4.1061000e-09   2.0621000e-09   4.9899000e-07   9.2079000e-07   1.4499000e-06   8.9234000e-07   4.3269000e-07   1.3378000e-04   1.7670000e-06   5.5932000e-06   4.5315000e-07
   2.0500000e+02   1.2285000e-09   9.0332000e-02   1.3142000e-07   1.7313000e-06   4.8630000e-10   1.5930000e-07   1.2477000e-05   2.9056000e-06   1.7313000e-06   8.2346000e-07   1.3214000e-07   5.9085000e-09   3.9333000e-09   1.7569000e-09   5.4515000e-10   5.6468000e-07   1.9172000e-06   2.3229000e-06   2.2470000e-06   1.7313000e-06   5.3926000e-05   4.2454000e-06   2.1495000e-06   1.7671000e-06
   2.1500000e+02   8.2884000e-07   1.2808000e-01   4.3264000e-07   7.6877000e-07   1.1926000e-11   5.3052000e-07   3.7057000e-06   7.7460000e-06   7.6877000e-07   5.3061000e-07   8.2509000e-07   3.8853000e-09   8.6185000e-10   3.5977000e-10   4.7813000e-10   9.0508000e-07   1.7333000e-06   1.9256000e-06   1.5941000e-06   7.6877000e-07   4.2927000e-05   2.5291000e-06   5.2892000e-07   7.6908000e-07
   2.2500000e+02   8.4934000e-07   8.2528000e-01   3.6553000e-06   8.5527000e-06   2.7680000e-11   6.5560000e-07   2.4662000e-06   1.5493000e-05   8.5527000e-06   8.2661000e-07   5.3744000e-07   5.6897000e-09   1.4600000e-08   5.0642000e-10   2.5653000e-09   1.3962000e-07   3.9131000e-06   9.2534000e-06   1.2114000e-05   8.5527000e-06   8.7706000e-05   2.2220000e-06   6.2555000e-06   8.7974000e-06
   2.3500000e+02   4.9081000e-06   9.6676000e-01   5.1282000e-06   5.1513000e-05   1.0712000e-10   2.1987000e-06   1.1246000e-05   1.5912000e-05   5.1513000e-05   1.1059000e-06   1.9502000e-07   8.0844000e-09   4.1487000e-09   4.1900000e-09   3.6440000e-09   9.8146000e-07   6.7263000e-05   8.0949000e-05   5.9237000e-05   5.1513000e-05   1.6862000e-05   1.2420000e-05   1.5796000e-05   5.2786000e-05
   2.4500000e+02   1.3500000e-05   9.6042000e-01   9.9055000e-07   4.6886000e-05   2.9294000e-10   7.1543000e-06   5.6778000e-05   1.1913000e-05   4.6886000e-05   3.5737000e-07   4.3780000e-07   1.1223000e-08   3.8655000e-10   1.4799000e-09   8.6330000e-10   8.8466000e-06   2.4567000e-04   1.4096000e-04   5.0041000e-05   4.6886000e-05   4.9179000e-06   1.9366000e-06   2.6866000e-05   4.8244000e-05
   2.5500000e+02   3.3846000e-06   8.1212000e-01   7.7733000e-06   3.1366000e-05   3.0481000e-11   3.3990000e-06   1.8479000e-04   2.0879000e-05   3.1366000e-05   1.7261000e-06   1.0214000e-08   3.4490000e-10   3.6667000e-11   6.9504000e-11   4.4686000e-11   7.4397000e-05   3.3472000e-04   9.8818000e-05   5.9103000e-06   3.1366000e-05   1.0740000e-04   1.0169000e-06   8.2344000e-06   3.1750000e-05
   2.6500000e+02   4.4997000e-07   2.1353000e-01   3.0125000e-05   4.0504000e-05   1.4335000e-11   7.9555000e-07   2.9906000e-04   3.9629000e-05   4.0504000e-05   2.9303000e-07   3.4911000e-09   2.1500000e-11   7.3422000e-14   2.9906000e-13   2.1342000e-13   6.4493000e-05   1.8700000e-04   3.3823000e-05   4.3633000e-05   4.0504000e-05   1.6462000e-04   2.3929000e-06   9.4364000e-06   4.0114000e-05
   2.7500000e+02   2.5249000e-08   1.6319000e-01   1.2418000e-05   6.0823000e-05   8.2163000e-12   1.1225000e-06   2.4706000e-04   9.0043000e-05   6.0823000e-05   1.2488000e-07   2.6890000e-09   2.3934000e-09   7.3925000e-10   1.3803000e-10   4.6644000e-11   2.7663000e-05   4.7019000e-05   8.9986000e-06   9.6613000e-05   6.0823000e-05   8.9120000e-05   9.3314000e-06   3.1105000e-05   5.9568000e-05
   2.8500000e+02   1.7454000e-09   4.4234000e-01   1.8225000e-06   4.5447000e-05   2.6113000e-11   3.2196000e-07   9.2826000e-05   1.7128000e-04   4.5447000e-05   2.1245000e-08   8.0352000e-08   1.2319000e-08   6.3122000e-09   1.6723000e-09   4.5800000e-10   3.4836000e-05   1.2250000e-05   7.7905000e-06   5.5246000e-05   4.5447000e-05   1.3263000e-05   2.5338000e-06   7.9080000e-06   4.3917000e-05
   2.9500000e+02   6.9806000e-11   5.4315000e-01   3.3907000e-07   3.0114000e-05   2.8203000e-11   6.0565000e-08   5.8605000e-06   3.8879000e-04   3.0114000e-05   1.2367000e-08   3.0372000e-07   1.2211000e-07   8.0938000e-08   2.2126000e-09   1.5834000e-09   2.3587000e-05   3.9375000e-05   2.4213000e-05   6.1911000e-06   3.0114000e-05   8.4008000e-06   9.3255000e-07   8.9572000e-06   2.8745000e-05
   3.0500000e+02   1.4500000e-11   6.2572000e-01   6.0370000e-08   3.5162000e-05   2.7127000e-11   1.1615000e-08   1.2027000e-05   6.5943000e-04   3.5162000e-05   5.2332000e-07   4.2934000e-07   1.3075000e-07   5.8622000e-08   8.2920000e-10   2.8607000e-09   2.8581000e-07   1.3315000e-04   6.9664000e-05   2.1202000e-05   3.5162000e-05   1.7619000e-05   1.8130000e-06   1.8649000e-05   3.4240000e-05
   3.1500000e+02   1.6260000e-08   6.8792000e-01   5.7245000e-09   2.4397000e-05   1.2200000e-10   4.2597000e-08   6.7506000e-05   6.3539000e-04   2.4397000e-05   9.6149000e-07   2.4030000e-07   4.1419000e-08   1.1191000e-08   3.1607000e-09   1.5644000e-09   2.1851000e-06   1.9341000e-04   8.1835000e-05   3.3434000e-05   2.4397000e-05   8.2443000e-06   3.5323000e-07   2.2889000e-05   2.3945000e-05
   3.2500000e+02   2.0648000e-07   7.7946000e-01   1.0213000e-08   8.7051000e-06   5.6686000e-09   6.7354000e-08   1.0177000e-04   3.6071000e-04   8.7051000e-06   4.2797000e-07   1.0418000e-07   6.6369000e-08   7.7631000e-08   5.6166000e-09   2.5870000e-09   3.8254000e-06   1.2786000e-04   4.5394000e-05   1.8098000e-05   8.7051000e-06   2.8961000e-05   2.1722000e-07   2.1934000e-05   8.5627000e-06
   3.3500000e+02   4.5849000e-07   9.9530000e-02   1.0695000e-07   5.5319000e-07   7.5053000e-10   7.1766000e-08   8.6487000e-05   4.5703000e-05   5.5319000e-07   7.7345000e-08   2.7037000e-08   1.0638000e-08   9.1427000e-09   3.8695000e-08   2.7475000e-08   3.5704000e-06   3.5688000e-05   9.2843000e-06   2.3673000e-06   5.5319000e-07   1.2566000e-05   3.0748000e-07   1.1215000e-05   5.3979000e-07
   3.4500000e+02   1.8711000e-07   2.4651000e-01   3.4011000e-07   2.7865000e-06   1.3314000e-09   5.6846000e-07   6.6722000e-05   3.6579000e-04   2.7865000e-06   2.8123000e-07   4.3663000e-07   1.9392000e-07   9.2709000e-08   5.9227000e-08   1.9404000e-08   6.6681000e-07   2.0107000e-06   1.0959000e-06   2.4768000e-06   2.7865000e-06   5.9020000e-06   2.5248000e-06   2.4803000e-06   2.7854000e-06
   3.5500000e+02   6.1290000e-07   6.9865000e-01   2.3093000e-07   7.1840000e-06   1.5939000e-09   6.8569000e-07   4.3091000e-05   1.6757000e-03   7.1840000e-06   1.2502000e-06   4.3621000e-07   1.2452000e-07   4.1020000e-08   1.1059000e-08   6.4077000e-09   1.3291000e-06   1.3637000e-05   9.9015000e-06   9.8865000e-06   7.1840000e-06   7.3254000e-06   4.8894000e-06   7.5000000e-08   7.0810000e-06
   3.6500000e+02   1.7770000e-06   5.3433000e-01   3.0291000e-06   2.4948000e-05   2.7036000e-09   8.0551000e-07   2.3997000e-05   3.5609000e-03   2.4948000e-05   8.0263000e-07   1.0731000e-07   1.8060000e-08   8.1927000e-09   9.1544000e-09   4.8450000e-10   2.2697000e-06   5.5579000e-05   4.3672000e-05   3.4809000e-05   2.4948000e-05   2.6220000e-05   2.3135000e-05   7.1907000e-06   2.4668000e-05
   3.7500000e+02   4.9900000e-07   2.7571000e-01   2.2750000e-05   4.7033000e-05   3.4703000e-08   1.3613000e-06   2.8940000e-06   4.9573000e-03   4.7033000e-05   2.1802000e-07   2.4934000e-08   6.2809000e-09   2.6251000e-09   1.1550000e-09   3.7974000e-11   6.0840000e-05   9.6911000e-05   9.0958000e-05   6.6029000e-05   4.7033000e-05   5.0654000e-05   5.4688000e-05   4.2261000e-05   4.6792000e-05
   3.8500000e+02   1.8900000e-07   5.5806000e-02   7.4852000e-05   4.3984000e-05   7.3543000e-10   2.6279000e-06   1.7949000e-05   4.9932000e-03   4.3984000e-05   1.0746000e-07   4.6801000e-10   3.1754000e-11   1.9194000e-11   1.6397000e-11   2.3765000e-13   2.5194000e-04   8.8554000e-05   1.0094000e-04   6.3627000e-05   4.3984000e-05   3.4112000e-05   6.0636000e-05   7.1020000e-05   4.4159000e-05
   3.9500000e+02   1.6742000e-08   3.5671000e-03   6.7805000e-05   2.1879000e-05   1.8430000e-11   2.5353000e-06   6.6420000e-05   3.5059000e-03   2.1879000e-05   4.2985000e-08   1.5409000e-09   5.7759000e-10   4.2148000e-10   7.4390000e-11   8.1798000e-12   5.5506000e-04   4.9466000e-05   6.6568000e-05   3.3833000e-05   2.1879000e-05   2.2233000e-05   3.2111000e-05   5.1072000e-05   2.2289000e-05
   4.0500000e+02   5.1595000e-10   4.2301000e-04   1.9303000e-05   2.1201000e-06   3.6847000e-11   4.4725000e-07   9.6772000e-05   1.4663000e-03   2.1201000e-06   3.6801000e-08   2.7992000e-08   1.4570000e-08   1.2904000e-08   6.9857000e-09   4.0177000e-09   7.1293000e-04   1.4337000e-05   1.5054000e-05   3.9641000e-06   2.1201000e-06   6.6621000e-06   6.8665000e-06   4.0977000e-06   2.3545000e-06
   4.1500000e+02   2.8220000e-11   6.4944000e-05   3.0435000e-06   7.8631000e-06   9.4222000e-11   7.6327000e-08   6.8724000e-05   1.4496000e-04   7.8631000e-06   4.9658000e-08   6.6300000e-08   5.6465000e-08   4.5176000e-08   2.8600000e-08   2.1522000e-08   5.4962000e-04   3.3899000e-05   7.2174000e-06   5.1980000e-06   7.8631000e-06   1.4028000e-05   2.9809000e-06   9.0464000e-06   8.0268000e-06
   4.2500000e+02   1.0323000e-11   1.9746000e-01   5.2615000e-07   1.6778000e-05   6.3119000e-11   1.0345000e-08   4.6765000e-05   1.6906000e-03   1.6778000e-05   2.3043000e-07   2.4688000e-07   1.7132000e-07   1.0265000e-07   4.5401000e-08   2.3540000e-08   1.4124000e-04   9.4098000e-05   9.7070000e-06   1.5920000e-05   1.6778000e-05   4.8814000e-05   9.4108000e-06   7.5915000e-06   1.8473000e-05
   4.3500000e+02   7.1270000e-12   2.1003000e-01   7.6948000e-08   1.8153000e-05   5.7455000e-04   1.2825000e-09   1.2298000e-05   7.1358000e-03   1.8153000e-05   3.8465000e-07   3.3589000e-07   1.7967000e-07   7.9403000e-08   2.4977000e-08   7.7948000e-09   2.5714000e-05   1.4429000e-04   1.2904000e-05   2.1740000e-05   1.8153000e-05   7.5974000e-05   1.0813000e-05   3.0778000e-06   2.1408000e-05
   4.4500000e+02   1.7115000e-09   5.0433000e-01   1.8295000e-08   1.5636000e-05   8.7200000e-02   1.3904000e-08   8.4588000e-07   1.5069000e-02   1.5636000e-05   3.1959000e-07   7.2860000e-08   1.7935000e-08   6.1141000e-09   4.9840000e-09   4.6017000e-09   1.2857000e-04   1.2992000e-04   1.4921000e-05   2.1032000e-05   1.5636000e-05   1.9360000e-04   1.3444000e-05   5.7042000e-07   1.6898000e-05
   4.5500000e+02   1.7099000e-08   2.2938000e-01   8.8619000e-08   9.0316000e-06   8.2798000e-02   4.0527000e-07   9.9536000e-07   2.1009000e-02   9.0316000e-06   1.8489000e-08   1.2420000e-09   2.4762000e-09   1.8760000e-09   1.5454000e-09   1.1407000e-09   1.3343000e-04   7.0236000e-05   1.0373000e-05   1.2587000e-05   9.0316000e-06   1.4106000e-04   9.7134000e-06   1.4225000e-07   1.0069000e-05
   4.6500000e+02   2.3482000e-08   1.9901000e-01   7.2172000e-08   4.6392000e-06   1.7761000e-04   1.3881000e-06   2.4422000e-06   2.2140000e-02   4.6392000e-06   2.4455000e-08   4.0893000e-08   5.5034000e-08   4.2363000e-08   2.9538000e-08   1.6981000e-08   5.8847000e-05   2.4346000e-05   4.2863000e-06   5.4199000e-06   4.6392000e-06   4.9615000e-05   6.0051000e-06   8.2007000e-07   5.4568000e-06
   4.7500000e+02   1.9051000e-08   4.8977000e-01   3.5662000e-07   4.3806000e-06   1.5275000e-06   2.0781000e-07   5.0122000e-07   1.8721000e-02   4.3806000e-06   1.1988000e-07   8.3955000e-08   8.4214000e-08   6.2827000e-08   3.7178000e-08   1.6722000e-08   1.3672000e-05   1.1936000e-05   2.1278000e-06   4.2128000e-06   4.3806000e-06   3.3002000e-06   9.1479000e-06   1.1372000e-06   5.4678000e-06
   4.8500000e+02   1.3729000e-07   9.4324000e-01   2.5219000e-06   1.5797000e-05   3.3297000e-04   2.2807000e-07   7.1144000e-06   1.2655000e-02   1.5797000e-05   1.3635000e-07   5.1401000e-08   4.2492000e-08   2.5758000e-08   1.1838000e-08   3.0602000e-09   1.9453000e-05   6.3443000e-05   1.3338000e-05   2.0521000e-05   1.5797000e-05   2.0137000e-05   2.4059000e-05   3.2397000e-06   1.8708000e-05
   4.9500000e+02   9.7007000e-08   9.7976000e-01   8.5913000e-06   4.6349000e-05   1.3856000e-01   1.8037000e-07   5.4277000e-05   6.9454000e-03   4.6349000e-05   1.1501000e-07   3.1910000e-08   3.6629000e-09   7.1468000e-10   1.6591000e-10   7.2511000e-11   2.2485000e-04   3.8107000e-04   8.0367000e-05   8.1793000e-05   4.6349000e-05   1.9690000e-05   4.4281000e-05   9.6199000e-06   4.9743000e-05


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-decim.txt <==
Time decim1 decim2 decim3 decim4
5   3.3854130e+02   3.2807870e+02   3.3072710e+02   3.3083130e+02
15   5.5500800e+01   6.6545300e+01   5.6211000e+01   6.7187200e+01
25   2.0918000e+00   4.1374000e+00   3.0964600e+01   3.9616000e+00
35   1.8442000e+00   7.7990000e+00   2.4087300e+01   1.8526400e+01
45   7.7937000e-02   5.9619000e+00   7.0917000e+00   3.4161600e+01
55   7.8133000e-03   1.3703000e+00   3.4396200e+01   8.2790100e+01
65   1.2857000e-03   5.2321000e+00   1.3169500e+01   7.5865700e+01
75   1.4136000e-04   4.9341000e+00   2.1469100e+01   8.7933100e+01
85   1.5744000e-05   2.2676000e+00   5.9182000e+00   1.7592560e+02
95   4.7354000e-06   3.2994000e+00   9.7909000e+00   8.8073900e+01
105   1.9989000e-06   2.0823000e+00   3.5576100e+01   2.1560690e+02
115   2.5216000e-06   2.0537000e+00   4.5379000e+00   1.8030330e+02
125   4.7869000e-06   3.7244000e+00   2.0798000e+00   7.9970800e+01
135   7.1825000e-06   1.2356000e+00   2.6259900e+01   1.2485040e+02
145   5.6987000e-06   3.4015000e+00   1.2426200e+01   1.8279230e+02
155   5.3253000e-06   3.7721000e+00   7.2119000e+00   2.1035330e+02
165   6.0652000e-06   1.0153000e+00   1.1627100e+01   1.6173900e+02
175   4.0536000e-06   3.2290000e+00   1.9590200e+01   2.6907000e+02
185   2.3045000e-06   2.7175000e+00   6.7856000e+00   2.7048110e+02
195   1.6552000e-06   3.0940000e+00   8.2597000e+00   2.0662330e+02
205   1.5091000e-06   4.3918000e+00   2.0586900e+01   3.2777500e+02
215   1.4703000e-06   5.7342000e+00   1.0491000e+00   2.5607780e+02
225   1.3991000e-06   1.8646000e+00   9.3053000e+00   2.1458570e+02
235   1.9845000e-06   2.0340000e+00   3.5732200e+01   3.1420340e+02
245   4.4448000e-06   4.5793000e+00   9.3887000e+00   4.0602420e+02
255   6.5034000e-06   3.8367000e+00   2.9462000e+00   3.7873870e+02
265   4.8652000e-06   2.5858000e+00   2.0889700e+01   2.0481860e+02
275   5.0106000e-06   2.3401000e+00   1.0174000e+01   3.3725700e+02
285   4.8514000e-06   1.4831000e+00   1.2393000e+01   2.7259610e+02
295   2.9112000e-06   2.2024000e+00   1.4175500e+01   4.2892880e+02
305   1.7092000e-06   1.6733000e+00   1.6625900e+01   4.2164910e+02
315   1.4009000e-06   3.1829000e+00   1.4772000e+00   2.4795810e+02
325   1.4339000e-06   3.4631000e+00   7.8264000e+00   5.1926080e+02
335   1.4356000e-06   9.3057000e-01   2.3258700e+01   5.0663360e+02
345   1.3290000e-06   2.2689000e+00   1.5515000e+00   3.5614570e+02
355   1.8083000e-06   3.8905000e+00   2.4268000e+00   3.9553920e+02
365   2.4840000e-06   3.5010000e+00   1.6099100e+01   5.5260250e+02
375   2.8876000e-06   1.9704000e+00   6.3101000e+00   6.2217800e+02
385   5.1355000e-06   3.0545000e+00   2.7464000e+00   6.7512070e+02
395   5.5405000e-06   1.6127000e+00   3.1430500e+01   5.0774070e+02
405   2.6194000e-06   8.7114000e-01   1.4088600e+01   6.4914510e+02
415   2.4561000e-06   2.3953000e+00   6.1969000e+00   6.0691530e+02
425   1.4861000e-06   1.6939000e+00   6.5789000e+00   5.4558980e+02
435   1.3168000e-06   2.0452000e+00   2.2457200e+01   7.3068480e+02
445   1.2884000e-05   4.3608000e+00   6.4658000e+00   7.6005690e+02
455   3.1397000e-04   2.5227000e+00   4.4077000e+00   6.5593610e+02
465   2.1911000e-04   1.5996000e+00   1.0286900e+01   5.0270210e+02
475   8.5567000e-05   2.8246000e+00   5.0288000e+00   6.1194960e+02
485   6.6219000e-05   1.6102000e+00   6.5141000e+00   6.2241800e+02
495   2.4894000e-04   2.0217000e+00   1.3334600e+01   8.0801170e+02


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-hp.txt <==
Time hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20
5    3.4485170e+02   3.4297280e+02   3.4221180e+02   3.4298910e+02   3.4102880e+02   3.3854130e+02   3.3981850e+02   3.3915190e+02   3.3836710e+02   3.4022440e+02   3.4037950e+02
15    5.0831500e+01   5.2850800e+01   5.8542900e+01   5.9270500e+01   5.7144700e+01   5.5500800e+01   5.8312600e+01   5.8124000e+01   6.0793700e+01   5.8870400e+01   5.9251300e+01
25    7.5743100e+01   1.6900000e+01   5.1567000e+00   2.2373000e+00   2.2762000e+00   2.0918000e+00   2.5107000e+00   3.0621000e+00   3.6752000e+00   4.3122000e+00   3.7932000e+00
35    1.2527350e+02   2.9578200e+01   7.7626000e+00   1.8757000e+00   1.9644000e+00   1.8442000e+00   2.1292000e+00   4.0353000e+00   4.4225000e+00   4.3387000e+00   4.3443000e+00
45    7.9266100e+01   9.7003000e+00   8.9221000e-01   7.1220000e-02   9.2240000e-02   7.7937000e-02   1.8184000e-01   4.7742000e-01   2.8261000e+00   5.1439000e-01   1.2019000e+00
55    1.1427300e+01   7.2208000e-01   9.9365000e-02   8.4498000e-03   9.2445000e-03   7.8133000e-03   1.2382000e-02   1.7383000e-02   6.7460000e-02   2.4174000e-02   2.7183000e-02
65    4.4053200e+01   1.4391000e+00   5.0606000e-03   1.3467000e-03   1.4432000e-03   1.2857000e-03   1.8602000e-03   2.7355000e-03   7.4027000e-03   2.4226000e-03   2.7802000e-03
75    9.0246500e+01   4.2513000e-02   6.1247000e-04   1.5737000e-04   1.5425000e-04   1.4136000e-04   1.7823000e-04   2.4207000e-04   1.8390000e-03   2.2753000e-04   5.2909000e-04
85    1.1081160e+02   3.9148000e-03   1.2766000e-04   1.0783000e-05   1.2086000e-05   1.5744000e-05   2.8262000e-05   3.9714000e-05   1.4228000e-04   5.6216000e-05   1.0143000e-04
95    6.5929300e+01   7.3998000e-04   1.3880000e-05   4.1595000e-06   4.2441000e-06   4.7354000e-06   4.3699000e-06   1.1455000e-05   3.3873000e-05   5.5595000e-05   6.1259000e-05
105    8.8002000e+00   7.8799000e-05   4.8851000e-06   3.2575000e-06   2.6010000e-06   1.9989000e-06   3.2999000e-06   1.0631000e-05   2.8681000e-05   5.6092000e-05   8.7883000e-05
115    5.0874000e+00   1.3602000e-05   5.3010000e-06   5.8778000e-06   4.8558000e-06   2.5216000e-06   4.3445000e-06   2.5093000e-05   7.7473000e-05   1.3817000e-04   2.3332000e-04
125    3.6880000e+00   3.3840000e-06   4.3717000e-06   5.5648000e-06   5.8021000e-06   4.7869000e-06   6.6151000e-06   4.3946000e-05   1.7177000e-04   3.4940000e-04   5.6678000e-04
135    3.1972000e-01   3.1283000e-06   4.2226000e-06   4.7360000e-06   4.6772000e-06   7.1825000e-06   1.2889000e-05   4.6819000e-05   2.1126000e-04   5.8010000e-04   1.0843000e-03
145    9.8431000e-02   4.0570000e-06   5.3448000e-06   6.0706000e-06   4.9207000e-06   5.6987000e-06   1.8093000e-05   5.8823000e-05   1.8850000e-04   5.7427000e-04   1.3127000e-03
155    4.7409000e-03   2.9601000e-06   3.8148000e-06   4.9112000e-06   5.7944000e-06   5.3253000e-06   1.2117000e-05   5.7680000e-05   2.0311000e-04   5.0483000e-04   1.0989000e-03
165    3.9953000e-04   1.7395000e-06   2.2441000e-06   2.9206000e-06   4.0439000e-06   6.0652000e-06   8.2298000e-06   3.0096000e-05   1.6547000e-04   6.0944000e-04   1.3043000e-03
175    4.3973000e-05   1.2689000e-06   1.6540000e-06   2.0002000e-06   2.4290000e-06   4.0536000e-06   7.8214000e-06   1.8441000e-05   8.2576000e-05   4.3689000e-04   1.3791000e-03
185    3.3628000e-06   1.1576000e-06   1.5141000e-06   1.7623000e-06   1.8407000e-06   2.3045000e-06   4.4421000e-06   1.2579000e-05   4.4507000e-05   2.0619000e-04   8.5608000e-04
195    1.0389000e-06   1.1561000e-06   1.5234000e-06   1.7351000e-06   1.7013000e-06   1.6552000e-06   1.9185000e-06   5.7607000e-06   2.2442000e-05   1.0296000e-04   4.0428000e-04
205    5.5760000e-07   1.2557000e-06   1.6700000e-06   1.8564000e-06   1.7331000e-06   1.5091000e-06   1.0780000e-06   3.9628000e-06   1.7129000e-05   5.6483000e-05   1.9298000e-04
215    8.1608000e-07   1.7139000e-06   2.3128000e-06   2.4298000e-06   1.9770000e-06   1.4703000e-06   1.2193000e-06   4.4389000e-06   1.2305000e-05   5.4314000e-05   1.6628000e-04
225    1.3297000e-06   2.8397000e-06   3.8388000e-06   3.8473000e-06   2.7319000e-06   1.3991000e-06   1.8319000e-06   8.3378000e-06   2.5948000e-05   5.2638000e-05   1.3332000e-04
235    1.6364000e-06   3.8743000e-06   5.1173000e-06   5.3189000e-06   4.0205000e-06   1.9845000e-06   3.6162000e-06   2.1053000e-05   6.3347000e-05   1.2840000e-04   2.5074000e-04
245    1.3111000e-06   3.0767000e-06   3.9188000e-06   4.7681000e-06   4.7518000e-06   4.4448000e-06   6.0225000e-06   3.5406000e-05   1.3944000e-04   3.1622000e-04   5.7363000e-04
255    1.5630000e-06   3.3967000e-06   5.0241000e-06   4.2507000e-06   3.7838000e-06   6.5034000e-06   1.3836000e-05   4.2269000e-05   1.6922000e-04   5.0721000e-04   1.0670000e-03
265    1.5138000e-06   3.9189000e-06   5.2956000e-06   5.4808000e-06   4.4828000e-06   4.8652000e-06   1.7422000e-05   5.9382000e-05   1.7079000e-04   4.9354000e-04   1.2015000e-03
275    9.8907000e-07   2.6146000e-06   3.4410000e-06   4.0919000e-06   4.6914000e-06   5.0106000e-06   1.0476000e-05   5.3144000e-05   1.9959000e-04   5.2582000e-04   1.0330000e-03
285    6.3736000e-07   1.5693000e-06   2.0527000e-06   2.4939000e-06   3.0731000e-06   4.8514000e-06   7.7514000e-06   2.5302000e-05   1.4225000e-04   5.8321000e-04   1.3528000e-03
295    4.9972000e-07   1.2152000e-06   1.6054000e-06   1.8459000e-06   1.9555000e-06   2.9112000e-06   6.2671000e-06   1.6940000e-05   6.7799000e-05   3.6853000e-04   1.2280000e-03
305    4.9042000e-07   1.1471000e-06   1.5146000e-06   1.7014000e-06   1.6315000e-06   1.7092000e-06   3.0068000e-06   1.0135000e-05   3.9040000e-05   1.7176000e-04   6.7199000e-04
315    5.1632000e-07   1.1624000e-06   1.7766000e-03   1.7334000e-06   1.6373000e-06   1.4009000e-06   1.5430000e-06   5.1394000e-06   1.7529000e-05   8.7832000e-05   3.3090000e-04
325    6.2027000e-07   1.2968000e-06   5.1076000e-01   1.9194000e-06   1.7501000e-06   1.4339000e-06   9.0133000e-07   3.4554000e-06   1.6333000e-05   5.6616000e-05   1.6173000e-04
335    9.1529000e-07   1.8590000e-06   1.7518000e+00   2.6352000e-06   2.0372000e-06   1.4356000e-06   1.3518000e-06   5.0868000e-06   1.2594000e-05   5.1383000e-05   1.6461000e-04
345    1.4375000e-06   3.0913000e-06   2.5010000e+00   4.0803000e-06   2.5744000e-06   1.3290000e-06   5.0828000e-06   9.1705000e-06   2.8068000e-05   6.1888000e-05   1.1590000e-04
355    1.6055000e-06   3.8729000e-06   9.2347000e+00   5.1069000e-06   3.1978000e-06   1.8083000e-06   2.3878000e-05   2.3625000e-05   7.4229000e-05   1.5264000e-04   2.8378000e-04
365    1.3503000e-06   3.0662000e-06   5.5254000e+00   4.0179000e-06   3.6016000e-06   2.4840000e-06   1.5811000e-05   3.5041000e-05   1.3754000e-04   3.4053000e-04   6.0985000e-04
375    1.6620000e-06   3.6982000e-06   7.1704000e-01   4.5377000e-06   3.1774000e-06   2.8876000e-06   2.0566000e-05   4.4795000e-05   1.5177000e-04   4.6244000e-04   9.1231000e-04
385    1.4101000e-06   3.7435000e-06   3.9946000e-01   5.2326000e-06   3.9222000e-06   5.1355000e-06   2.2401000e-05   6.1428000e-05   1.7478000e-04   4.4279000e-04   9.1153000e-04
395    8.1348000e-07   2.3415000e-06   9.0456000e-02   3.6321000e-06   3.7087000e-06   5.5405000e-06   3.2676000e-05   4.8314000e-05   1.9556000e-04   5.5102000e-04   1.0132000e-03
405    6.7765000e-07   1.4662000e-06   7.4612000e-02   2.2547000e-06   2.4181000e-06   2.6194000e-06   7.4291000e-05   2.2392000e-05   1.2518000e-04   5.5482000e-04   1.3538000e-03
415    9.9119000e-07   1.1810000e-06   1.5584000e+00   1.7771000e-06   1.6847000e-06   2.4561000e-06   4.6084000e-05   1.5323000e-05   6.2024000e-05   3.1977000e-04   1.1009000e-03
425    9.4094000e-07   1.1317000e-06   2.3659000e+00   1.7003000e-06   1.5216000e-06   1.4861000e-06   4.0965000e-05   7.8514000e-06   3.3220000e-05   1.5231000e-04   5.8983000e-04
435    5.9831000e-07   1.1641000e-06   3.9814000e+00   1.7503000e-06   1.5912000e-06   1.3168000e-06   2.7653000e-05   4.8346000e-06   1.7073000e-05   7.2876000e-05   2.9764000e-04
445    1.1290000e-06   1.3173000e-06   1.4086300e+01   1.9942000e-06   1.7377000e-06   1.2884000e-05   3.1805000e-05   3.0919000e-06   1.5913000e-05   5.7101000e-05   1.5173000e-04
455    1.2941000e-06   2.0703000e-06   2.0544500e+01   2.8501000e-06   1.9003000e-06   3.1397000e-04   1.4807000e-05   5.3112000e-06   1.5105000e-05   4.6220000e-05   1.5814000e-04
465    4.2681000e-06   3.3911000e-06   7.0653900e+01   4.3370000e-06   4.8574000e-04   2.1911000e-04   9.0533000e-06   1.1004000e-05   3.0414000e-05   6.4686000e-05   1.2001000e-04
475    1.9966000e-06   3.8554000e-06   1.5697850e+02   5.0352000e-06   7.1671000e-03   8.5567000e-05   8.5025000e-06   2.6662000e-05   8.5346000e-05   1.7595000e-04   3.0679000e-04
485    1.6050000e-06   3.1265000e-06   2.0938590e+02   3.9864000e-06   1.0199000e-02   6.6219000e-05   1.3157000e-05   3.6909000e-05   1.4722000e-04   3.7307000e-04   6.8111000e-04
495    3.5801000e-06   3.9131000e-06   2.5409710e+02   4.7919000e-06   1.9454000e-03   2.4894000e-04   1.8480000e-05   4.8397000e-05   1.5722000e-04   4.7214000e-04   9.8294000e-04


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-niter.txt <==
Time niter1 niter2 niter3 niter4 niter5
5   3.5731730e+02   3.4549090e+02   3.3891780e+02   3.4015180e+02   3.3854130e+02
15   5.0734300e+01   5.3560700e+01   5.4967100e+01   5.4248000e+01   5.5500800e+01
25   2.1532000e+00   1.8331000e+00   2.0283000e+00   2.1296000e+00   2.0918000e+00
35   6.5593000e-01   1.2255000e+00   1.4475000e+00   1.7082000e+00   1.8442000e+00
45   4.3996000e-03   2.3713000e-02   4.1403000e-02   6.4354000e-02   7.7937000e-02
55   1.8828000e-04   1.9193000e-03   4.1462000e-03   6.4138000e-03   7.8133000e-03
65   5.5301000e-05   2.0964000e-04   6.0549000e-04   1.0424000e-03   1.2857000e-03
75   1.9420000e-05   2.1338000e-05   8.1954000e-05   1.2263000e-04   1.4136000e-04
85   1.9876000e-05   1.9949000e-06   4.0856000e-06   1.0082000e-05   1.5744000e-05
95   2.3933000e-06   8.3739000e-07   2.6411000e-06   4.0412000e-06   4.7354000e-06
105   4.1897000e-06   5.3746000e-07   9.4267000e-07   1.3465000e-06   1.9989000e-06
115   6.6323000e-07   7.0005000e-07   1.5619000e-06   2.1727000e-06   2.5216000e-06
125   7.3474000e-07   1.6269000e-06   3.0678000e-06   4.0907000e-06   4.7869000e-06
135   3.8168000e-07   2.4276000e-06   4.6426000e-06   6.1476000e-06   7.1825000e-06
145   2.1333000e-07   1.7786000e-06   3.5975000e-06   4.8067000e-06   5.6987000e-06
155   6.4272000e-08   1.6727000e-06   3.3252000e-06   4.5119000e-06   5.3253000e-06
165   4.1542000e-08   1.8027000e-06   3.7380000e-06   5.0920000e-06   6.0652000e-06
175   1.4921000e-08   1.1771000e-06   2.4963000e-06   3.3945000e-06   4.0536000e-06
185   1.1029000e-08   6.7614000e-07   1.4300000e-06   1.9376000e-06   2.3045000e-06
195   7.1771000e-09   4.9855000e-07   1.0305000e-06   1.3978000e-06   1.6552000e-06
205   8.6018000e-09   4.5535000e-07   9.3658000e-07   1.2729000e-06   1.5091000e-06
215   2.1047000e-08   4.2900000e-07   9.0267000e-07   1.2346000e-06   1.4703000e-06
225   4.9635000e-08   3.7213000e-07   8.1716000e-07   1.1556000e-06   1.3991000e-06
235   7.5283000e-08   5.5747000e-07   1.1728000e-06   1.6530000e-06   1.9845000e-06
245   7.9626000e-08   1.5280000e-06   2.8692000e-06   3.8175000e-06   4.4448000e-06
255   1.0710000e-07   2.1930000e-06   4.1888000e-06   5.5412000e-06   6.5034000e-06
265   4.0448000e-08   1.5107000e-06   3.0253000e-06   4.0769000e-06   4.8652000e-06
275   2.4837000e-08   1.5264000e-06   3.0990000e-06   4.2359000e-06   5.0106000e-06
285   1.8311000e-08   1.4464000e-06   3.0013000e-06   4.0778000e-06   4.8514000e-06
295   9.4664000e-09   8.5037000e-07   1.7924000e-06   2.4339000e-06   2.9112000e-06
305   8.7393000e-09   4.9108000e-07   1.0446000e-06   1.4213000e-06   1.7092000e-06
315   7.2287000e-09   4.0722000e-07   8.5130000e-07   1.1723000e-06   1.4009000e-06
325   1.0699000e-08   4.2028000e-07   8.7401000e-07   1.2018000e-06   1.4339000e-06
335   2.7500000e-08   4.0998000e-07   8.6910000e-07   1.1964000e-06   1.4356000e-06
345   5.4190000e-08   3.5208000e-07   7.7843000e-07   1.1009000e-06   1.3290000e-06
355   6.7361000e-08   6.3135000e-07   1.1638000e-06   1.5996000e-06   1.8083000e-06
365   1.6716000e-07   1.2875000e-06   2.2070000e-06   2.5876000e-06   2.4840000e-06
375   9.8090000e-08   1.7012000e-06   3.2494000e-06   3.5678000e-06   2.8876000e-06
385   3.8847000e-08   1.4984000e-06   2.9757000e-06   4.1286000e-06   5.1355000e-06
395   2.3538000e-08   1.3047000e-06   2.6351000e-06   3.6059000e-06   5.5405000e-06
405   1.4359000e-08   1.0847000e-06   2.2536000e-06   2.9230000e-06   2.6194000e-06
415   9.4149000e-09   6.4965000e-07   1.3672000e-06   1.8804000e-06   2.4561000e-06
425   7.9538000e-09   4.1829000e-07   8.6555000e-07   1.1769000e-06   1.4861000e-06
435   7.0053000e-09   3.8960000e-07   7.9347000e-07   1.0781000e-06   1.3168000e-06
445   2.9124000e-06   2.3848000e-06   1.7077000e-06   1.4791000e-05   1.2884000e-05
455   1.8622000e-04   4.1518000e-05   1.5019000e-04   3.0199000e-04   3.1397000e-04
465   3.6028000e-04   1.9304000e-04   2.7193000e-04   2.3601000e-04   2.1911000e-04
475   5.7815000e-04   1.5147000e-04   1.3875000e-04   1.0295000e-04   8.5567000e-05
485   3.8109000e-04   7.6179000e-05   7.9109000e-05   7.4909000e-05   6.6219000e-05
495   4.6327000e-04   7.1027000e-05   2.2716000e-04   2.3949000e-04   2.4894000e-04


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-prec.txt <==
Time prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14
5   3.3880850e+02   3.3783930e+02   3.3795440e+02   3.3851020e+02   3.3855390e+02   3.3854710e+02   3.3853590e+02   3.3853100e+02   3.3854220e+02   3.3854190e+02
15   5.8615400e+01   5.5690900e+01   5.5604200e+01   5.5309100e+01   5.5541500e+01   5.5505400e+01   5.5504200e+01   5.5502500e+01   5.5500900e+01   5.5500800e+01
25   2.4443000e+00   2.0964000e+00   2.0767000e+00   2.1178000e+00   2.1045000e+00   2.0938000e+00   2.0914000e+00   2.0911000e+00   2.0920000e+00   2.0920000e+00
35   2.3890000e+00   1.8997000e+00   1.8787000e+00   1.8104000e+00   1.8346000e+00   1.8455000e+00   1.8423000e+00   1.8448000e+00   1.8450000e+00   1.8449000e+00
45   2.0674000e-01   8.5064000e-02   8.0297000e-02   7.5911000e-02   7.7222000e-02   7.8301000e-02   7.8091000e-02   7.8392000e-02   7.7937000e-02   7.7928000e-02
55   1.6894000e-02   8.7860000e-03   8.2807000e-03   7.8233000e-03   7.6963000e-03   7.9920000e-03   7.8034000e-03   7.8271000e-03   7.8129000e-03   7.8129000e-03
65   1.8959000e-03   9.9789000e-04   1.2206000e-03   1.1799000e-03   1.3363000e-03   1.2541000e-03   1.2822000e-03   1.2927000e-03   1.2858000e-03   1.2854000e-03
75   3.5117000e-03   3.7493000e-04   3.0144000e-04   1.4976000e-04   1.3715000e-04   1.3733000e-04   1.4041000e-04   1.4138000e-04   1.4134000e-04   1.4135000e-04
85   1.5299000e-03   2.5286000e-04   2.1718000e-04   3.9417000e-05   1.4789000e-05   1.5315000e-05   1.5967000e-05   1.5842000e-05   1.5700000e-05   1.5750000e-05
95   5.0004000e-04   4.1524000e-04   5.2886000e-04   2.2321000e-05   1.6707000e-05   1.5629000e-05   5.1715000e-06   4.6601000e-06   4.7509000e-06   4.7332000e-06
105   2.3184000e-03   8.6571000e-04   8.2686000e-05   1.1895000e-05   1.7627000e-05   6.4922000e-06   2.1652000e-06   2.0110000e-06   1.9979000e-06   1.9984000e-06
115   3.9729000e-03   3.4327000e-04   4.4916000e-04   4.2856000e-05   1.5343000e-05   5.2941000e-06   2.5766000e-06   2.4152000e-06   2.4883000e-06   2.5243000e-06
125   3.2248000e-03   1.2843000e-03   2.5126000e-04   1.0790000e-04   1.5731000e-05   3.6912000e-06   5.2537000e-06   4.7107000e-06   4.7540000e-06   4.7936000e-06
135   1.8915000e-03   8.5559000e-04   1.4851000e-04   2.3172000e-05   2.6595000e-05   7.1490000e-06   7.1419000e-06   7.2401000e-06   7.2040000e-06   7.1851000e-06
145   3.4184000e-03   1.1016000e-03   3.4017000e-04   7.2449000e-05   3.1908000e-05   7.9713000e-06   5.7543000e-06   5.9188000e-06   5.7206000e-06   5.7033000e-06
155   2.6005000e-03   7.5624000e-04   6.8363000e-05   3.5872000e-05   3.5732000e-05   1.8968000e-05   4.9724000e-06   5.2966000e-06   5.4184000e-06   5.3213000e-06
165   5.0152000e-03   1.2384000e-03   1.1668000e-04   2.0060000e-05   1.9129000e-05   7.7294000e-06   5.6986000e-06   6.0234000e-06   6.0814000e-06   6.0652000e-06
175   2.2306000e-03   1.1086000e-03   3.0791000e-05   7.1595000e-05   1.3393000e-05   4.8149000e-06   4.7426000e-06   4.0303000e-06   4.0620000e-06   4.0595000e-06
185   3.4544000e-03   2.5619000e-04   1.2519000e-04   1.7539000e-05   9.9515000e-06   5.4154000e-06   2.2082000e-06   2.2954000e-06   2.2967000e-06   2.3107000e-06
195   9.6463000e-03   8.6037000e-04   1.0014000e-04   4.6390000e-05   2.9731000e-06   3.0291000e-06   1.8805000e-06   1.7143000e-06   1.6765000e-06   1.6539000e-06
205   1.8196000e-03   2.5123000e-04   2.3939000e-04   2.7416000e-05   7.7606000e-06   2.2522000e-06   1.7022000e-06   1.5918000e-06   1.5027000e-06   1.5105000e-06
215   2.3869000e-03   3.7061000e-04   8.0534000e-05   8.7339000e-05   1.3376000e-05   4.4205000e-06   1.5894000e-06   1.4992000e-06   1.4606000e-06   1.4738000e-06
225   1.4551000e-03   1.4498000e-03   1.5190000e-04   7.1867000e-05   1.2361000e-05   3.7084000e-06   1.2617000e-06   1.4082000e-06   1.4092000e-06   1.3994000e-06
235   1.1523000e-03   1.2362000e-03   1.8562000e-04   5.8958000e-05   1.9718000e-05   2.9189000e-06   2.1138000e-06   1.9405000e-06   1.9866000e-06   1.9842000e-06
245   8.7895000e-04   1.1912000e-03   1.4708000e-04   1.6041000e-04   9.6681000e-06   6.6924000e-06   4.0962000e-06   4.9003000e-06   4.4234000e-06   4.4461000e-06
255   2.0173000e-03   7.5362000e-04   2.6728000e-04   5.8559000e-05   3.0108000e-05   6.0705000e-06   6.8495000e-06   6.3395000e-06   6.4756000e-06   6.5089000e-06
265   2.7084000e-03   3.6144000e-04   3.9840000e-04   1.4626000e-04   1.7304000e-05   1.5106000e-05   4.5846000e-06   4.9037000e-06   4.8713000e-06   4.8638000e-06
275   3.1050000e-03   1.2252000e-03   1.7931000e-04   5.2642000e-05   1.7669000e-05   1.5879000e-05   4.8172000e-06   4.8781000e-06   4.9462000e-06   5.0168000e-06
285   1.5338000e-03   3.3987000e-04   3.6387000e-04   9.5524000e-05   1.3795000e-05   6.5649000e-06   5.1099000e-06   5.0929000e-06   4.7885000e-06   4.8433000e-06
295   4.1604000e-03   5.0894000e-04   2.5576000e-04   6.7246000e-05   1.3279000e-05   4.7743000e-06   3.4141000e-06   3.0257000e-06   2.9364000e-06   2.9123000e-06
305   1.4170000e-03   4.7735000e-04   3.0132000e-04   4.6761000e-05   1.5186000e-05   5.7903000e-06   2.5718000e-06   1.6804000e-06   1.7540000e-06   1.7091000e-06
315   1.3596000e-03   3.3342000e-04   2.1425000e-04   5.6018000e-05   3.2759000e-05   4.6457000e-06   1.8590000e-06   1.4539000e-06   1.4359000e-06   1.4044000e-06
325   3.1175000e-03   4.7252000e-04   2.3895000e-04   1.2823000e-04   2.8968000e-05   9.0683000e-06   1.3541000e-06   1.4199000e-06   1.4250000e-06   1.4267000e-06
335   3.1893000e-03   3.8717000e-04   5.3445000e-04   1.7749000e-04   1.2256000e-05   6.4536000e-06   1.4584000e-06   1.4556000e-06   1.4288000e-06   1.4360000e-06
345   3.5120000e-03   9.4424000e-04   7.8477000e-04   6.8344000e-05   5.5317000e-06   6.6433000e-06   1.5688000e-06   1.2546000e-06   1.3180000e-06   1.3246000e-06
355   2.1957000e-03   5.8391000e-04   3.2098000e-04   8.1133000e-05   2.0426000e-05   2.8834000e-05   1.0399000e-06   1.9209000e-06   1.8518000e-06   1.8230000e-06
365   2.2848000e-03   4.1806000e-04   4.1434000e-04   2.4603000e-04   3.9269000e-04   2.8686000e-04   1.0455000e-05   2.5555000e-06   2.4718000e-06   2.4887000e-06
375   3.1047000e-03   1.8622000e-04   2.8687000e-04   5.5579000e-05   1.5385000e-04   8.6629000e-05   4.3774000e-05   2.9056000e-06   2.5831000e-06   2.8381000e-06
385   2.5643000e-03   3.5717000e-04   5.0802000e-04   6.2318000e-05   5.0659000e-05   4.1123000e-05   1.4968000e-05   5.0288000e-06   5.1064000e-06   5.1552000e-06
395   2.5613000e-03   4.4679000e-04   3.9320000e-04   6.5545000e-05   3.8246000e-05   1.2077000e-05   1.1248000e-05   4.8823000e-06   5.4349000e-06   5.5099000e-06
405   1.8230000e-03   8.4263000e-04   3.6920000e-04   9.0971000e-05   1.7933000e-05   4.6792000e-06   1.4242000e-06   3.5011000e-06   2.6964000e-06   2.6220000e-06
415   3.5177000e-03   6.2580000e-04   2.7782000e-04   7.7589000e-05   1.5077000e-05   1.0054000e-05   2.7003000e-06   2.1894000e-06   2.4507000e-06   2.4496000e-06
425   1.9626000e-03   1.5116000e-03   1.3168000e-04   4.8390000e-05   1.9451000e-05   6.4322000e-06   2.2605000e-06   1.4368000e-06   1.4933000e-06   1.4780000e-06
435   1.4612000e-03   1.1177000e-03   2.2669000e-04   5.9460000e-05   2.8989000e-05   1.2681000e-05   1.3185000e-06   1.3182000e-06   1.3127000e-06   1.3179000e-06
445   4.0775000e-04   1.8871000e-04   4.4583000e-04   3.3964000e-05   1.0650000e-04   1.2030000e-04   3.7755000e-05   2.0025000e-06   1.4093000e-05   1.2337000e-05
455   9.1299000e-04   3.4697000e-04   2.5023000e-04   6.9743000e-05   2.4363000e-04   4.3133000e-04   2.1953000e-04   2.1717000e-04   3.1850000e-04   3.1206000e-04
465   4.2427000e-03   3.1271000e-04   1.5360000e-04   9.3350000e-05   2.7935000e-04   2.1826000e-04   3.1451000e-04   2.2769000e-04   2.1890000e-04   2.1932000e-04
475   2.8991000e-03   5.7288000e-04   4.1154000e-05   5.1044000e-05   6.3961000e-05   7.6258000e-05   9.7740000e-05   8.4806000e-05   8.6009000e-05   8.5528000e-05
485   1.6527000e-03   6.7174000e-04   2.3310000e-04   2.9617000e-05   7.2243000e-05   8.8861000e-05   9.5277000e-05   6.7300000e-05   6.5910000e-05   6.6322000e-05
495   5.5816000e-03   2.5598000e-04   3.0057000e-04   7.5252000e-05   1.3947000e-04   2.4099000e-04   1.4028000e-04   2.4884000e-04   2.4860000e-04   2.4892000e-04


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-qs.txt <==
Time qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000
5    3.3854130e+02   3.4345560e+02   3.5049820e+02   3.5954440e+02   3.6547160e+02   3.6972500e+02   3.7239300e+02   3.7497630e+02   3.7605450e+02   3.7637550e+02
15    5.5500800e+01   5.8590300e+01   6.4980400e+01   7.4046200e+01   8.1265900e+01   8.6960600e+01   8.9200300e+01   9.1009200e+01   9.2817800e+01   9.3270000e+01
25    2.0918000e+00   2.3387000e+00   2.5853000e+00   3.0091000e+00   3.5021000e+00   3.8670000e+00   4.1477000e+00   4.3411000e+00   4.4526000e+00   4.5045000e+00
35    1.8442000e+00   1.9711000e+00   1.5482000e+00   1.2741000e+00   1.2522000e+00   1.2467000e+00   1.2929000e+00   1.3271000e+00   1.3462000e+00   1.3539000e+00
45    7.7937000e-02   7.0011000e-02   5.0614000e-02   5.9172000e-02   6.5930000e-02   6.7809000e-02   7.0094000e-02   7.0700000e-02   7.0907000e-02   7.1258000e-02
55    7.8133000e-03   7.8924000e-03   6.7255000e-03   6.7238000e-03   6.9196000e-03   7.0269000e-03   7.1775000e-03   7.2858000e-03   7.3010000e-03   7.3089000e-03
65    1.2857000e-03   1.3748000e-03   9.0937000e-04   6.8666000e-04   6.5774000e-04   7.4731000e-04   8.0669000e-04   8.2869000e-04   8.5917000e-04   8.5901000e-04
75    1.4136000e-04   1.5851000e-04   1.3364000e-04   1.1287000e-04   1.1469000e-04   1.1517000e-04   1.1096000e-04   1.1468000e-04   1.3345000e-04   1.4970000e-04
85    1.5744000e-05   1.1141000e-05   1.1149000e-05   1.2074000e-05   1.2969000e-05   1.6125000e-05   2.2761000e-05   2.4663000e-05   1.6545000e-05   1.3092000e-05
95    4.7354000e-06   4.3178000e-06   4.6513000e-06   4.9648000e-06   5.4200000e-06   5.1297000e-06   6.0430000e-06   7.0626000e-06   5.6720000e-06   7.9825000e-06
105    1.9989000e-06   2.2027000e-06   4.0934000e-06   5.1270000e-06   5.4959000e-06   5.6288000e-06   5.9398000e-06   6.3725000e-06   5.8919000e-06   6.2148000e-06
115    2.5216000e-06   5.2366000e-06   7.4118000e-06   7.5518000e-06   7.3281000e-06   7.3301000e-06   6.8544000e-06   6.5431000e-06   6.8976000e-06   8.6755000e-06
125    4.7869000e-06   6.9758000e-06   5.7111000e-06   5.3228000e-06   5.3289000e-06   5.3428000e-06   5.3237000e-06   5.3211000e-06   5.3280000e-06   5.9577000e-06
135    7.1825000e-06   5.1778000e-06   5.3029000e-06   6.0964000e-06   6.3855000e-06   6.3835000e-06   6.2965000e-06   6.0968000e-06   6.0476000e-06   6.5517000e-06
145    5.6987000e-06   5.5606000e-06   6.1910000e-06   5.7969000e-06   5.6575000e-06   5.5057000e-06   5.3985000e-06   5.3139000e-06   5.2878000e-06   5.3819000e-06
155    5.3253000e-06   5.8846000e-06   4.2290000e-06   3.5388000e-06   3.3495000e-06   3.2377000e-06   3.1888000e-06   3.1925000e-06   3.1919000e-06   3.1085000e-06
165    6.0652000e-06   3.7782000e-06   2.4204000e-06   2.1273000e-06   2.0636000e-06   2.0377000e-06   2.0393000e-06   2.0670000e-06   2.0775000e-06   2.0011000e-06
175    4.0536000e-06   2.1932000e-06   1.7327000e-06   1.6787000e-06   1.6876000e-06   1.7013000e-06   1.7124000e-06   1.7343000e-06   1.7492000e-06   1.7142000e-06
185    2.3045000e-06   1.6393000e-06   1.5630000e-06   1.5829000e-06   1.6100000e-06   1.6324000e-06   1.6484000e-06   1.6596000e-06   1.6645000e-06   1.6703000e-06
195    1.6552000e-06   1.5233000e-06   1.5113000e-06   1.5151000e-06   1.5363000e-06   1.5673000e-06   1.5906000e-06   1.5948000e-06   1.6044000e-06   1.6661000e-06
205    1.5091000e-06   1.4772000e-06   1.4300000e-06   1.5007000e-06   1.5907000e-06   1.6937000e-06   1.7898000e-06   1.8569000e-06   1.9158000e-06   2.0679000e-06
215    1.4703000e-06   1.4188000e-06   1.9644000e-06   2.5939000e-06   2.9065000e-06   3.1756000e-06   3.4002000e-06   3.5882000e-06   3.7699000e-06   4.0107000e-06
225    1.3991000e-06   2.2082000e-06   4.3906000e-06   5.4354000e-06   5.7921000e-06   6.0341000e-06   6.2633000e-06   6.4788000e-06   6.6507000e-06   6.7659000e-06
235    1.9845000e-06   4.8638000e-06   6.5933000e-06   6.5291000e-06   6.4468000e-06   6.3937000e-06   6.3765000e-06   6.4303000e-06   6.5137000e-06   6.3924000e-06
245    4.4448000e-06   6.5449000e-06   5.0189000e-06   4.8907000e-06   4.9012000e-06   4.9194000e-06   4.9674000e-06   5.0359000e-06   5.1069000e-06   5.2047000e-06
255    6.5034000e-06   4.8283000e-06   5.0112000e-06   5.4544000e-06   5.5814000e-06   5.6758000e-06   5.8535000e-06   6.1737000e-06   6.2404000e-06   5.8003000e-06
265    4.8652000e-06   5.2128000e-06   5.0600000e-06   4.5254000e-06   4.4043000e-06   4.3667000e-06   4.4407000e-06   4.5986000e-06   4.7058000e-06   4.7954000e-06
275    5.0106000e-06   4.6962000e-06   3.0939000e-06   2.5858000e-06   2.5043000e-06   2.4950000e-06   2.5393000e-06   2.6124000e-06   2.7019000e-06   2.9740000e-06
285    4.8514000e-06   2.7380000e-06   1.8036000e-06   1.6458000e-06   1.6428000e-06   1.6659000e-06   1.7075000e-06   1.7559000e-06   1.8277000e-06   2.0858000e-06
295    2.9112000e-06   1.6618000e-06   1.4466000e-06   1.4514000e-06   1.4766000e-06   1.5007000e-06   1.5286000e-06   1.5662000e-06   1.6104000e-06   1.7830000e-06
305    1.7092000e-06   1.4134000e-06   1.4598000e-06   1.4878000e-06   1.5045000e-06   1.5168000e-06   1.5323000e-06   1.5567000e-06   1.5774000e-06   1.6563000e-06
315    1.4009000e-06   1.4540000e-06   1.4619000e-06   1.4404000e-06   1.4460000e-06   1.4511000e-06   1.4702000e-06   1.5070000e-06   1.5118000e-06   1.4818000e-06
325    1.4339000e-06   1.4339000e-06   1.3635000e-06   1.4421000e-06   1.5268000e-06   1.6077000e-06   1.6815000e-06   1.7781000e-06   1.8053000e-06   1.6639000e-06
335    1.4356000e-06   1.3508000e-06   1.9629000e-06   2.6464000e-06   2.9950000e-06   3.2847000e-06   3.5140000e-06   3.6886000e-06   3.7622000e-06   3.6583000e-06
345    1.3290000e-06   2.1325000e-06   4.1820000e-06   5.2102000e-06   5.6115000e-06   5.9264000e-06   6.1407000e-06   6.3074000e-06   6.4355000e-06   6.6520000e-06
355    1.8083000e-06   4.1168000e-06   5.9236000e-06   5.8457000e-06   5.7566000e-06   5.7201000e-06   5.7139000e-06   5.6344000e-06   5.6811000e-06   6.2809000e-06
365    2.4840000e-06   5.5799000e-06   4.5554000e-06   4.5486000e-06   4.5344000e-06   4.5284000e-06   4.5480000e-06   4.5909000e-06   4.6213000e-06   4.7628000e-06
375    2.8876000e-06   4.5379000e-06   4.6350000e-06   4.8788000e-06   5.0144000e-06   5.1438000e-06   5.2660000e-06   5.3706000e-06   5.4712000e-06   5.6439000e-06
385    5.1355000e-06   4.5836000e-06   4.0455000e-06   3.6160000e-06   3.5739000e-06   3.5753000e-06   3.6112000e-06   3.6725000e-06   3.7509000e-06   3.8649000e-06
395    5.5405000e-06   3.6023000e-06   2.3829000e-06   2.0669000e-06   2.0289000e-06   2.0411000e-06   2.0687000e-06   2.1102000e-06   2.1600000e-06   2.2268000e-06
405    2.6194000e-06   2.0735000e-06   1.5081000e-06   1.4522000e-06   1.4726000e-06   1.4995000e-06   1.5303000e-06   1.5661000e-06   1.5943000e-06   1.6287000e-06
415    2.4561000e-06   1.3948000e-06   1.3479000e-06   1.3957000e-06   1.4292000e-06   1.4596000e-06   1.4822000e-06   1.5022000e-06   1.5242000e-06   1.5392000e-06
425    1.4861000e-06   1.3079000e-06   1.3878000e-06   1.4462000e-06   1.4706000e-06   1.4869000e-06   1.5040000e-06   1.5162000e-06   1.5254000e-06   1.5398000e-06
435    1.3168000e-06   1.0493000e-05   1.7738000e-05   2.0088000e-06   1.3444000e-06   1.3735000e-06   1.3979000e-06   1.4183000e-06   1.4453000e-06   1.4815000e-06
445    1.2884000e-05   3.4720000e-04   3.4328000e-04   2.4766000e-04   8.0132000e-06   1.5034000e-06   1.6486000e-06   1.7330000e-06   1.8197000e-06   1.9249000e-06
455    3.1397000e-04   2.9968000e-04   2.3187000e-04   1.2871000e-04   1.2673000e-04   2.8287000e-06   3.5161000e-06   3.7898000e-06   3.9584000e-06   4.1370000e-06
465    2.1911000e-04   1.1124000e-04   1.7135000e-04   3.1561000e-04   3.8392000e-05   5.3892000e-06   5.8213000e-06   6.0619000e-06   6.2583000e-06   6.4051000e-06
475    8.5567000e-05   1.1195000e-04   4.1846000e-04   3.2099000e-04   1.0430000e-05   5.1116000e-06   5.0447000e-06   5.0616000e-06   5.0957000e-06   5.0342000e-06
485    6.6219000e-05   3.1481000e-04   3.2253000e-04   1.1570000e-05   4.3586000e-06   4.0206000e-06   4.2998000e-06   4.5178000e-06   4.7011000e-06   4.4754000e-06
495    2.4894000e-04   1.5970000e-04   2.1395000e-04   2.1165000e-05   3.2102000e-06   4.2316000e-06   4.4750000e-06   4.7003000e-06   4.9070000e-06   4.8958000e-06


==> Plotdata_fdma-sensitivity_fdma-sensitivity-position-ts.txt <==
Time ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   3.3929930e+02   3.3820060e+02   3.3657430e+02   3.4403670e+02   3.5741030e+02   3.6501730e+02   3.7931640e+02
15   4.4570000e+01   4.8663600e+01   5.0412000e+01   6.4022400e+01   9.7341000e+01   1.0496640e+02   1.2523030e+02
25   2.1956400e+01   3.0656000e+00   2.0570000e+00   2.2145000e+00   4.4469000e+00   8.5192000e+00   9.2098000e+00
35   2.4920400e+01   2.2298000e+00   1.2145000e+00   2.1752000e+00   7.8192000e+00   2.8825800e+01   2.1179500e+01
45   5.0163000e+00   2.8406000e-02   1.0465000e-02   9.1799000e-02   4.9089000e+00   4.0753800e+01   3.9916200e+01
55   8.3026000e-01   1.8405000e-04   4.4776000e-04   2.1024000e-02   1.0855000e+00   2.8465400e+01   3.1907700e+01
65   2.2986000e-01   1.2353000e-06   1.8064000e-05   5.3963000e-03   2.4260000e-01   8.3570000e+00   1.2033100e+01
75   1.2771000e-05   1.4606000e-08   3.8933000e-07   4.2104000e-04   6.2023000e-02   7.0099000e-01   1.9558000e+00
85   7.4785000e-09   1.3794000e-08   5.9083000e-08   1.7129000e-04   1.9152000e-02   4.2828000e-01   2.6661000e+00
95   8.2230000e-09   1.5715000e-08   6.7483000e-08   4.4031000e-05   7.8198000e-03   2.3177000e-01   2.3507000e+00
105   8.8430000e-09   1.9374000e-08   9.8933000e-08   1.4455000e-05   1.2370000e-03   3.2687000e-02   1.5709000e+00
115   8.5091000e-09   2.0927000e-08   1.4481000e-07   1.0083000e-05   9.7287000e-04   5.8813000e-02   3.7745000e-01
125   7.9170000e-09   1.8425000e-08   1.3966000e-07   1.1325000e-05   8.3324000e-04   3.5096000e-02   7.3018000e-02
135   7.9520000e-09   1.9547000e-08   1.2312000e-07   2.3443000e-05   5.9448000e-04   7.0462000e-03   1.5580000e-01
145   8.8115000e-09   2.0915000e-08   1.4993000e-07   3.1252000e-05   5.0315000e-04   1.0597000e-02   1.3009000e-01
155   8.5815000e-09   1.7098000e-08   1.1916000e-07   2.3701000e-05   5.7652000e-04   9.2166000e-03   8.2575000e-02
165   7.8728000e-09   1.4050000e-08   7.8513000e-08   2.2178000e-05   6.0147000e-04   4.8482000e-03   6.2243000e-02
175   7.2963000e-09   1.2871000e-08   6.0331000e-08   2.6026000e-05   5.7494000e-04   3.4191000e-03   4.8306000e-02
185   7.1624000e-09   1.2451000e-08   5.5656000e-08   1.7447000e-05   4.3522000e-04   3.7316000e-03   3.0569000e-02
195   7.2344000e-09   1.2791000e-08   5.5486000e-08   9.1748000e-06   4.9254000e-04   3.7219000e-03   2.0110000e-02
205   7.6762000e-09   1.3904000e-08   5.8941000e-08   6.2284000e-06   6.0852000e-04   3.8009000e-03   1.6609000e-02
215   8.3334000e-09   1.6252000e-08   6.9627000e-08   5.7275000e-06   4.2890000e-04   3.6213000e-03   1.2834000e-02
225   8.8392000e-09   1.9161000e-08   9.1135000e-08   5.5034000e-06   2.3821000e-04   3.5329000e-03   1.4552000e-02
235   8.2119000e-09   1.8385000e-08   1.1895000e-07   5.5406000e-06   1.7916000e-04   4.5245000e-03   1.9306000e-02
245   8.0367000e-09   1.7190000e-08   1.0403000e-07   1.0245000e-05   1.8132000e-04   5.6738000e-03   2.0606000e-02
255   8.0692000e-09   1.9240000e-08   1.0412000e-07   2.2550000e-05   2.0749000e-04   5.4638000e-03   2.2310000e-02
265   9.1169000e-09   1.9099000e-08   1.2506000e-07   2.9636000e-05   2.9106000e-04   3.8337000e-03   2.6058000e-02
275   9.4035000e-09   1.5604000e-08   9.5447000e-08   2.1311000e-05   4.7463000e-04   2.6337000e-03   4.2307000e-02
285   8.9975000e-09   1.3356000e-08   6.5600000e-08   2.1957000e-05   5.9329000e-04   2.8294000e-03   4.1815000e-02
295   8.0718000e-09   1.2543000e-08   5.4592000e-08   2.1352000e-05   5.4263000e-04   3.4045000e-03   2.6210000e-02
305   7.7274000e-09   1.2368000e-08   5.3529000e-08   1.2118000e-05   4.2828000e-04   3.5061000e-03   1.6965000e-02
315   8.2904000e-09   1.2917000e-08   5.5445000e-08   6.3552000e-06   5.1280000e-04   3.4295000e-03   1.8297000e-02
325   1.2336000e-08   1.4314000e-08   6.0782000e-08   5.1368000e-06   5.1811000e-04   3.7030000e-03   1.9145000e-02
335   2.6022000e-08   1.6982000e-08   7.2091000e-08   5.3759000e-06   2.7997000e-04   3.3721000e-03   1.5706000e-02
345   2.3722000e-08   1.8144000e-08   8.2402000e-08   5.2590000e-06   1.5312000e-04   3.4117000e-03   1.4630000e-02
355   1.8241000e-08   1.5491000e-08   7.7341000e-08   5.6881000e-06   1.5563000e-04   4.4416000e-03   1.7615000e-02
365   3.7799000e-08   1.5750000e-08   8.0593000e-08   1.2731000e-05   1.9102000e-04   5.1450000e-03   1.7208000e-02
375   4.3472000e-08   1.8545000e-08   9.4947000e-08   3.1184000e-05   2.2983000e-04   4.7011000e-03   2.0540000e-02
385   9.0867000e-08   1.7444000e-08   1.0569000e-07   3.5727000e-05   3.7657000e-04   3.2999000e-03   2.8228000e-02
395   6.7836000e-08   1.4753000e-08   7.9824000e-08   1.9349000e-05   6.0985000e-04   2.7043000e-03   4.0780000e-02
405   1.3186000e-07   1.2890000e-08   5.9443000e-08   1.8705000e-05   6.5744000e-04   3.2586000e-03   3.4990000e-02
415   2.4038000e-07   1.2515000e-08   5.2813000e-08   1.8307000e-05   5.2854000e-04   3.8096000e-03   2.1687000e-02
425   1.3268000e-07   1.2474000e-08   5.3144000e-08   8.3687000e-06   4.0244000e-04   3.6558000e-03   1.9078000e-02
435   1.5389000e-07   1.3277000e-08   5.6210000e-08   4.1741000e-06   4.7666000e-04   3.3641000e-03   2.2582000e-02
445   2.7050000e-07   1.5710000e-08   6.9076000e-06   1.2728000e-05   4.4253000e-04   3.5659000e-03   2.0592000e-02
455   3.5516000e-07   2.9728000e-06   4.0938000e-05   2.8424000e-04   3.1919000e-04   3.2201000e-03   1.4541000e-02
465   3.0872000e-07   7.8965000e-06   1.6930000e-05   5.4912000e-04   9.1074000e-04   2.8640000e-03   1.3147000e-02
475   7.3917000e-07   3.7766000e-06   9.2813000e-06   2.0301000e-04   3.0218000e-03   3.1911000e-03   1.6066000e-02
485   1.7724000e-06   5.4542000e-06   3.1032000e-05   1.4781000e-04   1.8826000e-03   2.9555000e-03   1.5221000e-02
495   1.1261000e-06   9.4573000e-06   2.9164000e-05   2.4743000e-04   1.7443000e-03   4.3485000e-03   2.0631000e-02


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-decim.txt <==
Time decim1 decim2 decim3 decim4
5   2.6569000e-01   9.6320000e-01   8.4574000e-01   1.0000000e+00
15   3.2036000e-01   9.8591000e-01   8.2860000e-02   9.9412000e-01
25   3.5955000e-01   8.8774000e-01   1.2347000e-01   9.9981000e-01
35   1.7940000e-01   9.0645000e-01   7.5601000e-01   9.9035000e-01
45   4.9923000e-02   7.5256000e-01   1.2629000e-01   9.3310000e-01
55   1.5781000e-02   6.8368000e-01   1.1150000e-01   9.8139000e-01
65   4.4070000e-03   5.6110000e-01   5.8058000e-01   9.9460000e-01
75   1.0742000e-03   5.9623000e-01   1.6947000e-01   8.8643000e-01
85   2.6676000e-04   7.6955000e-01   1.7944000e-01   9.2072000e-01
95   6.4365000e-05   5.6605000e-01   2.7362000e-01   9.8450000e-01
105   1.5390000e-05   6.2672000e-01   3.0155000e-01   8.8531000e-01
115   3.6712000e-06   7.4473000e-01   1.5392000e-01   9.1632000e-01
125   8.7056000e-07   5.7772000e-01   1.5344000e-01   9.9394000e-01
135   2.1156000e-07   6.6685000e-01   6.0342000e-01   9.9415000e-01
145   5.0391000e-08   6.4983000e-01   8.4026000e-02   9.7036000e-01
155   1.2237000e-08   4.5462000e-01   1.1328000e-01   9.1820000e-01
165   3.0862000e-09   6.8631000e-01   6.3686000e-01   9.3035000e-01
175   7.6351000e-10   4.7962000e-01   2.0940000e-01   9.6676000e-01
185   1.9437000e-10   5.5109000e-01   1.2075000e-01   9.6531000e-01
195   5.9873000e-11   5.9536000e-01   4.1382000e-01   9.9691000e-01
205   2.1836000e-11   7.8383000e-01   1.6130000e-01   9.6107000e-01
215   1.0385000e-11   4.1276000e-01   1.4989000e-01   9.6846000e-01
225   4.3122000e-12   7.0950000e-01   3.7847000e-01   9.8305000e-01
235   2.3918000e-12   7.3638000e-01   4.3459000e-01   9.1050000e-01
245   2.0383000e-11   7.0040000e-01   1.4184000e-01   9.9335000e-01
255   1.0105000e-11   6.7911000e-01   1.8276000e-01   9.9770000e-01
265   5.7481000e-11   5.5529000e-01   6.3156000e-01   9.9612000e-01
275   1.0804000e-11   5.7076000e-01   8.6728000e-02   9.9577000e-01
285   9.4296000e-12   5.5047000e-01   1.1212000e-01   9.8103000e-01
295   5.1306000e-11   5.5163000e-01   6.6505000e-01   9.9043000e-01
305   6.1245000e-11   5.1872000e-01   1.5986000e-01   9.7696000e-01
315   5.2141000e-11   5.8689000e-01   1.3480000e-01   9.8790000e-01
325   7.5354000e-11   5.1842000e-01   4.3734000e-01   9.9408000e-01
335   8.9330000e-11   5.5014000e-01   2.9734000e-01   9.5645000e-01
345   7.4727000e-11   5.2064000e-01   1.4881000e-01   9.8491000e-01
355   1.2725000e-10   5.8320000e-01   2.4238000e-01   9.9254000e-01
365   9.6451000e-09   5.8284000e-01   3.9055000e-01   9.8734000e-01
375   1.9329000e-08   6.3836000e-01   1.4157000e-01   9.8954000e-01
385   1.5001000e-08   5.0063000e-01   1.9410000e-01   9.8161000e-01
395   3.4909000e-08   6.2718000e-01   7.4137000e-01   9.9485000e-01
405   1.9718000e-07   6.6508000e-01   9.9038000e-02   9.9021000e-01
415   1.9105000e-07   5.0320000e-01   1.2714000e-01   9.9126000e-01
425   9.3501000e-08   4.8178000e-01   5.2950000e-01   9.8876000e-01
435   3.1244000e-08   6.8349000e-01   5.4010000e-01   9.9124000e-01
445   1.9917000e-07   6.6513000e-01   5.5807000e-02   9.9408000e-01
455   1.2681000e-06   5.7137000e-01   2.6489000e-01   9.9724000e-01
465   2.0956000e-07   5.0339000e-01   6.1818000e-01   9.3992000e-01
475   4.4588000e-07   6.2836000e-01   8.4468000e-02   9.8931000e-01
485   1.1066000e-05   6.0656000e-01   1.1426000e-01   9.9488000e-01
495   5.1869000e-05   6.4355000e-01   7.3835000e-01   9.9382000e-01


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-hp.txt <==
Time hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20
5   1.5488000e-01   1.6379000e-01   1.7802000e-01   1.8091000e-01   2.1229000e-01   2.6569000e-01   3.1262000e-01   3.2309000e-01   3.3220000e-01   3.3831000e-01   3.4006000e-01
15   1.6538000e-02   4.9727000e-02   4.8730000e-02   7.6233000e-02   1.6819000e-01   3.2036000e-01   5.2888000e-01   5.9026000e-01   6.3830000e-01   6.9890000e-01   7.0021000e-01
25   2.6107000e-02   2.3644000e-02   1.7219000e-02   4.0365000e-02   1.5313000e-01   3.5955000e-01   6.0124000e-01   7.3704000e-01   8.7168000e-01   9.5587000e-01   9.4943000e-01
35   1.0965000e-02   5.7524000e-03   1.5015000e-03   4.0586000e-03   4.4122000e-02   1.7940000e-01   3.4086000e-01   5.4552000e-01   7.2311000e-01   8.6780000e-01   9.0682000e-01
45   1.3308000e-03   1.1029000e-03   3.2742000e-03   1.6631000e-04   4.4527000e-03   4.9923000e-02   1.3680000e-01   2.8899000e-01   4.4297000e-01   6.7009000e-01   7.8087000e-01
55   6.3371000e-03   9.4834000e-04   5.2522000e-04   5.1278000e-06   1.2721000e-03   1.5781000e-02   5.9496000e-02   1.4886000e-01   2.4444000e-01   4.7441000e-01   6.2485000e-01
65   1.3194000e-03   3.0127000e-05   9.8733000e-06   7.2036000e-07   3.0986000e-04   4.4070000e-03   2.4455000e-02   7.6618000e-02   1.5580000e-01   3.0137000e-01   4.5397000e-01
75   8.9840000e-04   1.5209000e-05   6.2985000e-06   3.3885000e-07   5.0786000e-05   1.0742000e-03   9.3639000e-03   3.6983000e-02   9.0431000e-02   1.7400000e-01   2.9842000e-01
85   1.8426000e-03   1.9618000e-07   5.0950000e-07   5.7474000e-09   1.2190000e-05   2.6676000e-04   3.4188000e-03   1.6942000e-02   5.2174000e-02   9.5807000e-02   1.8251000e-01
95   3.0066000e-04   3.4541000e-08   6.8192000e-09   2.9890000e-09   2.4800000e-06   6.4365000e-05   1.0864000e-03   7.1309000e-03   2.9051000e-02   5.2174000e-02   1.0632000e-01
105   9.3613000e-04   4.0175000e-09   8.4943000e-09   6.1756000e-10   4.8334000e-07   1.5390000e-05   3.2271000e-04   2.5810000e-03   1.4528000e-02   2.7307000e-02   5.9963000e-02
115   1.1176000e-03   7.4367000e-11   3.1432000e-10   7.3195000e-11   1.0531000e-07   3.6712000e-06   9.1931000e-05   8.7433000e-04   6.3559000e-03   1.3347000e-02   3.2222000e-02
125   2.1105000e-04   1.1522000e-11   1.3752000e-11   1.6182000e-11   2.1710000e-08   8.7056000e-07   2.4742000e-05   2.7910000e-04   2.5006000e-03   5.8768000e-03   1.6294000e-02
135   5.0156000e-04   2.1387000e-11   2.8253000e-11   2.7472000e-12   4.6909000e-09   2.1156000e-07   6.5683000e-06   8.3536000e-05   9.0954000e-04   2.3856000e-03   7.5587000e-03
145   5.2754000e-05   2.5753000e-11   1.0783000e-11   4.9735000e-12   1.1265000e-09   5.0391000e-08   1.7264000e-06   2.4364000e-05   3.0510000e-04   9.0609000e-04   3.2550000e-03
155   1.3625000e-05   2.3552000e-11   1.1674000e-11   5.0552000e-12   2.8719000e-10   1.2237000e-08   4.5214000e-07   7.0112000e-06   9.8221000e-05   3.1995000e-04   1.3106000e-03
165   1.2375000e-06   2.0137000e-11   1.0403000e-11   5.4995000e-12   8.8180000e-11   3.0862000e-09   1.1881000e-07   1.9773000e-06   3.0997000e-05   1.0877000e-04   4.9486000e-04
175   6.9793000e-08   1.0799000e-11   4.5509000e-12   5.4227000e-12   3.6260000e-11   7.6351000e-10   3.1278000e-08   5.5762000e-07   9.4476000e-06   3.5994000e-05   1.7808000e-04
185   5.2065000e-09   5.8001000e-12   1.3201000e-12   6.1428000e-12   1.9609000e-11   1.9437000e-10   8.1735000e-09   1.5505000e-07   2.8347000e-06   1.1440000e-05   6.2658000e-05
195   1.9638000e-09   4.3326000e-12   1.1081000e-12   5.2315000e-12   1.8458000e-11   5.9873000e-11   2.1674000e-09   4.2387000e-08   8.4767000e-07   3.5936000e-06   2.1243000e-05
205   2.1058000e-10   4.8502000e-12   1.3596000e-12   4.3548000e-12   1.6593000e-11   2.1836000e-11   5.9064000e-10   1.1720000e-08   2.4458000e-07   1.1131000e-06   7.0125000e-06
215   1.8601000e-11   8.3254000e-12   2.6455000e-12   6.8339000e-12   1.7804000e-11   1.0385000e-11   1.4350000e-10   3.2372000e-09   7.0912000e-08   3.3474000e-07   2.2571000e-06
225   4.8773000e-12   2.9538000e-11   6.6210000e-12   1.3143000e-11   2.8756000e-11   4.3122000e-12   2.5460000e-11   8.0996000e-10   2.0405000e-08   9.8818000e-08   6.9890000e-07
235   3.8578000e-11   1.0492000e-10   7.2910000e-11   1.0119000e-11   5.0804000e-11   2.3918000e-12   7.1396000e-11   1.3009000e-10   5.2736000e-09   2.8773000e-08   2.1232000e-07
245   1.9702000e-10   1.1170000e-10   9.8644000e-10   1.1366000e-10   1.3048000e-11   2.0383000e-11   4.8455000e-11   1.6477000e-10   5.8981000e-10   6.7734000e-09   5.9317000e-08
255   2.5659000e-10   3.0961000e-11   6.5621000e-09   5.1270000e-10   6.3301000e-11   1.0105000e-11   1.0653000e-10   8.7573000e-11   3.9379000e-10   6.8703000e-10   8.4446000e-09
265   2.4355000e-10   5.8394000e-11   5.0069000e-09   7.4875000e-10   6.1644000e-11   5.7481000e-11   4.4518000e-11   3.2780000e-10   1.8892000e-09   5.4738000e-10   1.7257000e-09
275   3.1854000e-10   7.5648000e-11   2.5738000e-09   9.0460000e-10   6.0514000e-11   1.0804000e-11   1.4492000e-10   3.6194000e-11   1.6029000e-09   2.8592000e-09   1.0398000e-08
285   1.9082000e-10   7.4829000e-11   1.8249000e-09   9.0541000e-10   1.9954000e-10   9.4296000e-12   1.0438000e-10   2.3582000e-10   1.7527000e-10   6.7977000e-10   1.3247000e-08
295   4.0795000e-11   7.8171000e-11   7.5509000e-10   6.5331000e-10   2.1902000e-10   5.1306000e-11   2.4361000e-10   5.4812000e-10   3.0559000e-09   4.0286000e-10   1.4198000e-09
305   2.0114000e-11   7.3538000e-11   2.6323000e-10   3.5620000e-10   1.7788000e-10   6.1245000e-11   4.2867000e-10   8.7007000e-11   3.3011000e-09   4.1921000e-09   1.1882000e-08
315   1.6077000e-11   5.7961000e-11   4.3947000e-03   2.2374000e-10   1.7021000e-10   5.2141000e-11   4.9493000e-10   2.9932000e-11   3.2935000e-10   2.3668000e-09   3.5225000e-08
325   1.7324000e-11   3.5321000e-11   7.0679000e-02   1.8118000e-10   1.3048000e-10   7.5354000e-11   4.2588000e-10   6.4231000e-11   1.7063000e-10   1.3243000e-10   7.0898000e-09
335   7.7307000e-12   6.4492000e-12   1.0172000e-02   1.3163000e-10   7.3140000e-11   8.9330000e-11   2.8544000e-10   8.3639000e-11   1.5558000e-10   7.3586000e-10   5.1253000e-09
345   7.9674000e-12   1.2884000e-11   1.0682000e-02   4.8883000e-11   2.7844000e-11   7.4727000e-11   3.5891000e-09   1.8876000e-10   1.6893000e-10   9.7734000e-10   1.4276000e-08
355   6.5397000e-11   1.6118000e-10   1.5240000e-01   7.4577000e-12   2.5123000e-11   1.2725000e-10   3.8892000e-08   3.8954000e-10   7.6144000e-10   1.2713000e-09   1.4708000e-08
365   2.2207000e-10   1.3172000e-09   7.1383000e-02   3.8823000e-11   1.9883000e-10   9.6451000e-09   2.1272000e-08   3.6204000e-10   1.1667000e-09   4.3349000e-09   3.5691000e-08
375   2.3896000e-10   3.7179000e-09   6.9048000e-02   1.4723000e-10   1.3395000e-09   1.9329000e-08   1.6969000e-08   1.1088000e-10   1.0532000e-09   2.6217000e-09   4.4373000e-08
385   2.5313000e-10   4.0883000e-09   2.0120000e-02   2.4826000e-10   2.9880000e-09   1.5001000e-08   1.6672000e-07   2.0397000e-10   6.5142000e-09   5.1794000e-09   8.0936000e-09
395   4.7770000e-10   2.4774000e-09   2.5215000e-02   1.6196000e-10   4.4778000e-09   3.4909000e-08   9.1008000e-07   2.7195000e-10   2.7274000e-09   1.2348000e-08   5.7757000e-08
405   2.9183000e-10   1.4729000e-09   3.2298000e-02   1.5442000e-11   4.5374000e-09   1.9718000e-07   2.6834000e-06   3.6175000e-10   1.1765000e-09   1.7118000e-09   3.9985000e-08
415   8.1258000e-11   6.4190000e-10   5.6688000e-02   7.9558000e-11   3.0769000e-09   1.9105000e-07   2.3705000e-06   7.6288000e-10   3.7183000e-09   2.9110000e-09   2.1091000e-08
425   1.2874000e-10   2.2251000e-10   1.2147000e-02   2.2349000e-10   1.5497000e-09   9.3501000e-08   4.0007000e-06   4.2191000e-10   2.7351000e-09   4.9839000e-09   2.9001000e-08
435   5.6653000e-11   1.7834000e-10   5.1401000e-02   2.7584000e-10   7.5985000e-10   3.1244000e-08   4.6556000e-06   2.4881000e-10   9.5032000e-10   2.6551000e-09   1.8257000e-08
445   2.0801000e-11   2.3973000e-10   2.0354000e-01   1.6115000e-10   4.2387000e-10   1.9917000e-07   6.1396000e-06   4.6937000e-11   7.2952000e-10   2.3036000e-09   2.3847000e-08
455   3.1705000e-11   2.3226000e-10   2.3431000e-01   3.4333000e-11   1.1793000e-09   1.2681000e-06   7.2239000e-06   2.7781000e-10   7.0017000e-10   6.2731000e-10   3.5678000e-08
465   1.2009000e-11   2.0632000e-10   1.6340000e-01   3.5721000e-11   1.4183000e-05   2.0956000e-07   7.3504000e-06   1.8020000e-10   1.9017000e-09   3.5102000e-09   2.2764000e-08
475   3.2290000e-11   2.7456000e-10   5.7828000e-01   5.9917000e-11   2.4778000e-04   4.4588000e-07   6.3104000e-06   1.4793000e-10   3.1537000e-10   3.2850000e-09   6.2505000e-08
485   3.9084000e-11   6.7695000e-10   6.5972000e-01   2.4120000e-11   4.8147000e-04   1.1066000e-05   5.0457000e-06   1.5359000e-10   8.9401000e-10   6.7655000e-10   1.3249000e-08
495   1.6384000e-11   1.3161000e-09   8.0427000e-01   2.2926000e-10   9.7679000e-04   5.1869000e-05   3.6038000e-06   1.0903000e-10   3.2391000e-09   1.8926000e-09   1.0938000e-08


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-niter.txt <==
Time niter1 niter2 niter3 niter4 niter5
5   3.0485000e-01   2.8463000e-01   2.7323000e-01   2.6973000e-01   2.6569000e-01
15   3.4718000e-01   3.5146000e-01   3.3967000e-01   3.3041000e-01   3.2036000e-01
25   4.3121000e-01   4.0503000e-01   3.8578000e-01   3.7258000e-01   3.5955000e-01
35   2.3294000e-01   2.1584000e-01   1.9910000e-01   1.8530000e-01   1.7940000e-01
45   7.3691000e-02   5.9748000e-02   5.7392000e-02   5.0990000e-02   4.9923000e-02
55   9.6979000e-03   1.0704000e-02   1.4014000e-02   1.4184000e-02   1.5781000e-02
65   1.8797000e-03   1.5387000e-03   2.6988000e-03   3.3973000e-03   4.4070000e-03
75   5.2154000e-04   1.9604000e-04   4.4946000e-04   6.9171000e-04   1.0742000e-03
85   1.4007000e-04   2.1989000e-05   7.2937000e-05   1.4396000e-04   2.6676000e-04
95   4.3060000e-05   2.4375000e-06   1.1327000e-05   2.9040000e-05   6.4365000e-05
105   1.2965000e-05   2.8814000e-07   1.8391000e-06   5.9003000e-06   1.5390000e-05
115   4.2481000e-06   2.9646000e-08   2.8678000e-07   1.1812000e-06   3.6712000e-06
125   1.1166000e-06   3.3560000e-09   4.5923000e-08   2.3761000e-07   8.7056000e-07
135   3.5715000e-07   4.3171000e-10   7.8651000e-09   4.9638000e-08   2.1156000e-07
145   1.0958000e-07   5.7472000e-11   1.3508000e-09   1.0238000e-08   5.0391000e-08
155   3.8251000e-08   1.0189000e-11   2.5253000e-10   2.1938000e-09   1.2237000e-08
165   1.0047000e-08   2.5612000e-12   5.8609000e-11   5.1438000e-10   3.0862000e-09
175   3.0296000e-09   1.0547000e-12   1.7082000e-11   1.2517000e-10   7.6351000e-10
185   1.0935000e-09   1.0912000e-12   7.2235000e-12   3.5454000e-11   1.9437000e-10
195   3.7593000e-10   9.1466000e-13   4.0237000e-12   1.4451000e-11   5.9873000e-11
205   8.3976000e-11   9.4978000e-13   4.1593000e-12   8.9110000e-12   2.1836000e-11
215   2.8537000e-11   9.0163000e-13   4.0634000e-12   5.8403000e-12   1.0385000e-11
225   1.7468000e-11   1.0795000e-12   2.6024000e-12   2.5986000e-12   4.3122000e-12
235   6.1219000e-12   1.1052000e-12   3.4350000e-12   3.3830000e-12   2.3918000e-12
245   5.8855000e-12   1.0173000e-11   1.7497000e-11   2.1406000e-11   2.0383000e-11
255   4.8123000e-12   6.5225000e-12   1.2624000e-11   1.2401000e-11   1.0105000e-11
265   2.8757000e-12   3.0681000e-11   7.3554000e-11   7.4302000e-11   5.7481000e-11
275   4.8891000e-12   5.6446000e-11   6.9580000e-11   3.6332000e-11   1.0804000e-11
285   1.5246000e-11   8.7609000e-11   8.7756000e-11   4.1747000e-11   9.4296000e-12
295   1.3199000e-11   1.0108000e-10   1.4073000e-10   9.7203000e-11   5.1306000e-11
305   1.0233000e-11   7.6349000e-11   1.3319000e-10   9.8935000e-11   6.1245000e-11
315   3.6395000e-12   8.2172000e-11   1.2205000e-10   7.8979000e-11   5.2141000e-11
325   3.8336000e-12   8.6315000e-11   1.4689000e-10   1.1065000e-10   7.5354000e-11
335   1.2806000e-12   1.0177000e-10   1.8852000e-10   1.3594000e-10   8.9330000e-11
345   2.5259000e-12   9.4778000e-11   1.7075000e-10   1.2300000e-10   7.4727000e-11
355   5.7103000e-12   6.6580000e-11   1.0936000e-10   8.2811000e-11   1.2725000e-10
365   3.6646000e-11   1.6174000e-10   3.2654000e-10   7.9987000e-10   9.6451000e-09
375   3.4403000e-11   1.1995000e-10   1.3879000e-10   6.6630000e-10   1.9329000e-08
385   1.5445000e-11   2.2421000e-11   5.7057000e-11   6.4351000e-10   1.5001000e-08
395   8.7402000e-12   7.7124000e-11   6.6573000e-10   3.6566000e-09   3.4909000e-08
405   5.6652000e-11   2.3393000e-10   1.8618000e-09   1.2256000e-08   1.9718000e-07
415   2.0862000e-10   6.6751000e-10   3.0354000e-09   1.3595000e-08   1.9105000e-07
425   1.0581000e-10   4.8516000e-10   1.9617000e-09   7.8777000e-09   9.3501000e-08
435   9.9609000e-11   1.7731000e-10   7.3640000e-10   3.0069000e-09   3.1244000e-08
445   1.7779000e-08   3.2402000e-09   6.9174000e-09   1.1612000e-07   1.9917000e-07
455   1.1752000e-07   1.4593000e-07   6.4162000e-07   1.0743000e-06   1.2681000e-06
465   3.9745000e-07   8.3482000e-07   5.5798000e-07   1.9595000e-07   2.0956000e-07
475   1.0531000e-06   6.4073000e-07   5.4553000e-08   2.3440000e-07   4.4588000e-07
485   1.3841000e-07   1.5775000e-06   2.6910000e-06   1.0545000e-05   1.1066000e-05
495   5.8800000e-07   9.7735000e-06   3.7209000e-05   6.4823000e-05   5.1869000e-05


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-prec.txt <==
Time prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14
5   3.6147000e-01   2.7705000e-01   2.8103000e-01   2.6605000e-01   2.6708000e-01   2.6636000e-01   2.6572000e-01   2.6582000e-01   2.6568000e-01   2.6568000e-01
15   5.6001000e-01   3.1651000e-01   3.0787000e-01   3.2368000e-01   3.2114000e-01   3.2184000e-01   3.2081000e-01   3.2072000e-01   3.2034000e-01   3.2033000e-01
25   6.2440000e-01   3.6282000e-01   3.5991000e-01   3.5953000e-01   3.5965000e-01   3.6013000e-01   3.6017000e-01   3.5985000e-01   3.5953000e-01   3.5953000e-01
35   3.0438000e-01   1.8053000e-01   1.7964000e-01   1.7795000e-01   1.7941000e-01   1.7912000e-01   1.7937000e-01   1.7921000e-01   1.7940000e-01   1.7940000e-01
45   8.9862000e-02   4.8719000e-02   4.8817000e-02   4.9398000e-02   5.0489000e-02   5.0025000e-02   4.9907000e-02   4.9846000e-02   4.9918000e-02   4.9921000e-02
55   2.5401000e-02   1.6222000e-02   1.4941000e-02   1.5252000e-02   1.6042000e-02   1.5757000e-02   1.5756000e-02   1.5744000e-02   1.5778000e-02   1.5780000e-02
65   8.6474000e-03   4.1445000e-03   4.5785000e-03   4.1339000e-03   4.6354000e-03   4.3987000e-03   4.4007000e-03   4.3982000e-03   4.4059000e-03   4.4066000e-03
75   2.5679000e-03   7.5254000e-04   1.0303000e-03   9.2909000e-04   1.0952000e-03   1.0693000e-03   1.0638000e-03   1.0736000e-03   1.0744000e-03   1.0741000e-03
85   9.7720000e-04   4.3599000e-04   2.9906000e-04   1.7498000e-04   2.7930000e-04   2.6958000e-04   2.6400000e-04   2.6697000e-04   2.6665000e-04   2.6676000e-04
95   3.7289000e-04   9.9908000e-05   1.0190000e-04   7.2644000e-05   5.1630000e-05   6.4421000e-05   6.4065000e-05   6.4486000e-05   6.4320000e-05   6.4390000e-05
105   2.0571000e-04   2.3821000e-05   9.8896000e-05   3.2626000e-05   1.7305000e-05   2.0389000e-05   1.4917000e-05   1.5612000e-05   1.5419000e-05   1.5380000e-05
115   2.2417000e-04   1.3561000e-04   1.1719000e-05   1.2722000e-05   4.8064000e-06   5.7122000e-06   3.5737000e-06   3.8842000e-06   3.6903000e-06   3.6714000e-06
125   3.1787000e-04   1.3941000e-04   4.7229000e-06   2.8002000e-06   1.8110000e-06   1.8158000e-06   1.1825000e-06   9.3909000e-07   8.6382000e-07   8.6929000e-07
135   1.0149000e-04   9.0399000e-06   2.6574000e-05   2.2863000e-06   3.8941000e-07   7.2474000e-07   2.7147000e-07   2.4063000e-07   2.1499000e-07   2.0943000e-07
145   2.5341000e-04   1.3221000e-05   1.0559000e-05   2.8204000e-07   2.4874000e-07   7.8811000e-08   6.4292000e-08   5.6052000e-08   5.0683000e-08   5.0021000e-08
155   3.0446000e-04   3.6213000e-05   5.2827000e-05   1.2364000e-05   9.8976000e-07   6.5893000e-08   3.5066000e-08   1.2000000e-08   1.2732000e-08   1.2515000e-08
165   9.5258000e-05   2.6408000e-05   2.0437000e-05   8.7043000e-06   1.3540000e-06   2.4680000e-07   3.7005000e-08   1.2600000e-09   2.7037000e-09   3.0354000e-09
175   1.9759000e-04   7.9355000e-05   2.9410000e-06   9.3728000e-07   2.8358000e-07   7.1184000e-07   7.1148000e-09   4.6353000e-10   6.5491000e-10   6.9682000e-10
185   1.9822000e-04   2.2155000e-05   1.2228000e-05   3.5456000e-06   1.0074000e-07   1.2067000e-07   6.5764000e-09   2.1191000e-10   3.5979000e-10   2.0821000e-10
195   5.0722000e-04   7.2894000e-05   2.1382000e-05   1.2401000e-06   1.9682000e-07   3.9963000e-07   1.0231000e-08   6.7341000e-10   7.5147000e-11   5.5504000e-11
205   2.7372000e-04   9.7186000e-05   7.5745000e-06   2.8912000e-06   1.6045000e-06   1.1931000e-07   1.5223000e-08   4.0199000e-10   3.3214000e-10   1.0216000e-11
215   2.0837000e-04   6.4864000e-05   8.3834000e-06   3.7546000e-06   8.3125000e-07   3.0798000e-07   3.4570000e-09   1.4440000e-09   2.1075000e-10   9.0588000e-12
225   4.9245000e-04   1.8355000e-05   7.4136000e-06   7.0110000e-06   3.8541000e-07   1.2256000e-06   6.8171000e-09   5.8655000e-10   1.9629000e-11   2.5950000e-12
235   4.2283000e-04   4.3477000e-05   3.4620000e-05   9.1317000e-06   4.6740000e-07   2.7860000e-07   3.6892000e-09   1.6074000e-10   1.4263000e-11   4.4548000e-12
245   1.3090000e-04   2.9643000e-05   1.9176000e-05   4.5556000e-06   7.8439000e-07   1.1361000e-07   6.8003000e-09   1.7943000e-10   2.2650000e-11   3.5839000e-11
255   6.5830000e-05   1.0039000e-04   1.5232000e-05   2.4045000e-06   5.0810000e-07   6.1023000e-08   6.7805000e-09   6.5711000e-10   3.9158000e-11   1.2913000e-11
265   1.1218000e-04   1.6665000e-05   2.2476000e-05   2.8953000e-06   1.2908000e-06   1.3899000e-07   3.1659000e-09   3.6606000e-10   5.5570000e-11   4.4007000e-11
275   2.6302000e-04   2.4908000e-05   1.0421000e-05   8.3858000e-06   4.6405000e-07   8.7365000e-08   1.0849000e-08   1.0542000e-09   1.4440000e-11   1.2616000e-11
285   1.5936000e-04   1.5003000e-04   2.2116000e-05   5.1723000e-06   3.6002000e-07   4.7684000e-07   3.9159000e-08   2.7049000e-09   6.2060000e-11   1.0508000e-11
295   4.4280000e-05   2.3637000e-04   6.1896000e-05   1.3228000e-06   1.0660000e-06   5.1463000e-07   3.9222000e-08   8.9182000e-10   7.4440000e-11   6.8437000e-11
305   3.2751000e-04   3.4591000e-05   1.9240000e-05   3.6518000e-06   2.9644000e-06   1.0710000e-07   1.7668000e-09   7.5611000e-10   5.9643000e-11   5.1292000e-11
315   1.0606000e-03   9.0382000e-05   3.4357000e-05   1.9594000e-05   5.0793000e-07   2.3734000e-07   4.1072000e-09   2.3466000e-10   2.1224000e-11   5.4423000e-11
325   8.1148000e-04   2.1374000e-04   4.4780000e-06   1.5618000e-05   2.5505000e-07   2.5292000e-07   1.4355000e-08   5.3279000e-10   1.0795000e-10   1.1325000e-10
335   3.3773000e-04   3.3536000e-05   5.0966000e-06   3.9003000e-06   9.3847000e-07   2.3020000e-07   3.0588000e-08   6.4116000e-10   2.6288000e-10   1.1970000e-10
345   1.8067000e-04   1.1021000e-04   9.8941000e-06   5.7598000e-06   1.4256000e-07   1.6900000e-07   3.8569000e-08   1.7859000e-09   2.2936000e-10   6.4852000e-11
355   1.2960000e-04   1.3733000e-04   2.9492000e-05   3.0136000e-06   6.6192000e-07   4.1571000e-07   2.3144000e-08   1.3058000e-09   2.0340000e-10   7.8181000e-11
365   9.0704000e-05   1.3624000e-04   5.2185000e-05   6.7605000e-06   3.3376000e-07   1.2273000e-06   5.4940000e-08   5.7500000e-09   9.0335000e-09   9.0345000e-09
375   7.1524000e-05   9.7019000e-05   3.6438000e-05   1.6418000e-05   1.6224000e-06   6.0380000e-07   1.3461000e-07   3.2318000e-09   1.7768000e-08   1.8377000e-08
385   2.7912000e-04   3.0400000e-05   3.4272000e-06   4.0582000e-06   5.3855000e-06   7.5185000e-07   3.4785000e-07   1.5566000e-09   1.3202000e-08   1.5630000e-08
395   2.0403000e-04   1.6877000e-05   1.0848000e-05   1.4397000e-05   3.5179000e-06   6.6443000e-06   3.7345000e-07   2.2504000e-08   3.1114000e-08   3.2641000e-08
405   1.2494000e-04   8.0532000e-05   5.3784000e-06   2.2341000e-06   5.8933000e-06   1.6074000e-05   2.2164000e-06   5.4918000e-08   1.7111000e-07   1.8875000e-07
415   9.9294000e-05   9.4578000e-05   2.2931000e-06   2.4931000e-06   4.5868000e-06   1.1341000e-05   1.9482000e-06   5.0819000e-08   1.7204000e-07   1.8365000e-07
425   8.8441000e-05   6.2783000e-05   5.4211000e-06   1.0316000e-06   2.0524000e-06   4.8703000e-06   6.9074000e-07   2.5259000e-08   8.6190000e-08   9.0814000e-08
435   1.7370000e-05   4.1002000e-05   1.2339000e-05   3.8630000e-06   2.0459000e-07   1.4245000e-06   1.5856000e-07   9.1867000e-09   3.0163000e-08   3.0368000e-08
445   1.0709000e-04   8.9737000e-05   8.1021000e-06   2.6831000e-06   3.1896000e-07   1.1053000e-06   1.2929000e-07   2.5516000e-08   2.0323000e-07   1.9325000e-07
455   2.2019000e-04   9.1337000e-05   3.0054000e-06   9.5576000e-07   3.4887000e-07   7.9828000e-07   5.0827000e-07   9.0051000e-07   1.2440000e-06   1.2674000e-06
465   3.7460000e-04   1.1047000e-05   4.0850000e-06   4.6457000e-07   6.2319000e-07   3.4022000e-08   4.3985000e-08   3.8141000e-07   2.0140000e-07   2.1144000e-07
475   2.5304000e-04   2.6135000e-05   5.5896000e-06   3.4772000e-06   1.4796000e-06   2.6059000e-06   6.7293000e-07   9.8925000e-08   4.7561000e-07   4.3022000e-07
485   3.1551000e-05   4.4882000e-05   3.2739000e-06   1.6310000e-06   2.1521000e-05   2.4953000e-05   1.4412000e-05   5.5940000e-06   1.1389000e-05   1.0918000e-05
495   1.9504000e-05   1.6198000e-05   4.4607000e-06   2.8202000e-06   7.2456000e-05   7.0509000e-05   6.1166000e-05   3.6377000e-05   5.2609000e-05   5.1544000e-05


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-qs.txt <==
Time qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000
5   2.6569000e-01   1.8294000e-01   9.6329000e-02   3.6426000e-02   1.2796000e-02   3.7678000e-03   9.8745000e-04   2.2459000e-04   6.3169000e-05   2.0311000e-05
15   3.2036000e-01   1.1119000e-01   2.3140000e-02   4.8990000e-03   1.7355000e-03   5.1605000e-04   1.4111000e-04   3.5790000e-05   9.2873000e-06   2.6508000e-06
25   3.5955000e-01   8.0485000e-02   6.1090000e-03   2.6454000e-04   8.3453000e-05   2.8113000e-05   1.1886000e-05   4.2726000e-06   5.4320000e-07   1.7200000e-07
35   1.7940000e-01   2.9244000e-02   1.2291000e-03   4.7384000e-06   3.2917000e-06   2.6694000e-06   7.6606000e-07   1.7523000e-07   8.0992000e-08   1.8523000e-08
45   4.9923000e-02   7.7128000e-03   2.1892000e-04   1.4942000e-06   1.2551000e-07   7.5968000e-08   7.9644000e-08   3.5230000e-08   6.2599000e-09   1.8418000e-08
55   1.5781000e-02   3.1954000e-03   9.9297000e-05   8.0450000e-08   4.0516000e-08   3.2640000e-08   2.0927000e-09   8.4847000e-09   1.5015000e-09   2.0847000e-09
65   4.4070000e-03   1.2280000e-03   3.8505000e-05   4.5977000e-08   1.1687000e-08   6.1755000e-10   3.6194000e-10   1.9423000e-09   4.9008000e-10   1.2318000e-10
75   1.0742000e-03   4.3930000e-04   1.4519000e-05   8.0249000e-09   6.3398000e-09   1.8003000e-10   1.0083000e-09   4.4871000e-10   9.1750000e-11   1.9884000e-10
85   2.6676000e-04   1.6143000e-04   5.7364000e-06   2.2892000e-09   3.0037000e-09   7.0629000e-11   5.5440000e-10   4.0171000e-10   6.1691000e-11   1.5340000e-10
95   6.4365000e-05   5.9013000e-05   2.2073000e-06   6.5557000e-10   1.6630000e-09   1.3114000e-11   2.4020000e-10   1.5645000e-10   2.4615000e-11   8.3625000e-11
105   1.5390000e-05   2.1305000e-05   8.5216000e-07   1.8714000e-10   9.0579000e-10   2.4536000e-12   1.9751000e-10   1.2763000e-10   2.2555000e-11   3.9375000e-11
115   3.6712000e-06   7.6720000e-06   3.3353000e-07   5.6139000e-11   4.7120000e-10   1.7882000e-12   1.3695000e-10   1.0587000e-10   1.4627000e-11   2.0673000e-11
125   8.7056000e-07   2.8015000e-06   1.2948000e-07   1.9757000e-11   2.4387000e-10   1.1332000e-12   8.8116000e-11   8.1950000e-11   1.1252000e-11   1.5557000e-11
135   2.1156000e-07   1.0129000e-06   5.0304000e-08   6.7620000e-12   1.2999000e-10   4.0652000e-13   6.0164000e-11   6.5018000e-11   8.4671000e-12   1.4380000e-11
145   5.0391000e-08   3.6737000e-07   1.9669000e-08   2.3500000e-12   6.8092000e-11   2.6772000e-13   4.0241000e-11   5.0224000e-11   6.3341000e-12   1.3901000e-11
155   1.2237000e-08   1.3426000e-07   7.6110000e-09   8.7227000e-13   3.4016000e-11   2.1340000e-13   2.6807000e-11   3.8378000e-11   4.7514000e-12   1.3707000e-11
165   3.0862000e-09   4.8723000e-08   2.9535000e-09   6.1616000e-13   1.6970000e-11   1.7439000e-13   1.7876000e-11   2.9631000e-11   3.5124000e-12   1.2776000e-11
175   7.6351000e-10   1.7623000e-08   1.1495000e-09   6.0161000e-13   7.8185000e-12   2.4509000e-13   1.0913000e-11   2.2621000e-11   2.7192000e-12   1.1798000e-11
185   1.9437000e-10   6.4337000e-09   4.4763000e-10   4.6575000e-13   3.6932000e-12   3.8317000e-13   7.4249000e-12   1.7267000e-11   1.9234000e-12   1.0681000e-11
195   5.9873000e-11   2.3795000e-09   1.8055000e-10   1.3471000e-12   1.6176000e-12   1.0270000e-12   4.6746000e-12   1.3060000e-11   1.0803000e-12   9.7326000e-12
205   2.1836000e-11   8.7086000e-10   7.1275000e-11   1.7862000e-12   3.8106000e-13   1.5109000e-12   3.9756000e-12   9.5235000e-12   1.1736000e-12   8.9599000e-12
215   1.0385000e-11   3.1345000e-10   3.0597000e-11   1.1864000e-12   1.2267000e-12   1.5066000e-12   2.5881000e-12   6.2243000e-12   1.2108000e-12   8.2198000e-12
225   4.3122000e-12   1.3380000e-10   4.3182000e-11   8.0398000e-12   4.4706000e-12   5.5131000e-13   1.6193000e-12   4.3931000e-12   6.4137000e-13   7.5621000e-12
235   2.3918000e-12   1.1929000e-10   2.3873000e-11   5.1155000e-12   2.0105000e-12   1.7234000e-13   1.2433000e-12   3.4353000e-12   8.9627000e-13   7.0012000e-12
245   2.0383000e-11   3.6614000e-11   7.4144000e-12   5.3311000e-12   2.6516000e-12   3.2905000e-13   6.9735000e-13   2.2815000e-12   8.1635000e-13   6.5301000e-12
255   1.0105000e-11   7.2768000e-12   3.3845000e-11   1.5433000e-11   4.6199000e-12   3.0949000e-13   6.7344000e-13   1.8844000e-12   7.2595000e-13   5.6606000e-12
265   5.7481000e-11   3.9458000e-11   2.2556000e-11   5.0451000e-12   1.1372000e-12   1.6302000e-13   2.9388000e-13   1.5132000e-12   3.4338000e-13   4.9807000e-12
275   1.0804000e-11   1.5001000e-11   6.1130000e-12   2.7641000e-12   1.1065000e-12   2.2990000e-13   4.7735000e-13   1.1660000e-12   1.7368000e-13   4.4805000e-12
285   9.4296000e-12   9.1653000e-12   1.8951000e-12   9.0651000e-13   5.9634000e-13   4.0593000e-13   2.0398000e-13   1.0686000e-12   1.0743000e-13   3.9723000e-12
295   5.1306000e-11   1.3522000e-11   5.3340000e-13   1.0816000e-12   9.7340000e-13   8.5293000e-14   1.5593000e-13   7.1881000e-13   1.3898000e-13   3.6482000e-12
305   6.1245000e-11   9.0327000e-12   1.8963000e-12   3.2701000e-12   1.3615000e-12   4.4825000e-13   7.9862000e-14   4.2510000e-13   1.4372000e-13   3.3844000e-12
315   5.2141000e-11   1.5777000e-11   2.6309000e-12   8.6909000e-13   1.0335000e-12   8.3984000e-13   3.8655000e-13   5.3568000e-13   1.9717000e-13   3.0478000e-12
325   7.5354000e-11   1.7448000e-11   4.9869000e-12   2.4522000e-12   3.2716000e-12   1.4015000e-12   4.6043000e-13   3.9627000e-13   1.7447000e-13   2.8962000e-12
335   8.9330000e-11   1.8735000e-11   5.3481000e-12   4.7064000e-12   1.1136000e-11   3.7633000e-12   1.9484000e-12   3.6376000e-13   1.7875000e-13   2.8509000e-12
345   7.4727000e-11   1.2727000e-11   5.3479000e-12   2.6658000e-11   2.6614000e-11   1.2511000e-11   5.0197000e-12   1.0593000e-12   3.2587000e-13   2.4907000e-12
355   1.2725000e-10   6.9692000e-11   1.2334000e-11   1.8827000e-11   1.7054000e-11   8.9952000e-12   4.0311000e-12   1.4884000e-12   3.9038000e-13   1.9942000e-12
365   9.6451000e-09   4.2096000e-11   1.4463000e-11   2.1311000e-11   2.2046000e-11   1.5010000e-11   5.9675000e-12   2.2429000e-12   5.9977000e-13   1.6343000e-12
375   1.9329000e-08   5.0384000e-11   3.6155000e-11   6.1369000e-11   4.7837000e-11   2.5047000e-11   7.3351000e-12   1.8269000e-12   5.6325000e-13   1.6037000e-12
385   1.5001000e-08   7.9079000e-11   6.5029000e-11   5.7126000e-11   3.7109000e-11   1.7097000e-11   4.6770000e-12   1.3521000e-12   2.0373000e-13   1.5399000e-12
395   3.4909000e-08   4.5892000e-11   2.0282000e-11   2.4929000e-11   2.0002000e-11   1.1501000e-11   3.3025000e-12   1.1818000e-12   8.8039000e-14   1.4883000e-12
405   1.9718000e-07   9.6436000e-11   6.8325000e-12   9.3870000e-12   1.1184000e-11   5.6545000e-12   1.7696000e-12   4.9630000e-13   5.4386000e-14   1.4246000e-12
415   1.9105000e-07   9.3074000e-11   1.9365000e-11   3.0019000e-12   8.6297000e-12   5.1676000e-12   1.9283000e-12   3.6789000e-13   1.1852000e-13   1.3327000e-12
425   9.3501000e-08   1.2765000e-10   1.0255000e-10   1.3032000e-11   5.5354000e-12   4.8521000e-12   1.8199000e-12   5.9614000e-13   3.0551000e-13   1.0849000e-12
435   3.1244000e-08   7.5647000e-08   1.1505000e-07   1.7354000e-08   5.5711000e-12   2.5529000e-12   9.9452000e-13   6.0765000e-13   1.6790000e-13   7.1990000e-13
445   1.9917000e-07   1.0472000e-06   1.2212000e-06   8.2647000e-07   2.3268000e-08   1.4718000e-12   1.8446000e-12   1.2381000e-12   4.8376000e-13   5.4444000e-13
455   1.2681000e-06   7.3673000e-07   8.5085000e-07   4.3233000e-07   1.0068000e-07   2.6572000e-11   3.8408000e-12   3.0492000e-12   1.8711000e-12   7.2682000e-13
465   2.0956000e-07   3.1085000e-07   4.8243000e-07   1.7326000e-06   1.5535000e-08   4.1287000e-12   1.0353000e-11   7.0751000e-12   2.5413000e-12   2.1919000e-12
475   4.4588000e-07   1.6303000e-06   6.5029000e-07   1.0625000e-06   1.1605000e-08   1.1316000e-11   1.2846000e-11   7.8755000e-12   3.3522000e-12   3.3445000e-12
485   1.1066000e-05   4.7152000e-06   7.1829000e-07   7.1869000e-08   3.2125000e-10   1.9165000e-11   1.5623000e-11   1.1183000e-11   5.3445000e-12   4.7461000e-12
495   5.1869000e-05   6.6586000e-06   5.8031000e-07   7.8295000e-08   3.3847000e-10   3.6383000e-11   2.7900000e-11   1.3947000e-11   5.0695000e-12   4.8487000e-12


==> Plotdata_fdma-sensitivity_fdma-sensitivity-speed-ts.txt <==
Time ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   1.6160000e-01   1.8691000e-01   2.0190000e-01   2.6796000e-01   3.4627000e-01   4.7672000e-01   4.2522000e-01
15   4.4914000e-02   3.9709000e-02   9.4437000e-02   4.4419000e-01   4.5045000e-01   6.6064000e-01   4.5619000e-01
25   4.0821000e-02   1.2705000e-02   4.7915000e-02   6.1025000e-01   7.4904000e-01   8.4526000e-01   6.1328000e-01
35   2.5398000e-02   9.8157000e-04   3.8710000e-03   3.6828000e-01   8.5202000e-01   9.1248000e-01   7.7983000e-01
45   6.7572000e-04   5.0127000e-04   7.5039000e-06   1.5576000e-01   6.9745000e-01   9.2138000e-01   9.0859000e-01
55   5.0672000e-04   2.8258000e-05   2.0372000e-06   6.0331000e-02   4.6033000e-01   8.5464000e-01   9.5919000e-01
65   5.7396000e-06   2.5527000e-06   1.8043000e-07   2.0373000e-02   2.6280000e-01   6.9437000e-01   9.6164000e-01
75   1.5767000e-07   2.2281000e-07   2.8057000e-08   6.5056000e-03   1.3913000e-01   5.1907000e-01   9.3443000e-01
85   1.3968000e-09   1.9480000e-08   4.4121000e-09   2.1372000e-03   6.8387000e-02   3.4547000e-01   8.6443000e-01
95   1.3834000e-11   1.6667000e-09   6.5883000e-10   6.6072000e-04   3.0466000e-02   2.1672000e-01   7.2687000e-01
105   1.9696000e-12   1.4773000e-10   9.7839000e-11   1.9061000e-04   1.1995000e-02   1.2174000e-01   5.4131000e-01
115   5.1484000e-12   1.3233000e-11   1.5450000e-11   5.4754000e-05   4.4235000e-03   6.2378000e-02   3.5633000e-01
125   3.4178000e-12   1.8076000e-12   2.2500000e-12   1.5372000e-05   1.6430000e-03   3.0218000e-02   2.1423000e-01
135   9.1496000e-12   1.2021000e-12   9.1374000e-13   4.2348000e-06   6.1212000e-04   1.4839000e-02   1.2547000e-01
145   3.0524000e-12   7.3508000e-13   5.7157000e-13   1.1785000e-06   2.2984000e-04   7.7862000e-03   7.4803000e-02
155   5.3506000e-12   1.7634000e-12   1.2977000e-12   3.2449000e-07   8.5939000e-05   4.3865000e-03   4.5098000e-02
165   8.7668000e-12   4.0008000e-12   2.1153000e-12   9.0268000e-08   3.2333000e-05   2.4260000e-03   2.7474000e-02
175   7.6071000e-12   1.6430000e-12   5.1627000e-13   2.6016000e-08   1.2586000e-05   1.2731000e-03   1.6078000e-02
185   1.0030000e-11   2.6570000e-12   4.0350000e-13   7.4798000e-09   5.1025000e-06   6.2343000e-04   8.9442000e-03
195   3.6784000e-12   2.7076000e-12   1.8776000e-12   2.1237000e-09   2.0459000e-06   2.9250000e-04   4.7710000e-03
205   6.1126000e-12   2.0287000e-12   1.2429000e-12   6.7198000e-10   8.6853000e-07   1.3530000e-04   2.4561000e-03
215   4.1271000e-12   2.2843000e-12   3.5491000e-13   2.4477000e-10   3.8087000e-07   6.8192000e-05   1.2731000e-03
225   1.8436000e-11   9.3622000e-12   1.3585000e-11   7.3821000e-11   1.6396000e-07   3.4442000e-05   6.8280000e-04
235   1.9371000e-11   1.0949000e-11   2.9470000e-12   8.6651000e-12   6.4951000e-08   1.7784000e-05   3.6968000e-04
245   1.6224000e-11   4.6953000e-12   2.6430000e-12   1.9372000e-11   2.2764000e-08   9.2849000e-06   2.0570000e-04
255   2.6337000e-11   9.8624000e-12   3.8679000e-12   8.1825000e-11   6.2191000e-09   4.8222000e-06   1.1295000e-04
265   2.6634000e-11   8.2238000e-12   1.6150000e-12   7.2947000e-11   4.8094000e-09   2.3919000e-06   6.0268000e-05
275   2.6094000e-11   1.0790000e-11   5.9391000e-12   2.6261000e-10   6.0718000e-09   1.1598000e-06   3.1985000e-05
285   1.8687000e-11   1.0751000e-11   1.6123000e-12   4.4758000e-11   1.7003000e-09   6.9921000e-07   1.7445000e-05
295   2.7527000e-11   1.0299000e-11   4.4300000e-12   4.0275000e-11   2.1303000e-09   4.9551000e-07   9.4985000e-06
305   3.1702000e-11   1.5458000e-11   5.8360000e-12   9.3283000e-11   1.9310000e-09   3.1624000e-07   6.0241000e-06
315   2.7340000e-11   1.5026000e-11   1.7530000e-12   2.2060000e-10   9.6010000e-10   1.3730000e-07   4.5794000e-06
325   3.0662000e-11   9.1586000e-12   1.8866000e-12   2.4551000e-10   2.3087000e-09   5.9273000e-08   3.6096000e-06
335   3.2992000e-11   8.4673000e-12   8.3786000e-13   3.3149000e-10   8.3791000e-09   2.6119000e-08   2.3685000e-06
345   1.9825000e-11   1.1528000e-11   2.3464000e-12   4.3231000e-10   1.1722000e-08   1.5419000e-08   1.5365000e-06
355   3.0396000e-11   8.0814000e-12   8.6705000e-12   3.2509000e-10   2.3210000e-08   1.4823000e-08   7.8703000e-07
365   1.1791000e-11   8.6855000e-12   5.3777000e-12   3.5089000e-10   2.6191000e-08   7.2781000e-08   4.9288000e-07
375   2.5121000e-11   6.5815000e-12   3.7716000e-11   3.2676000e-09   7.2278000e-09   1.5776000e-07   3.2595000e-07
385   1.0370000e-11   1.0522000e-11   2.7175000e-11   1.4604000e-09   7.5008000e-09   2.9376000e-07   1.7893000e-07
395   3.6635000e-11   9.0480000e-12   1.5662000e-11   7.7315000e-09   1.3434000e-08   1.9616000e-07   8.0195000e-08
405   1.9018000e-11   7.2039000e-12   8.7214000e-12   5.1836000e-09   1.5815000e-08   3.7838000e-08   3.8242000e-07
415   2.6328000e-11   5.1566000e-12   3.6431000e-12   4.4451000e-08   1.0325000e-07   1.4499000e-08   3.6050000e-07
425   1.2791000e-10   4.9399000e-11   2.4400000e-12   6.8606000e-08   8.0270000e-08   3.7860000e-08   1.0655000e-07
435   6.7980000e-11   3.5588000e-11   4.3329000e-12   4.7055000e-08   2.7370000e-08   1.5399000e-07   1.5961000e-07
445   6.7429000e-11   2.5229000e-11   7.0738000e-08   4.9098000e-08   3.2993000e-07   3.1398000e-07   2.0272000e-07
455   9.6470000e-11   4.3675000e-08   1.8460000e-07   1.2321000e-06   1.2984000e-06   3.1623000e-07   3.8897000e-07
465   3.0087000e-10   5.9669000e-08   2.3913000e-07   7.9513000e-07   6.8712000e-06   5.3064000e-07   6.6686000e-07
475   6.8901000e-09   1.6642000e-07   2.0008000e-06   4.9368000e-08   1.2005000e-05   2.3635000e-06   8.9000000e-07
485   3.7319000e-09   2.7676000e-07   3.8191000e-06   1.4965000e-06   5.6235000e-06   3.5794000e-06   7.9625000e-07
495   1.6855000e-09   3.3633000e-07   4.3580000e-06   2.4092000e-05   7.4613000e-07   1.3382000e-06   1.3771000e-06


==> Plotdata_fixed-point_fi-1d-error-db.txt <==
t prec1 prec2 prec3 prec5 prec8 prec13
   0.0000000e+00  -3.5738189e+01  -3.5738189e+01  -3.5738189e+01  -3.6526909e+01  -6.2987989e+01  -9.2579944e+01
   2.0000000e-02  -3.1945483e+01  -3.9392984e+01  -3.4894260e+01  -3.7568254e+01  -6.4984047e+01  -9.3841775e+01
   4.0000000e-02  -2.9456455e+01  -4.5288727e+01  -3.4175484e+01  -3.8693679e+01  -6.7378817e+01  -9.5226290e+01
   6.0000000e-02  -2.7637191e+01  -6.6496835e+01  -3.3557445e+01  -3.9921541e+01  -7.0417308e+01  -9.6766761e+01
   8.0000000e-02  -2.6228028e+01  -4.7571123e+01  -3.3022450e+01  -4.1277192e+01  -7.4683645e+01  -9.8512792e+01
   1.0000000e-01  -2.5096947e+01  -4.1375052e+01  -3.2557273e+01  -4.2797074e+01  -8.2333357e+01  -1.0054321e+02
   1.2000000e-01  -2.4167627e+01  -3.7996547e+01  -3.2151781e+01  -4.4536329e+01  -9.2832964e+01  -1.0299490e+02
   1.4000000e-01  -2.3391989e+01  -3.5721420e+01  -3.1798039e+01  -4.6584323e+01  -7.8889592e+01  -1.0613910e+02
   1.6000000e-01  -2.2737820e+01  -3.4041608e+01  -3.1489731e+01  -4.9100608e+01  -7.4142775e+01  -1.1064854e+02
   1.8000000e-01  -2.2182511e+01  -3.2736287e+01  -3.1221747e+01  -5.2415619e+01  -7.1340618e+01  -1.1928102e+02
   2.0000000e-01  -2.1709618e+01  -3.1689383e+01  -3.0989906e+01  -5.7419751e+01  -6.9419446e+01  -1.2417988e+02
   2.2000000e-01  -2.1306835e+01  -3.0832325e+01  -3.0790744e+01  -6.8880038e+01  -6.8006651e+01  -1.1321861e+02
   2.4000000e-01  -2.0964744e+01  -3.0121247e+01  -3.0621367e+01  -6.4950081e+01  -6.6927695e+01  -1.0884087e+02
   2.6000000e-01  -2.0676006e+01  -2.9526418e+01  -3.0479337e+01  -5.6882692e+01  -6.6086844e+01  -1.0616976e+02
   2.8000000e-01  -2.0434817e+01  -2.9026781e+01  -3.0362583e+01  -5.2993529e+01  -6.5426060e+01  -1.0430572e+02
   3.0000000e-01  -2.0236540e+01  -2.8606901e+01  -3.0269341e+01  -5.0477369e+01  -6.4907646e+01  -1.0291623e+02
   3.2000000e-01  -2.0077439e+01  -2.8255154e+01  -3.0198093e+01  -4.8655376e+01  -6.4505879e+01  -1.0184116e+02
   3.4000000e-01  -1.9954495e+01  -2.7962588e+01  -3.0147533e+01  -4.7254706e+01  -6.4202571e+01  -1.0099109e+02
   3.6000000e-01  -1.9865259e+01  -2.7722182e+01  -3.0116531e+01  -4.6138032e+01  -6.3984529e+01  -1.0031100e+02
   3.8000000e-01  -1.9807759e+01  -2.7528351e+01  -3.0104107e+01  -4.5226442e+01  -6.3842028e+01  -9.9764680e+01
   4.0000000e-01  -1.9780416e+01  -2.7376596e+01  -3.0109408e+01  -4.4470406e+01  -6.3767848e+01  -9.9327052e+01
   4.2000000e-01  -1.9781991e+01  -2.7263261e+01  -3.0131693e+01  -4.3836796e+01  -6.3756653e+01  -9.8980064e+01
   4.4000000e-01  -1.9811542e+01  -2.7185354e+01  -3.0170315e+01  -4.3302374e+01  -6.3804569e+01  -9.8710308e+01
   4.6000000e-01  -1.9868390e+01  -2.7140410e+01  -3.0224710e+01  -4.2850212e+01  -6.3908913e+01  -9.8507571e+01
   4.8000000e-01  -1.9952103e+01  -2.7126400e+01  -3.0294386e+01  -4.2467604e+01  -6.4068005e+01  -9.8363904e+01
   5.0000000e-01  -2.0062473e+01  -2.7141647e+01  -3.0378913e+01  -4.2144773e+01  -6.4281060e+01  -9.8273007e+01
   5.2000000e-01  -2.0199518e+01  -2.7184771e+01  -3.0477919e+01  -4.1874036e+01  -6.4548125e+01  -9.8229799e+01
   5.4000000e-01  -2.0363476e+01  -2.7254645e+01  -3.0591077e+01  -4.1649246e+01  -6.4870069e+01  -9.8230121e+01
   5.6000000e-01  -2.0554814e+01  -2.7350353e+01  -3.0718104e+01  -4.1465409e+01  -6.5248612e+01  -9.8270508e+01
   5.8000000e-01  -2.0774239e+01  -2.7471169e+01  -3.0858752e+01  -4.1318410e+01  -6.5686410e+01  -9.8348022e+01
   6.0000000e-01  -2.1022716e+01  -2.7616528e+01  -3.1012805e+01  -4.1204813e+01  -6.6187190e+01  -9.8460120e+01
   6.2000000e-01  -2.1301504e+01  -2.7786009e+01  -3.1180072e+01  -4.1121718e+01  -6.6755966e+01  -9.8604546e+01
   6.4000000e-01  -2.1612190e+01  -2.7979321e+01  -3.1360384e+01  -4.1066643e+01  -6.7399364e+01  -9.8779236e+01
   6.6000000e-01  -2.1956747e+01  -2.8196288e+01  -3.1553586e+01  -4.1037446e+01  -6.8126092e+01  -9.8982238e+01
   6.8000000e-01  -2.2337605e+01  -2.8436842e+01  -3.1759536e+01  -4.1032249e+01  -6.8947671e+01  -9.9211629e+01
   7.0000000e-01  -2.2757746e+01  -2.8701009e+01  -3.1978097e+01  -4.1049391e+01  -6.9879545e+01  -9.9465440e+01
   7.2000000e-01  -2.3220840e+01  -2.8988903e+01  -3.2209129e+01  -4.1087377e+01  -7.0942874e+01  -9.9741575e+01
   7.4000000e-01  -2.3731420e+01  -2.9300718e+01  -3.2452489e+01  -4.1144845e+01  -7.2167544e+01  -1.0003772e+02
   7.6000000e-01  -2.4295125e+01  -2.9636718e+01  -3.2708014e+01  -4.1220530e+01  -7.3597540e+01  -1.0035128e+02
   7.8000000e-01  -2.4919055e+01  -2.9997229e+01  -3.2975525e+01  -4.1313242e+01  -7.5301338e+01  -1.0067921e+02
   8.0000000e-01  -2.5612267e+01  -3.0382626e+01  -3.3254804e+01  -4.1421832e+01  -7.7394216e+01  -1.0101799e+02
   8.2000000e-01  -2.6386524e+01  -3.0793318e+01  -3.3545594e+01  -4.1545176e+01  -8.0094000e+01  -1.0136348e+02
   8.4000000e-01  -2.7257445e+01  -3.1229736e+01  -3.3847580e+01  -4.1682150e+01  -8.3897277e+01  -1.0171077e+02
   8.6000000e-01  -2.8246340e+01  -3.1692300e+01  -3.4160378e+01  -4.1831607e+01  -9.0450659e+01  -1.0205416e+02
   8.8000000e-01  -2.9383305e+01  -3.2181395e+01  -3.4483515e+01  -4.1992358e+01  -1.1286333e+02  -1.0238699e+02
   9.0000000e-01  -3.0712770e+01  -3.2697323e+01  -3.4816410e+01  -4.2163150e+01  -8.9688227e+01  -1.0270170e+02
   9.2000000e-01  -3.2304261e+01  -3.3240251e+01  -3.5158353e+01  -4.2342645e+01  -8.4262234e+01  -1.0298980e+02
   9.4000000e-01  -3.4275702e+01  -3.3810128e+01  -3.5508477e+01  -4.2529402e+01  -8.1177014e+01  -1.0324201e+02
   9.6000000e-01  -3.6852175e+01  -3.4406585e+01  -3.5865731e+01  -4.2721851e+01  -7.9106657e+01  -1.0344857e+02
   9.8000000e-01  -4.0554801e+01  -3.5028798e+01  -3.6228845e+01  -4.2918278e+01  -7.7623743e+01  -1.0359957e+02
   1.0000000e+00  -4.7169073e+01  -3.5675307e+01  -3.6596295e+01  -4.3116802e+01  -7.6538749e+01  -1.0368553e+02
   1.0200000e+00  -6.4106329e+01  -3.6344606e+01  -3.6966596e+01  -4.3315732e+01  -7.5750800e+01  -1.0369957e+02
   1.0400000e+00  -4.4999275e+01  -3.7037895e+01  -3.7339371e+01  -4.3514726e+01  -7.5191464e+01  -1.0364255e+02
   1.0600000e+00  -3.9481567e+01  -3.7757373e+01  -3.7714537e+01  -4.3713797e+01  -7.4816790e+01  -1.0351862e+02
   1.0800000e+00  -3.6142678e+01  -3.8505584e+01  -3.8091998e+01  -4.3912963e+01  -7.4599449e+01  -1.0333326e+02
   1.1000000e+00  -3.3745930e+01  -3.9285503e+01  -3.8471652e+01  -4.4112245e+01  -7.4522777e+01  -1.0309295e+02
   1.1200000e+00  -3.1878917e+01  -4.0100631e+01  -3.8853384e+01  -4.4311667e+01  -7.4577718e+01  -1.0280476e+02
   1.1400000e+00  -3.0352680e+01  -4.0955141e+01  -3.9237065e+01  -4.4511261e+01  -7.4761342e+01  -1.0247594e+02
   1.1600000e+00  -2.9064737e+01  -4.1854058e+01  -3.9622559e+01  -4.4711059e+01  -7.5076380e+01  -1.0211361e+02
   1.1800000e+00  -2.7953245e+01  -4.2803519e+01  -4.0009712e+01  -4.4911104e+01  -7.5531645e+01  -1.0172453e+02
   1.2000000e+00  -2.6978007e+01  -4.3811131e+01  -4.0398362e+01  -4.5111438e+01  -7.6143448e+01  -1.0131490e+02
   1.2200000e+00  -2.6111427e+01  -4.4886494e+01  -4.0788331e+01  -4.5312116e+01  -7.6938553e+01  -1.0089031e+02
   1.2400000e+00  -2.5333746e+01  -4.6041971e+01  -4.1179429e+01  -4.5513193e+01  -7.7959933e+01  -1.0045565e+02
   1.2600000e+00  -2.4630336e+01  -4.7293883e+01  -4.1571453e+01  -4.5714735e+01  -7.9278401e+01  -1.0001517e+02
   1.2800000e+00  -2.3990072e+01  -4.8664422e+01  -4.1964186e+01  -4.5916814e+01  -8.1018496e+01  -9.9572477e+01
   1.3000000e+00  -2.3404299e+01  -5.0184886e+01  -4.2357399e+01  -4.6119511e+01  -8.3425702e+01  -9.9130599e+01
   1.3200000e+00  -2.2866163e+01  -5.1901505e+01  -4.2750851e+01  -4.6322914e+01  -8.7092197e+01  -9.8692052e+01
   1.3400000e+00  -2.2370147e+01  -5.3886843e+01  -4.3144292e+01  -4.6527122e+01  -9.4237170e+01  -9.8258899e+01
   1.3600000e+00  -2.1911750e+01  -5.6264709e+01  -4.3537458e+01  -4.6732241e+01  -1.0332301e+02  -9.7832812e+01
   1.3800000e+00  -2.1487260e+01  -5.9273966e+01  -4.3930080e+01  -4.6938391e+01  -8.9269637e+01  -9.7415132e+01
   1.4000000e+00  -2.1093586e+01  -6.3478920e+01  -4.4321883e+01  -4.7145701e+01  -8.3986060e+01  -9.7006924e+01
   1.4200000e+00  -2.0728133e+01  -7.0913904e+01  -4.4712585e+01  -4.7354314e+01  -8.0620377e+01  -9.6609016e+01
   1.4400000e+00  -2.0388706e+01  -8.3120080e+01  -4.5101906e+01  -4.7564384e+01  -7.8130814e+01  -9.6222049e+01
   1.4600000e+00  -2.0073443e+01  -6.8079626e+01  -4.5489568e+01  -4.7776081e+01  -7.6148988e+01  -9.5846502e+01
   1.4800000e+00  -1.9780751e+01  -6.3218661e+01  -4.5875298e+01  -4.7989589e+01  -7.4501088e+01  -9.5482731e+01
   1.5000000e+00  -1.9509272e+01  -6.0368382e+01  -4.6258834e+01  -4.8205111e+01  -7.3091046e+01  -9.5130985e+01
   1.5200000e+00  -1.9257839e+01  -5.8417109e+01  -4.6639930e+01  -4.8422866e+01  -7.1860069e+01  -9.4791435e+01
   1.5400000e+00  -1.9025454e+01  -5.6980864e+01  -4.7018362e+01  -4.8643092e+01  -7.0769508e+01  -9.4464184e+01
   1.5600000e+00  -1.8811264e+01  -5.5880897e+01  -4.7393934e+01  -4.8866051e+01  -6.9792573e+01  -9.4149287e+01
   1.5800000e+00  -1.8614544e+01  -5.5019445e+01  -4.7766483e+01  -4.9092026e+01  -6.8909920e+01  -9.3846763e+01
   1.6000000e+00  -1.8434679e+01  -5.4337268e+01  -4.8135891e+01  -4.9321326e+01  -6.8107119e+01  -9.3556600e+01
   1.6200000e+00  -1.8271158e+01  -5.3795820e+01  -4.8502088e+01  -4.9554290e+01  -6.7373122e+01  -9.3278769e+01
   1.6400000e+00  -1.8123563e+01  -5.3368680e+01  -4.8865063e+01  -4.9791284e+01  -6.6699287e+01  -9.3013229e+01
   1.6600000e+00  -1.7991558e+01  -5.3037010e+01  -4.9224876e+01  -5.0032714e+01  -6.6078733e+01  -9.2759934e+01
   1.6800000e+00  -1.7874888e+01  -5.2786960e+01  -4.9581662e+01  -5.0279018e+01  -6.5505902e+01  -9.2518833e+01
   1.7000000e+00  -1.7773375e+01  -5.2608101e+01  -4.9935648e+01  -5.0530681e+01  -6.4976250e+01  -9.2289882e+01
   1.7200000e+00  -1.7686910e+01  -5.2492431e+01  -5.0287158e+01  -5.0788233e+01  -6.4486023e+01  -9.2073042e+01
   1.7400000e+00  -1.7615457e+01  -5.2433716e+01  -5.0636631e+01  -5.1052259e+01  -6.4032101e+01  -9.1868286e+01
   1.7600000e+00  -1.7559051e+01  -5.2427044e+01  -5.0984627e+01  -5.1323402e+01  -6.3611870e+01  -9.1675597e+01
   1.7800000e+00  -1.7517798e+01  -5.2468511e+01  -5.1331849e+01  -5.1602375e+01  -6.3223140e+01  -9.1494975e+01
   1.8000000e+00  -1.7491876e+01  -5.2554988e+01  -5.1679150e+01  -5.1889970e+01  -6.2864066e+01  -9.1326438e+01
   1.8200000e+00  -1.7481542e+01  -5.2683955e+01  -5.2027558e+01  -5.2187066e+01  -6.2533101e+01  -9.1170025e+01
   1.8400000e+00  -1.7487133e+01  -5.2853365e+01  -5.2378291e+01  -5.2494646e+01  -6.2228951e+01  -9.1025796e+01
   1.8600000e+00  -1.7509073e+01  -5.3061543e+01  -5.2732782e+01  -5.2813813e+01  -6.1950545e+01  -9.0893838e+01
   1.8800000e+00  -1.7547882e+01  -5.3307093e+01  -5.3092709e+01  -5.3145811e+01  -6.1697008e+01  -9.0774264e+01
   1.9000000e+00  -1.7604185e+01  -5.3588816e+01  -5.3460026e+01  -5.3492045e+01  -6.1467643e+01  -9.0667219e+01
   1.9200000e+00  -1.7678724e+01  -5.3905640e+01  -5.3837012e+01  -5.3854118e+01  -6.1261916e+01  -9.0572879e+01
   1.9400000e+00  -1.7772377e+01  -5.4256534e+01  -5.4226322e+01  -5.4233865e+01  -6.1079448e+01  -9.0491459e+01
   1.9600000e+00  -1.7886171e+01  -5.4640427e+01  -5.4631059e+01  -5.4633400e+01  -6.0920006e+01  -9.0423214e+01
   1.9800000e+00  -1.8021314e+01  -5.5056102e+01  -5.5054873e+01  -5.5055180e+01  -6.0783500e+01  -9.0368443e+01
   2.0000000e+00  -1.8179217e+01  -5.5502081e+01  -5.5502081e+01  -5.5502081e+01  -6.0669987e+01  -9.0327494e+01
   2.0200000e+00  -1.8361327e+01  -5.5977117e+01  -5.5977117e+01  -5.5977344e+01  -6.0579378e+01  -9.0300588e+01
   2.0400000e+00  -1.8568494e+01  -5.6482238e+01  -5.6482238e+01  -5.6484170e+01  -6.0510596e+01  -9.0287279e+01
   2.0600000e+00  -1.8801571e+01  -5.7019263e+01  -5.7019263e+01  -5.7026199e+01  -6.0462470e+01  -9.0287001e+01
   2.0800000e+00  -1.9061652e+01  -5.7590245e+01  -5.7590245e+01  -5.7607814e+01  -6.0433997e+01  -9.0299253e+01
   2.1000000e+00  -1.9350092e+01  -5.8197514e+01  -5.8197514e+01  -5.8234353e+01  -6.0424326e+01  -9.0323585e+01
   2.1200000e+00  -1.9668558e+01  -5.8843704e+01  -5.8843704e+01  -5.8912404e+01  -6.0432732e+01  -9.0359593e+01
   2.1400000e+00  -2.0019076e+01  -5.9531805e+01  -5.9531805e+01  -5.9650230e+01  -6.0458604e+01  -9.0406914e+01
   2.1600000e+00  -2.0404111e+01  -6.0265210e+01  -6.0265210e+01  -6.0458386e+01  -6.0501431e+01  -9.0465223e+01
   2.1800000e+00  -2.0826655e+01  -6.1047774e+01  -6.1047774e+01  -6.1350653e+01  -6.0560796e+01  -9.0534226e+01
   2.2000000e+00  -2.1290360e+01  -6.1883876e+01  -6.1883876e+01  -6.2345498e+01  -6.0636359e+01  -9.0613655e+01
   2.2200000e+00  -2.1799710e+01  -6.2778493e+01  -6.2778493e+01  -6.3468480e+01  -6.0727860e+01  -9.0703269e+01
   2.2400000e+00  -2.2360255e+01  -6.3737261e+01  -6.3737261e+01  -6.4756414e+01  -6.0835109e+01  -9.0802847e+01
   2.2600000e+00  -2.2978952e+01  -6.4766535e+01  -6.4766535e+01  -6.6265137e+01  -6.0957979e+01  -9.0912185e+01
   2.2800000e+00  -2.3664644e+01  -6.5873406e+01  -6.5873406e+01  -6.8085403e+01  -6.1096411e+01  -9.1031097e+01
   2.3000000e+00  -2.4428774e+01  -6.7065639e+01  -6.7065639e+01  -7.0379874e+01  -6.1250404e+01  -9.1159407e+01
   2.3200000e+00  -2.5286477e+01  -6.8351432e+01  -6.8351432e+01  -7.3487448e+01  -6.1420017e+01  -9.1296950e+01
   2.3400000e+00  -2.6258322e+01  -6.9738829e+01  -6.9738829e+01  -7.8331934e+01  -6.1605371e+01  -9.1443568e+01
   2.3600000e+00  -2.7373222e+01  -7.1234448e+01  -7.1234448e+01  -9.0080035e+01  -6.1806645e+01  -9.1599106e+01
   2.3800000e+00  -2.8673610e+01  -7.2840871e+01  -7.2840871e+01  -8.4764402e+01  -6.2024079e+01  -9.1763413e+01
   2.4000000e+00  -3.0225391e+01  -7.4551551e+01  -7.4551551e+01  -7.6708003e+01  -6.2257977e+01  -9.1936335e+01
   2.4200000e+00  -3.2139165e+01  -7.6341253e+01  -7.6341253e+01  -7.2634571e+01  -6.2508708e+01  -9.2117712e+01
   2.4400000e+00  -3.4622707e+01  -7.8149503e+01  -7.8149503e+01  -6.9899105e+01  -6.2776713e+01  -9.2307377e+01
   2.4600000e+00  -3.8143950e+01  -7.9856417e+01  -7.9856417e+01  -6.7844649e+01  -6.3062504e+01  -9.2505153e+01
   2.4800000e+00  -4.4206250e+01  -8.1261196e+01  -8.1261196e+01  -6.6204678e+01  -6.3366676e+01  -9.2710843e+01
   2.5000000e+00  -8.2099040e+01  -8.2099040e+01  -8.2099040e+01  -6.4844347e+01  -6.3689911e+01  -9.2924234e+01
   2.5200000e+00  -4.3977220e+01  -8.2142234e+01  -8.2142234e+01  -6.3685913e+01  -6.4032987e+01  -9.3145083e+01
   2.5400000e+00  -3.8013536e+01  -8.1345454e+01  -8.1345454e+01  -6.2680459e+01  -6.4396790e+01  -9.3373120e+01
   2.5600000e+00  -3.4518050e+01  -7.9880272e+01  -7.9880272e+01  -6.1795212e+01  -6.4782326e+01  -9.3608036e+01
   2.5800000e+00  -3.2042002e+01  -7.8013958e+01  -7.8013958e+01  -6.1007147e+01  -6.5190736e+01  -9.3849478e+01
   2.6000000e+00  -3.0128360e+01  -7.5978009e+01  -7.5978009e+01  -6.0299478e+01  -6.5623316e+01  -9.4097043e+01
   2.6200000e+00  -2.8572970e+01  -7.3922095e+01  -7.3922095e+01  -5.9659602e+01  -6.6081540e+01  -9.4350268e+01
   2.6400000e+00  -2.7266768e+01  -7.1926526e+01  -7.1926526e+01  -5.9077819e+01  -6.6567087e+01  -9.4608620e+01
   2.6600000e+00  -2.6144609e+01  -7.0027705e+01  -7.0027705e+01  -5.8546517e+01  -6.7081875e+01  -9.4871491e+01
   2.6800000e+00  -2.5164468e+01  -6.8237875e+01  -6.8237875e+01  -5.8059616e+01  -6.7628107e+01  -9.5138182e+01
   2.7000000e+00  -2.4297669e+01  -6.6557095e+01  -6.6557095e+01  -5.7612196e+01  -6.8208321e+01  -9.5407895e+01
   2.7200000e+00  -2.3523782e+01  -6.4979790e+01  -6.4979790e+01  -5.7200224e+01  -6.8825459e+01  -9.5679721e+01
   2.7400000e+00  -2.2827754e+01  -6.3498153e+01  -6.3498153e+01  -5.6820360e+01  -6.9482958e+01  -9.5952626e+01
   2.7600000e+00  -2.2198190e+01  -6.2103830e+01  -6.2103830e+01  -5.6469818e+01  -7.0184855e+01  -9.6225443e+01
   2.7800000e+00  -2.1626270e+01  -6.0788727e+01  -6.0788727e+01  -5.6146256e+01  -7.0935943e+01  -9.6496856e+01
   2.8000000e+00  -2.1105044e+01  -5.9545352e+01  -5.9545352e+01  -5.5847693e+01  -7.1741969e+01  -9.6765393e+01
   2.8200000e+00  -2.0628954e+01  -5.8366938e+01  -5.8366938e+01  -5.5572451e+01  -7.2609902e+01  -9.7029418e+01
   2.8400000e+00  -2.0193501e+01  -5.7247441e+01  -5.7247441e+01  -5.5319101e+01  -7.3548322e+01  -9.7287124e+01
   2.8600000e+00  -1.9795009e+01  -5.6181501e+01  -5.6181501e+01  -5.5086426e+01  -7.4567960e+01  -9.7536530e+01
   2.8800000e+00  -1.9430450e+01  -5.5164372e+01  -5.5164372e+01  -5.4873393e+01  -7.5682508e+01  -9.7775489e+01
   2.9000000e+00  -1.9097323e+01  -5.4191856e+01  -5.4191856e+01  -5.4679125e+01  -7.6909857e+01  -9.8001698e+01
   2.9200000e+00  -1.8793551e+01  -5.3260234e+01  -5.3260234e+01  -5.4502883e+01  -7.8274068e+01  -9.8212715e+01
   2.9400000e+00  -1.8517414e+01  -5.2366204e+01  -5.2366204e+01  -5.4344053e+01  -7.9808700e+01  -9.8405986e+01
   2.9600000e+00  -1.8267491e+01  -5.1506832e+01  -5.1506832e+01  -5.4202128e+01  -8.1562773e+01  -9.8578888e+01
   2.9800000e+00  -1.8042620e+01  -5.0679497e+01  -5.0679497e+01  -5.4076705e+01  -8.3612407e+01  -9.8728776e+01
   3.0000000e+00  -1.7841861e+01  -4.9881855e+01  -4.9881855e+01  -5.3967472e+01  -8.6086250e+01  -9.8853038e+01
   3.0200000e+00  -1.7664251e+01  -4.9112515e+01  -4.9112101e+01  -5.3874047e+01  -8.9235753e+01  -9.8949600e+01
   3.0400000e+00  -1.7508142e+01  -4.8372677e+01  -4.8369641e+01  -5.3795507e+01  -9.3693467e+01  -9.9018321e+01
   3.0600000e+00  -1.7371900e+01  -4.7663336e+01  -4.7653896e+01  -5.3730877e+01  -1.0195058e+02  -9.9059777e+01
   3.0800000e+00  -1.7254098e+01  -4.6984750e+01  -4.6964070e+01  -5.3679272e+01  -1.0897066e+02  -9.9074826e+01
   3.1000000e+00  -1.7153484e+01  -4.6336685e+01  -4.6299233e+01  -5.3639886e+01  -9.7061280e+01  -9.9064579e+01
   3.1200000e+00  -1.7068949e+01  -4.5718576e+01  -4.5658384e+01  -5.3611979e+01  -9.2594045e+01  -9.9030370e+01
   3.1400000e+00  -1.6999508e+01  -4.5129658e+01  -4.5040490e+01  -5.3594867e+01  -8.9922497e+01  -9.8973718e+01
   3.1600000e+00  -1.6944281e+01  -4.4569043e+01  -4.4444515e+01  -5.3587910e+01  -8.8085939e+01  -9.8896285e+01
   3.1800000e+00  -1.6902478e+01  -4.4035790e+01  -4.3869443e+01  -5.3590511e+01  -8.6736307e+01  -9.8799835e+01
   3.2000000e+00  -1.6873387e+01  -4.3528938e+01  -4.3314287e+01  -5.3602103e+01  -8.5707575e+01  -9.8686200e+01
   3.2200000e+00  -1.6856358e+01  -4.3047540e+01  -4.2778099e+01  -5.3622146e+01  -8.4907441e+01  -9.8557239e+01
   3.2400000e+00  -1.6850801e+01  -4.2590683e+01  -4.2259974e+01  -5.3650119e+01  -8.4279200e+01  -9.8414804e+01
   3.2600000e+00  -1.6856172e+01  -4.2157497e+01  -4.1759052e+01  -5.3685519e+01  -8.3785447e+01  -9.8260720e+01
   3.2800000e+00  -1.6871971e+01  -4.1747165e+01  -4.1274519e+01  -5.3727853e+01  -8.3400122e+01  -9.8096754e+01
   3.3000000e+00  -1.6897731e+01  -4.1358930e+01  -4.0805609e+01  -5.3776635e+01  -8.3104247e+01  -9.7924602e+01
   3.3200000e+00  -1.6933016e+01  -4.0992094e+01  -4.0351597e+01  -5.3831383e+01  -8.2883467e+01  -9.7745877e+01
   3.3400000e+00  -1.6977413e+01  -4.0646022e+01  -3.9911802e+01  -5.3891614e+01  -8.2726537e+01  -9.7562094e+01
   3.3600000e+00  -1.7030530e+01  -4.0320143e+01  -3.9485584e+01  -5.3956840e+01  -8.2624344e+01  -9.7374675e+01
   3.3800000e+00  -1.7091993e+01  -4.0013947e+01  -3.9072342e+01  -5.4026568e+01  -8.2569256e+01  -9.7184937e+01
   3.4000000e+00  -1.7161437e+01  -3.9726986e+01  -3.8671510e+01  -5.4100294e+01  -8.2554649e+01  -9.6994100e+01
   3.4200000e+00  -1.7238508e+01  -3.9458877e+01  -3.8282558e+01  -5.4177502e+01  -8.2574574e+01  -9.6803286e+01
   3.4400000e+00  -1.7322855e+01  -3.9209294e+01  -3.7904986e+01  -5.4257658e+01  -8.2623488e+01  -9.6613525e+01
   3.4600000e+00  -1.7414131e+01  -3.8977977e+01  -3.7538326e+01  -5.4340213e+01  -8.2696057e+01  -9.6425760e+01
   3.4800000e+00  -1.7511985e+01  -3.8764724e+01  -3.7182137e+01  -5.4424595e+01  -8.2786987e+01  -9.6240853e+01
   3.5000000e+00  -1.7616063e+01  -3.8569400e+01  -3.6836004e+01  -5.4510213e+01  -8.2890894e+01  -9.6059592e+01
   3.5200000e+00  -1.7726002e+01  -3.8391931e+01  -3.6499538e+01  -5.4596450e+01  -8.3002199e+01  -9.5882700e+01
   3.5400000e+00  -1.7841426e+01  -3.8232310e+01  -3.6172372e+01  -5.4682665e+01  -8.3115058e+01  -9.5710837e+01
   3.5600000e+00  -1.7961947e+01  -3.8090599e+01  -3.5854160e+01  -5.4768190e+01  -8.3223319e+01  -9.5544612e+01
   3.5800000e+00  -1.8087157e+01  -3.7966934e+01  -3.5544576e+01  -5.4852332e+01  -8.3320528e+01  -9.5384588e+01
   3.6000000e+00  -1.8216629e+01  -3.7861525e+01  -3.5243313e+01  -5.4934372e+01  -8.3399975e+01  -9.5231288e+01
   3.6200000e+00  -1.8349909e+01  -3.7774669e+01  -3.4950082e+01  -5.5013565e+01  -8.3454798e+01  -9.5085201e+01
   3.6400000e+00  -1.8486515e+01  -3.7706750e+01  -3.4664608e+01  -5.5089143e+01  -8.3478149e+01  -9.4946791e+01
   3.6600000e+00  -1.8625936e+01  -3.7658255e+01  -3.4386635e+01  -5.5160317e+01  -8.3463404e+01  -9.4816500e+01
   3.6800000e+00  -1.8767625e+01  -3.7629779e+01  -3.4115917e+01  -5.5226278e+01  -8.3404434e+01  -9.4694754e+01
   3.7000000e+00  -1.8910996e+01  -3.7622045e+01  -3.3852225e+01  -5.5286205e+01  -8.3295886e+01  -9.4581970e+01
   3.7200000e+00  -1.9055424e+01  -3.7635914e+01  -3.3595340e+01  -5.5339265e+01  -8.3133467e+01  -9.4478562e+01
   3.7400000e+00  -1.9200240e+01  -3.7672413e+01  -3.3345056e+01  -5.5384624e+01  -8.2914183e+01  -9.4384944e+01
   3.7600000e+00  -1.9344729e+01  -3.7732759e+01  -3.3101178e+01  -5.5421450e+01  -8.2636517e+01  -9.4301537e+01
   3.7800000e+00  -1.9488128e+01  -3.7818388e+01  -3.2863521e+01  -5.5448921e+01  -8.2300491e+01  -9.4228775e+01
   3.8000000e+00  -1.9629625e+01  -3.7931002e+01  -3.2631910e+01  -5.5466234e+01  -8.1907630e+01  -9.4167109e+01
   3.8200000e+00  -1.9768357e+01  -3.8072621e+01  -3.2406179e+01  -5.5472616e+01  -8.1460817e+01  -9.4117015e+01
   3.8400000e+00  -1.9903413e+01  -3.8245647e+01  -3.2186171e+01  -5.5467330e+01  -8.0964061e+01  -9.4079000e+01
   3.8600000e+00  -2.0033834e+01  -3.8452956e+01  -3.1971736e+01  -5.5449685e+01  -8.0422216e+01  -9.4053610e+01
   3.8800000e+00  -2.0158613e+01  -3.8698013e+01  -3.1762734e+01  -5.5419046e+01  -7.9840680e+01  -9.4041434e+01
   3.9000000e+00  -2.0276704e+01  -3.8985029e+01  -3.1559030e+01  -5.5374847e+01  -7.9225105e+01  -9.4043118e+01
   3.9200000e+00  -2.0387024e+01  -3.9319172e+01  -3.1360497e+01  -5.5316592e+01  -7.8581144e+01  -9.4059372e+01
   3.9400000e+00  -2.0488462e+01  -3.9706863e+01  -3.1167015e+01  -5.5243869e+01  -7.7914252e+01  -9.4090984e+01
   3.9600000e+00  -2.0579888e+01  -4.0156198e+01  -3.0978469e+01  -5.5156354e+01  -7.7229535e+01  -9.4138829e+01
   3.9800000e+00  -2.0660163e+01  -4.0677560e+01  -3.0794752e+01  -5.5053815e+01  -7.6531657e+01  -9.4203893e+01
   4.0000000e+00  -2.0728154e+01  -4.1284556e+01  -3.0615760e+01  -5.4936119e+01  -7.5824787e+01  -9.4287282e+01
   4.0200000e+00  -2.0782956e+01  -4.1994601e+01  -3.0441409e+01  -5.4803408e+01  -7.5113560e+01  -9.4389992e+01
   4.0400000e+00  -2.0824550e+01  -4.2828040e+01  -3.0271671e+01  -5.4656616e+01  -7.4405410e+01  -9.4512111e+01
   4.0600000e+00  -2.0853190e+01  -4.3812893e+01  -3.0106530e+01  -5.4496880e+01  -7.3706761e+01  -9.4653573e+01
   4.0800000e+00  -2.0869196e+01  -4.4990722e+01  -2.9945972e+01  -5.4325339e+01  -7.3022290e+01  -9.4814415e+01
   4.1000000e+00  -2.0872944e+01  -4.6426501e+01  -2.9789979e+01  -5.4143121e+01  -7.2355295e+01  -9.4994777e+01
   4.1200000e+00  -2.0864867e+01  -4.8229652e+01  -2.9638536e+01  -5.3951330e+01  -7.1708012e+01  -9.5194900e+01
   4.1400000e+00  -2.0845443e+01  -5.0605978e+01  -2.9491628e+01  -5.3751038e+01  -7.1081871e+01  -9.5415132e+01
   4.1600000e+00  -2.0815195e+01  -5.4018513e+01  -2.9349240e+01  -5.3543273e+01  -7.0477699e+01  -9.5655931e+01
   4.1800000e+00  -2.0774676e+01  -5.9947729e+01  -2.9211359e+01  -5.3329017e+01  -6.9895879e+01  -9.5917876e+01
   4.2000000e+00  -2.0724472e+01  -1.1232922e+02  -2.9077973e+01  -5.3109200e+01  -6.9336472e+01  -9.6201672e+01
   4.2200000e+00  -2.0665187e+01  -5.9734719e+01  -2.8949072e+01  -5.2884697e+01  -6.8799308e+01  -9.6508168e+01
   4.2400000e+00  -2.0597442e+01  -5.3653737e+01  -2.8824647e+01  -5.2656324e+01  -6.8284060e+01  -9.6838370e+01
   4.2600000e+00  -2.0521866e+01  -5.0074491e+01  -2.8704693e+01  -5.2424842e+01  -6.7790291e+01  -9.7193463e+01
   4.2800000e+00  -2.0439094e+01  -4.7526196e+01  -2.8589203e+01  -5.2190956e+01  -6.7317501e+01  -9.7574840e+01
   4.3000000e+00  -2.0349756e+01  -4.5547237e+01  -2.8478178e+01  -5.1955313e+01  -6.6865148e+01  -9.7984131e+01
   4.3200000e+00  -2.0254479e+01  -4.3931825e+01  -2.8371618e+01  -5.1718507e+01  -6.6432675e+01  -9.8423249e+01
   4.3400000e+00  -2.0153878e+01  -4.2570116e+01  -2.8269526e+01  -5.1481082e+01  -6.6019524e+01  -9.8894443e+01
   4.3600000e+00  -2.0048556e+01  -4.1396518e+01  -2.8171909e+01  -5.1243531e+01  -6.5625147e+01  -9.9400367e+01
   4.3800000e+00  -1.9939098e+01  -4.0368720e+01  -2.8078776e+01  -5.1006304e+01  -6.5249016e+01  -9.9944172e+01
   4.4000000e+00  -1.9826073e+01  -3.9457842e+01  -2.7990142e+01  -5.0769806e+01  -6.4890628e+01  -1.0052963e+02
   4.4200000e+00  -1.9710027e+01  -3.8643308e+01  -2.7906022e+01  -5.0534400e+01  -6.4549507e+01  -1.0116127e+02
   4.4400000e+00  -1.9591485e+01  -3.7909956e+01  -2.7826437e+01  -5.0300414e+01  -6.4225210e+01  -1.0184464e+02
   4.4600000e+00  -1.9470951e+01  -3.7246310e+01  -2.7751410e+01  -5.0068143e+01  -6.3917328e+01  -1.0258658e+02
   4.4800000e+00  -1.9348903e+01  -3.6643496e+01  -2.7680971e+01  -4.9837847e+01  -6.3625486e+01  -1.0339566e+02
   4.5000000e+00  -1.9225800e+01  -3.6094528e+01  -2.7615152e+01  -4.9609759e+01  -6.3349345e+01  -1.0428281e+02
   4.5200000e+00  -1.9102073e+01  -3.5593833e+01  -2.7553990e+01  -4.9384085e+01  -6.3088604e+01  -1.0526228e+02
   4.5400000e+00  -1.8978134e+01  -3.5136918e+01  -2.7497528e+01  -4.9161007e+01  -6.2842995e+01  -1.0635318e+02
   4.5600000e+00  -1.8854372e+01  -3.4720128e+01  -2.7445812e+01  -4.8940686e+01  -6.2612290e+01  -1.0758189e+02
   4.5800000e+00  -1.8731153e+01  -3.4340481e+01  -2.7398896e+01  -4.8723261e+01  -6.2396299e+01  -1.0898641e+02
   4.6000000e+00  -1.8608824e+01  -3.3995537e+01  -2.7356838e+01  -4.8508856e+01  -6.2194867e+01  -1.1062442e+02
   4.6200000e+00  -1.8487713e+01  -3.3683307e+01  -2.7319703e+01  -4.8297576e+01  -6.2007881e+01  -1.1258987e+02
   4.6400000e+00  -1.8368128e+01  -3.3402180e+01  -2.7287562e+01  -4.8089515e+01  -6.1835264e+01  -1.1505192e+02
   4.6600000e+00  -1.8250361e+01  -3.3150873e+01  -2.7260493e+01  -4.7884750e+01  -6.1676982e+01  -1.1836624e+02
   4.6800000e+00  -1.8134687e+01  -3.2928388e+01  -2.7238582e+01  -4.7683349e+01  -6.1533042e+01  -1.2352234e+02
   4.7000000e+00  -1.8021368e+01  -3.2733986e+01  -2.7221922e+01  -4.7485369e+01  -6.1403496e+01  -1.3655994e+02
   4.7200000e+00  -1.7910649e+01  -3.2567167e+01  -2.7210616e+01  -4.7290859e+01  -6.1288440e+01  -1.2923651e+02
   4.7400000e+00  -1.7802766e+01  -3.2427657e+01  -2.7204774e+01  -4.7099857e+01  -6.1188021e+01  -1.2179676e+02
   4.7600000e+00  -1.7697942e+01  -3.2315400e+01  -2.7204518e+01  -4.6912397e+01  -6.1102438e+01  -1.1804035e+02
   4.7800000e+00  -1.7596391e+01  -3.2230562e+01  -2.7209979e+01  -4.6728504e+01  -6.1031945e+01  -1.1558068e+02
   4.8000000e+00  -1.7498316e+01  -3.2173535e+01  -2.7221300e+01  -4.6548199e+01  -6.0976858e+01  -1.1379956e+02
   4.8200000e+00  -1.7403914e+01  -3.2144951e+01  -2.7238637e+01  -4.6371498e+01  -6.0937560e+01  -1.1244333e+02
   4.8400000e+00  -1.7313377e+01  -3.2145703e+01  -2.7262158e+01  -4.6198412e+01  -6.0914509e+01  -1.1138374e+02
   4.8600000e+00  -1.7226889e+01  -3.2176978e+01  -2.7292048e+01  -4.6028950e+01  -6.0908245e+01  -1.1054775e+02
   4.8800000e+00  -1.7144630e+01  -3.2240293e+01  -2.7328507e+01  -4.5863115e+01  -6.0919403e+01  -1.0989065e+02
   4.9000000e+00  -1.7066780e+01  -3.2337553e+01  -2.7371750e+01  -4.5700911e+01  -6.0948723e+01  -1.0938401e+02
   4.9200000e+00  -1.6993512e+01  -3.2471126e+01  -2.7422015e+01  -4.5542337e+01  -6.0997065e+01  -1.0900969e+02
   4.9400000e+00  -1.6925003e+01  -3.2643941e+01  -2.7479559e+01  -4.5387391e+01  -6.1065430e+01  -1.0875665e+02
   4.9600000e+00  -1.6861427e+01  -3.2859620e+01  -2.7544664e+01  -4.5236070e+01  -6.1154981e+01  -1.0861925e+02
   4.9800000e+00  -1.6802961e+01  -3.3122661e+01  -2.7617636e+01  -4.5088369e+01  -6.1267074e+01  -1.0859651e+02
   5.0000000e+00  -1.6749783e+01  -3.3438690e+01  -2.7698810e+01  -4.4944284e+01  -6.1403288e+01  -1.0869193e+02
   5.0200000e+00  -1.6702008e+01  -3.3814316e+01  -2.7788483e+01  -4.4803804e+01  -6.1565208e+01  -1.0891242e+02
   5.0400000e+00  -1.6659481e+01  -3.4255948e+01  -2.7886701e+01  -4.4666901e+01  -6.1753633e+01  -1.0926416e+02
   5.0600000e+00  -1.6621988e+01  -3.4771513e+01  -2.7993458e+01  -4.4533544e+01  -6.1969338e+01  -1.0975798e+02
   5.0800000e+00  -1.6589331e+01  -3.5371613e+01  -2.8108767e+01  -4.4403702e+01  -6.2213352e+01  -1.1041272e+02
   5.1000000e+00  -1.6561319e+01  -3.6070584e+01  -2.8232660e+01  -4.4277347e+01  -6.2486993e+01  -1.1125873e+02
   5.1200000e+00  -1.6537773e+01  -3.6888198e+01  -2.8365185e+01  -4.4154453e+01  -6.2791907e+01  -1.1234472e+02
   5.1400000e+00  -1.6518522e+01  -3.7852525e+01  -2.8506412e+01  -4.4034995e+01  -6.3130126e+01  -1.1375189e+02
   5.1600000e+00  -1.6503404e+01  -3.9005002e+01  -2.8656427e+01  -4.3918950e+01  -6.3504144e+01  -1.1562632e+02
   5.1800000e+00  -1.6492262e+01  -4.0410181e+01  -2.8815335e+01  -4.3806297e+01  -6.3917015e+01  -1.1826768e+02
   5.2000000e+00  -1.6484946e+01  -4.2176446e+01  -2.8983261e+01  -4.3697016e+01  -6.4372491e+01  -1.2245662e+02
   5.2200000e+00  -1.6481312e+01  -4.4506973e+01  -2.9160351e+01  -4.3591089e+01  -6.4875204e+01  -1.3185351e+02
   5.2400000e+00  -1.6481223e+01  -4.7856706e+01  -2.9346770e+01  -4.3488501e+01  -6.5430923e+01  -1.3131709e+02
   5.2600000e+00  -1.6484542e+01  -5.3665551e+01  -2.9542709e+01  -4.3389237e+01  -6.6046911e+01  -1.2166217e+02
   5.2800000e+00  -1.6491140e+01  -8.9267360e+01  -2.9748377e+01  -4.3293285e+01  -6.6732453e+01  -1.1704821e+02
   5.3000000e+00  -1.6500890e+01  -5.3694992e+01  -2.9964012e+01  -4.3200635e+01  -6.7499628e+01  -1.1395212e+02
   5.3200000e+00  -1.6513667e+01  -4.7482104e+01  -3.0189876e+01  -4.3111279e+01  -6.8364519e+01  -1.1160605e+02
   5.3400000e+00  -1.6529349e+01  -4.3823381e+01  -3.0426260e+01  -4.3025211e+01  -6.9349136e+01  -1.0971157e+02
   5.3600000e+00  -1.6547817e+01  -4.1206161e+01  -3.0673486e+01  -4.2942426e+01  -7.0484697e+01  -1.0812094e+02
   5.3800000e+00  -1.6568953e+01  -3.9160464e+01  -3.0931909e+01  -4.2862922e+01  -7.1817531e+01  -1.0675005e+02
   5.4000000e+00  -1.6592641e+01  -3.7477672e+01  -3.1201918e+01  -4.2786699e+01  -7.3420654e+01  -1.0554632e+02
   5.4200000e+00  -1.6618764e+01  -3.6046683e+01  -3.1483944e+01  -4.2713759e+01  -7.5419152e+01  -1.0447468e+02
   5.4400000e+00  -1.6647209e+01  -3.4801224e+01  -3.1778460e+01  -4.2644106e+01  -7.8055454e+01  -1.0351054e+02
   5.4600000e+00  -1.6677858e+01  -3.3698547e+01  -3.2085987e+01  -4.2577748e+01  -8.1906143e+01  -1.0263596e+02
   5.4800000e+00  -1.6710599e+01  -3.2709456e+01  -3.2407099e+01  -4.2514692e+01  -8.9081985e+01  -1.0183746e+02
   5.5000000e+00  -1.6745316e+01  -3.1813111e+01  -3.2742429e+01  -4.2454950e+01  -9.9770528e+01  -1.0110465e+02
   5.5200000e+00  -1.6781893e+01  -3.0994111e+01  -3.3092677e+01  -4.2398536e+01  -8.5056886e+01  -1.0042934e+02
   5.5400000e+00  -1.6820214e+01  -3.0240747e+01  -3.3458618e+01  -4.2345466e+01  -7.9865061e+01  -9.9804996e+01
   5.5600000e+00  -1.6860160e+01  -2.9543909e+01  -3.3841111e+01  -4.2295759e+01  -7.6637166e+01  -9.9226287e+01
   5.5800000e+00  -1.6901612e+01  -2.8896367e+01  -3.4241111e+01  -4.2249437e+01  -7.4292295e+01  -9.8688839e+01
   5.6000000e+00  -1.6944450e+01  -2.8292284e+01  -3.4659685e+01  -4.2206524e+01  -7.2453359e+01  -9.8189021e+01
   5.6200000e+00  -1.6988551e+01  -2.7726884e+01  -3.5098026e+01  -4.2167047e+01  -7.0943829e+01  -9.7723786e+01
   5.6400000e+00  -1.7033790e+01  -2.7196206e+01  -3.5557475e+01  -4.2131038e+01  -6.9666724e+01  -9.7290571e+01
   5.6600000e+00  -1.7080039e+01  -2.6696932e+01  -3.6039545e+01  -4.2098529e+01  -6.8563008e+01  -9.6887202e+01
   5.6800000e+00  -1.7127169e+01  -2.6226252e+01  -3.6545952e+01  -4.2069559e+01  -6.7594078e+01  -9.6511830e+01
   5.7000000e+00  -1.7175048e+01  -2.5781772e+01  -3.7078651e+01  -4.2044167e+01  -6.6733309e+01  -9.6162883e+01
   5.7200000e+00  -1.7223539e+01  -2.5361431e+01  -3.7639884e+01  -4.2022398e+01  -6.5961576e+01  -9.5839022e+01
   5.7400000e+00  -1.7272506e+01  -2.4963448e+01  -3.8232241e+01  -4.2004299e+01  -6.5264688e+01  -9.5539112e+01
   5.7600000e+00  -1.7321806e+01  -2.4586273e+01  -3.8858730e+01  -4.1989924e+01  -6.4631836e+01  -9.5262194e+01
   5.7800000e+00  -1.7371295e+01  -2.4228549e+01  -3.9522884e+01  -4.1979329e+01  -6.4054611e+01  -9.5007470e+01
   5.8000000e+00  -1.7420824e+01  -2.3889086e+01  -4.0228883e+01  -4.1972575e+01  -6.3526352e+01  -9.4774280e+01
   5.8200000e+00  -1.7470243e+01  -2.3566833e+01  -4.0981730e+01  -4.1969727e+01  -6.3041705e+01  -9.4562097e+01
   5.8400000e+00  -1.7519396e+01  -2.3260863e+01  -4.1787489e+01  -4.1970857e+01  -6.2596316e+01  -9.4370516e+01
   5.8600000e+00  -1.7568126e+01  -2.2970350e+01  -4.2653615e+01  -4.1976041e+01  -6.2186607e+01  -9.4199244e+01
   5.8800000e+00  -1.7616269e+01  -2.2694565e+01  -4.3589422e+01  -4.1985361e+01  -6.1809617e+01  -9.4048103e+01
   5.9000000e+00  -1.7663662e+01  -2.2432857e+01  -4.4606779e+01  -4.1998906e+01  -6.1462879e+01  -9.3917021e+01
   5.9200000e+00  -1.7710135e+01  -2.2184647e+01  -4.5721165e+01  -4.2016772e+01  -6.1144331e+01  -9.3806035e+01
   5.9400000e+00  -1.7755517e+01  -2.1949420e+01  -4.6953335e+01  -4.2039059e+01  -6.0852246e+01  -9.3715294e+01
   5.9600000e+00  -1.7799633e+01  -2.1726717e+01  -4.8332090e+01  -4.2065878e+01  -6.0585180e+01  -9.3645065e+01
   5.9800000e+00  -1.7842305e+01  -2.1516134e+01  -4.9899165e+01  -4.2097347e+01  -6.0341929e+01  -9.3595736e+01
   6.0000000e+00  -1.7883353e+01  -2.1317311e+01  -5.1718526e+01  -4.2133591e+01  -6.0121496e+01  -9.3567828e+01
   6.0200000e+00  -1.7922603e+01  -2.1130010e+01  -5.3895825e+01  -4.2174831e+01  -5.9922811e+01  -9.3561607e+01
   6.0400000e+00  -1.7959918e+01  -2.0954341e+01  -5.6625138e+01  -4.2221628e+01  -5.9743963e+01  -9.3575892e+01
   6.0600000e+00  -1.7995166e+01  -2.0790493e+01  -6.0330874e+01  -4.2274650e+01  -5.9583030e+01  -9.3609242e+01
   6.0800000e+00  -1.8028218e+01  -2.0638668e+01  -6.6299209e+01  -4.2334590e+01  -5.9438304e+01  -9.3660326e+01
   6.1000000e+00  -1.8058942e+01  -2.0499076e+01  -8.7717691e+01  -4.2402178e+01  -5.9308253e+01  -9.3727896e+01
   6.1200000e+00  -1.8087209e+01  -2.0371947e+01  -6.8750894e+01  -4.2478181e+01  -5.9191488e+01  -9.3810759e+01
   6.1400000e+00  -1.8112888e+01  -2.0257529e+01  -6.2697223e+01  -4.2563415e+01  -5.9086745e+01  -9.3907754e+01
   6.1600000e+00  -1.8135849e+01  -2.0156101e+01  -5.9484636e+01  -4.2658752e+01  -5.8992857e+01  -9.4017735e+01
   6.1800000e+00  -1.8155966e+01  -2.0067972e+01  -5.7407264e+01  -4.2765129e+01  -5.8908742e+01  -9.4139548e+01
   6.2000000e+00  -1.8173110e+01  -1.9993488e+01  -5.5962966e+01  -4.2883564e+01  -5.8833389e+01  -9.4272013e+01
   6.2200000e+00  -1.8187159e+01  -1.9933039e+01  -5.4937569e+01  -4.3015167e+01  -5.8765845e+01  -9.4413905e+01
   6.2400000e+00  -1.8197990e+01  -1.9887066e+01  -5.4223177e+01  -4.3161160e+01  -5.8705205e+01  -9.4563937e+01
   6.2600000e+00  -1.8205484e+01  -1.9856068e+01  -5.3761626e+01  -4.3322897e+01  -5.8650604e+01  -9.4720744e+01
   6.2800000e+00  -1.8209527e+01  -1.9840607e+01  -5.3522656e+01  -4.3501892e+01  -5.8601212e+01  -9.4882865e+01
   6.3000000e+00  -1.8210005e+01  -1.9841327e+01  -5.3494808e+01  -4.3699848e+01  -5.8556226e+01  -9.5048728e+01
   6.3200000e+00  -1.8206812e+01  -1.9858955e+01  -5.3682381e+01  -4.3918702e+01  -5.8514867e+01  -9.5216635e+01
   6.3400000e+00  -1.8199846e+01  -1.9894324e+01  -5.4106555e+01  -4.4160667e+01  -5.8476374e+01  -9.5384751e+01
   6.3600000e+00  -1.8189007e+01  -1.9948385e+01  -5.4811355e+01  -4.4428308e+01  -5.8440003e+01  -9.5551096e+01
   6.3800000e+00  -1.8174206e+01  -2.0022226e+01  -5.5878450e+01  -4.4724612e+01  -5.8405025e+01  -9.5713537e+01
   6.4000000e+00  -1.8155354e+01  -2.0117102e+01  -5.7463504e+01  -4.5053106e+01  -5.8370722e+01  -9.5869790e+01
   6.4200000e+00  -1.8132374e+01  -2.0234459e+01  -5.9900369e+01  -4.5417996e+01  -5.8336389e+01  -9.6017424e+01
   6.4400000e+00  -1.8105193e+01  -2.0375977e+01  -6.4111405e+01  -4.5824361e+01  -5.8301331e+01  -9.6153878e+01
   6.4600000e+00  -1.8073743e+01  -2.0543614e+01  -7.5301354e+01  -4.6278427e+01  -5.8264864e+01  -9.6276483e+01
   6.4800000e+00  -1.8037968e+01  -2.0739668e+01  -6.9283174e+01  -4.6787937e+01  -5.8226318e+01  -9.6382491e+01
   6.5000000e+00  -1.7997817e+01  -2.0966854e+01  -6.0684820e+01  -4.7362710e+01  -5.8185034e+01  -9.6469126e+01
   6.5200000e+00  -1.7953247e+01  -2.1228404e+01  -5.6070915e+01  -4.8015456e+01  -5.8140369e+01  -9.6533630e+01
   6.5400000e+00  -1.7904223e+01  -2.1528205e+01  -5.2809334e+01  -4.8763049e+01  -5.8091698e+01  -9.6573333e+01
   6.5600000e+00  -1.7850719e+01  -2.1870975e+01  -5.0243378e+01  -4.9628583e+01  -5.8038413e+01  -9.6585720e+01
   6.5800000e+00  -1.7792718e+01  -2.2262518e+01  -4.8105525e+01  -5.0644874e+01  -5.7979931e+01  -9.6568504e+01
   6.6000000e+00  -1.7730210e+01  -2.2710070e+01  -4.6259750e+01  -5.1860840e+01  -5.7915693e+01  -9.6519705e+01
   6.6200000e+00  -1.7663194e+01  -2.3222802e+01  -4.4627157e+01  -5.3354145e+01  -5.7845168e+01  -9.6437717e+01
   6.6400000e+00  -1.7591678e+01  -2.3812572e+01  -4.3157759e+01  -5.5259370e+01  -5.7767858e+01  -9.6321362e+01
   6.6600000e+00  -1.7515677e+01  -2.4495074e+01  -4.1817793e+01  -5.7842273e+01  -5.7683300e+01  -9.6169942e+01
   6.6800000e+00  -1.7435216e+01  -2.5291673e+01  -4.0583331e+01  -6.1757019e+01  -5.7591070e+01  -9.5983258e+01
   6.7000000e+00  -1.7350327e+01  -2.6232503e+01  -3.9436756e+01  -6.9628298e+01  -5.7490785e+01  -9.5761614e+01
   6.7200000e+00  -1.7261050e+01  -2.7362009e+01  -3.8364696e+01  -7.4945713e+01  -5.7382107e+01  -9.5505803e+01
   6.7400000e+00  -1.7167432e+01  -2.8749708e+01  -3.7356745e+01  -6.2967006e+01  -5.7264743e+01  -9.5217063e+01
   6.7600000e+00  -1.7069529e+01  -3.0513475e+01  -3.6404628e+01  -5.7954417e+01  -5.7138452e+01  -9.4897029e+01
   6.7800000e+00  -1.6967403e+01  -3.2878265e+01  -3.5501651e+01  -5.4683918e+01  -5.7003040e+01  -9.4547662e+01
   6.8000000e+00  -1.6861123e+01  -3.6364812e+01  -3.4642310e+01  -5.2227131e+01  -5.6858369e+01  -9.4171177e+01
   6.8200000e+00  -1.6750763e+01  -4.2756571e+01  -3.3822025e+01  -5.0244024e+01  -5.6704349e+01  -9.3769966e+01
   6.8400000e+00  -1.6636404e+01  -5.9539486e+01  -3.3036935e+01  -4.8571529e+01  -5.6540944e+01  -9.3346525e+01
   6.8600000e+00  -1.6518133e+01  -4.0160603e+01  -3.2283752e+01  -4.7118712e+01  -5.6368167e+01  -9.2903387e+01
   6.8800000e+00  -1.6396040e+01  -3.4418136e+01  -3.1559655e+01  -4.5829649e+01  -5.6186083e+01  -9.2443063e+01
   6.9000000e+00  -1.6270223e+01  -3.0855346e+01  -3.0862197e+01  -4.4667477e+01  -5.5994802e+01  -9.1967994e+01
   6.9200000e+00  -1.6140780e+01  -2.8234097e+01  -3.0189245e+01  -4.3606609e+01  -5.5794482e+01  -9.1480509e+01
   6.9400000e+00  -1.6007816e+01  -2.6141612e+01  -2.9538925e+01  -4.2628557e+01  -5.5585319e+01  -9.0982803e+01
   6.9600000e+00  -1.5871437e+01  -2.4388752e+01  -2.8909580e+01  -4.1719527e+01  -5.5367551e+01  -9.0476912e+01
   6.9800000e+00  -1.5731752e+01  -2.2872915e+01  -2.8299739e+01  -4.0868948e+01  -5.5141449e+01  -8.9964707e+01
   7.0000000e+00  -1.5588875e+01  -2.1532155e+01  -2.7708089e+01  -4.0068547e+01  -5.4907315e+01  -8.9447886e+01


==> Plotdata_fixed-point_fi-1d-error.txt <==
t prec1 prec2 prec3 prec5 prec8 prec13
   0.0000000e+00   1.6333925e-02   1.6333925e-02   1.6333925e-02   1.4916075e-02   7.0892540e-04   2.3496479e-05
   2.0000000e-02   2.5277018e-02   1.0723852e-02   1.8000602e-02   1.3230836e-02   5.6337508e-04   2.0319418e-05
   4.0000000e-02   3.3664892e-02   5.4395586e-03   1.9553559e-02   1.1622941e-02   4.2762113e-04   1.7325489e-05
   6.0000000e-02   4.1508824e-02   4.7332368e-04   2.0995574e-02   1.0090739e-02   3.0139399e-04   1.4509818e-05
   8.0000000e-02   4.8820091e-02   4.1825759e-03   2.2329424e-02   8.6325759e-03   1.8442413e-04   1.1867532e-05
   1.0000000e-01   5.5609971e-02   8.5358627e-03   2.3557887e-02   7.2468002e-03   7.6442018e-05   9.3937571e-06
   1.2000000e-01   6.1889741e-02   1.2594259e-02   2.4683741e-02   5.9317594e-03   2.2821901e-05   7.0836199e-06
   1.4000000e-01   6.7670678e-02   1.6365489e-02   2.5709761e-02   4.6858012e-03   1.1363716e-04   4.9322466e-06
   1.6000000e-01   7.2964060e-02   1.9857273e-02   2.6638727e-02   3.5072733e-03   1.9627331e-04   2.9347637e-06
   1.8000000e-01   7.7781164e-02   2.3077336e-02   2.7473414e-02   2.3945233e-03   2.7099987e-04   1.0862976e-06
   2.0000000e-01   8.2133268e-02   2.6033399e-02   2.8216601e-02   1.3458989e-03   3.3808640e-04   6.1802524e-07
   2.2000000e-01   8.6031648e-02   2.8733185e-02   2.8871065e-02   3.5974775e-04   3.9780244e-04   2.1830784e-06
   2.4000000e-01   8.9487582e-02   3.1184418e-02   2.9439582e-02   5.6558249e-04   4.5041751e-04   3.6137355e-06
   2.6000000e-01   9.2512348e-02   3.3394818e-02   2.9924932e-02   1.4317441e-03   4.9620118e-04   4.9148701e-06
   2.8000000e-01   9.5117223e-02   3.5372110e-02   3.0329890e-02   2.2403895e-03   5.3542297e-04   6.0913558e-06
   3.0000000e-01   9.7313484e-02   3.7124016e-02   3.0657234e-02   2.9931710e-03   5.6835242e-04   7.1480662e-06
   3.2000000e-01   9.9112408e-02   3.8658259e-02   3.0909741e-02   3.6917409e-03   5.9525908e-04   8.0898748e-06
   3.4000000e-01   1.0052527e-01   3.9982561e-02   3.1090189e-02   4.3377516e-03   6.1641249e-04   8.9216552e-06
   3.6000000e-01   1.0156336e-01   4.1104645e-02   3.1201355e-02   4.9328553e-03   6.3208219e-04   9.6482811e-06
   3.8000000e-01   1.0223793e-01   4.2032233e-02   3.1246017e-02   5.4787045e-03   6.4253771e-04   1.0274626e-05
   4.0000000e-01   1.0256028e-01   4.2773049e-02   3.1226951e-02   5.9769514e-03   6.4804860e-04   1.0805563e-05
   4.2000000e-01   1.0254169e-01   4.3334814e-02   3.1146936e-02   6.4292484e-03   6.4888440e-04   1.1245967e-05
   4.4000000e-01   1.0219341e-01   4.3725252e-02   3.1008748e-02   6.8372478e-03   6.4531465e-04   1.1600710e-05
   4.6000000e-01   1.0152675e-01   4.3952085e-02   3.0815165e-02   7.2026020e-03   6.3760889e-04   1.1874667e-05
   4.8000000e-01   1.0055296e-01   4.4023037e-02   3.0568963e-02   7.5269633e-03   6.2603666e-04   1.2072710e-05
   5.0000000e-01   9.9283338e-02   4.3945828e-02   3.0272922e-02   7.8119841e-03   6.1086751e-04   1.2199714e-05
   5.2000000e-01   9.7729150e-02   4.3728183e-02   2.9929817e-02   8.0593165e-03   5.9237096e-04   1.2260552e-05
   5.4000000e-01   9.5901676e-02   4.3377824e-02   2.9542426e-02   8.2706131e-03   5.7081656e-04   1.2260098e-05
   5.6000000e-01   9.3812193e-02   4.2902474e-02   2.9113526e-02   8.4475261e-03   5.4647386e-04   1.2203225e-05
   5.8000000e-01   9.1471979e-02   4.2309855e-02   2.8645895e-02   8.5917079e-03   5.1961239e-04   1.2094806e-05
   6.0000000e-01   8.8892311e-02   4.1607689e-02   2.8142311e-02   8.7048108e-03   4.9050169e-04   1.1939717e-05
   6.2000000e-01   8.6084466e-02   4.0803700e-02   2.7605550e-02   8.7884871e-03   4.5941131e-04   1.1742829e-05
   6.4000000e-01   8.3059723e-02   3.9905611e-02   2.7038389e-02   8.8443892e-03   4.2661078e-04   1.1509016e-05
   6.6000000e-01   7.9829357e-02   3.8921143e-02   2.6443607e-02   8.8741694e-03   3.9236964e-04   1.1243153e-05
   6.8000000e-01   7.6404647e-02   3.7858020e-02   2.5823980e-02   8.8794801e-03   3.5695744e-04   1.0950112e-05
   7.0000000e-01   7.2796869e-02   3.6723964e-02   2.5182286e-02   8.8619735e-03   3.2064372e-04   1.0634768e-05
   7.2000000e-01   6.9017302e-02   3.5526698e-02   2.4521302e-02   8.8233020e-03   2.8369801e-04   1.0301993e-05
   7.4000000e-01   6.5077222e-02   3.4273945e-02   2.3843805e-02   8.7651180e-03   2.4638985e-04   9.9566623e-06
   7.6000000e-01   6.0987907e-02   3.2973426e-02   2.3152574e-02   8.6890737e-03   2.0898880e-04   9.6036483e-06
   7.8000000e-01   5.6760634e-02   3.1632866e-02   2.2450384e-02   8.5968216e-03   1.7176438e-04   9.2478249e-06
   8.0000000e-01   5.2406681e-02   3.0259986e-02   2.1740014e-02   8.4900139e-03   1.3498614e-04   8.8940657e-06
   8.2000000e-01   4.7937324e-02   2.8862510e-02   2.1024240e-02   8.3703029e-03   9.8923622e-05   8.5472443e-06
   8.4000000e-01   4.3363841e-02   2.7448159e-02   2.0305841e-02   8.2393411e-03   6.3846360e-05   8.2122342e-06
   8.6000000e-01   3.8697510e-02   2.6024657e-02   1.9587593e-02   8.0987808e-03   3.0023897e-05   7.8939090e-06
   8.8000000e-01   3.3949608e-02   2.4599726e-02   1.8872274e-02   7.9502742e-03   2.2742257e-06   7.5971424e-06
   9.0000000e-01   2.9131411e-02   2.3181089e-02   1.8162661e-02   7.7954738e-03   3.2778468e-05   7.3268078e-06
   9.2000000e-01   2.4254198e-02   2.1776468e-02   1.7461532e-02   7.6360318e-03   6.1219289e-05   7.0877789e-06
   9.4000000e-01   1.9329246e-02   2.0393587e-02   1.6771663e-02   7.4736006e-03   8.7327149e-05   6.8849293e-06
   9.6000000e-01   1.4367833e-02   1.9040167e-02   1.6095833e-02   7.3098325e-03   1.1083251e-04   6.7231325e-06
   9.8000000e-01   9.3812341e-03   1.7723933e-02   1.5436817e-02   7.1463799e-03   1.3146582e-04   6.6072621e-06
   1.0000000e+00   4.3807284e-03   1.6452605e-02   1.4797395e-02   6.9848951e-03   1.4895756e-04   6.5421917e-06
   1.0200000e+00   6.2328054e-04   1.5232447e-02   1.4179803e-02   6.8267403e-03   1.6310227e-04   6.5316324e-06
   1.0400000e+00   5.6238824e-03   1.4063882e-02   1.3584118e-02   6.6721176e-03   1.7395095e-04   6.5746452e-06
   1.0600000e+00   1.0615040e-02   1.2945874e-02   1.3009876e-02   6.5209390e-03   1.8161867e-04   6.6691288e-06
   1.0800000e+00   1.5590717e-02   1.1877384e-02   1.2456616e-02   6.3731164e-03   1.8622053e-04   6.8129818e-06
   1.1000000e+00   2.0544876e-02   1.0857376e-02   1.1923874e-02   6.2285617e-03   1.8787162e-04   7.0041028e-06
   1.1200000e+00   2.5471480e-02   9.8848130e-03   1.1411187e-02   6.0871870e-03   1.8668700e-04   7.2403903e-06
   1.1400000e+00   3.0364492e-02   8.9586583e-03   1.0918092e-02   5.9489042e-03   1.8278179e-04   7.5197430e-06
   1.1600000e+00   3.5217875e-02   8.0778748e-03   1.0444125e-02   5.8136252e-03   1.7627105e-04   7.8400595e-06
   1.1800000e+00   4.0025592e-02   7.2414254e-03   9.9888246e-03   5.6812621e-03   1.6726988e-04   8.1992383e-06
   1.2000000e+00   4.4781607e-02   6.4482733e-03   9.5517267e-03   5.5517267e-03   1.5589336e-04   8.5951781e-06
   1.2200000e+00   4.9479881e-02   5.6973814e-03   9.1323686e-03   5.4249311e-03   1.4225657e-04   9.0257775e-06
   1.2400000e+00   5.4114380e-02   4.9877129e-03   8.7302871e-03   5.3007871e-03   1.2647461e-04   9.4889350e-06
   1.2600000e+00   5.8679064e-02   4.3182307e-03   8.3450193e-03   5.1792068e-03   1.0866256e-04   9.9825492e-06
   1.2800000e+00   6.3167898e-02   3.6878978e-03   7.9761022e-03   5.0601022e-03   8.8935508e-05   1.0504519e-05
   1.3000000e+00   6.7574844e-02   3.0956774e-03   7.6230726e-03   4.9433851e-03   6.7408537e-05   1.1052742e-05
   1.3200000e+00   7.1893866e-02   2.5405324e-03   7.2854676e-03   4.8289676e-03   4.4196733e-05   1.1625119e-05
   1.3400000e+00   7.6118926e-02   2.0214260e-03   6.9628240e-03   4.7167615e-03   1.9415184e-05   1.2219546e-05
   1.3600000e+00   8.0243988e-02   1.5373210e-03   6.6546790e-03   4.6066790e-03   6.8210251e-06   1.2833923e-05
   1.3800000e+00   8.4263014e-02   1.0871807e-03   6.3605693e-03   4.4986318e-03   3.4396808e-05   1.3466148e-05
   1.4000000e+00   8.8169968e-02   6.6996791e-04   6.0800321e-03   4.3925321e-03   6.3197077e-05   1.4114120e-05
   1.4200000e+00   9.1958812e-02   2.8464581e-04   5.8126042e-03   4.2882917e-03   9.3106749e-05   1.4775738e-05
   1.4400000e+00   9.5623511e-02   6.9822598e-05   5.5578226e-03   4.1858226e-03   1.2401074e-04   1.5448900e-05
   1.4600000e+00   9.9158026e-02   3.9447428e-04   5.3152243e-03   4.0850368e-03   1.5579395e-04   1.6131505e-05
   1.4800000e+00   1.0255632e-01   6.9034619e-04   5.0843462e-03   3.9858462e-03   1.8834131e-04   1.6821451e-05
   1.5000000e+00   1.0581236e-01   9.5847530e-04   4.8647253e-03   3.8881628e-03   2.2153772e-04   1.7516637e-05
   1.5200000e+00   1.0892010e-01   1.1998986e-03   4.6558986e-03   3.7918986e-03   2.5526811e-04   1.8214962e-05
   1.5400000e+00   1.1187351e-01   1.4156529e-03   4.4574029e-03   3.6969654e-03   2.8941738e-04   1.8914323e-05
   1.5600000e+00   1.1466656e-01   1.6067754e-03   4.2687754e-03   3.6032754e-03   3.2387045e-04   1.9612621e-05
   1.5800000e+00   1.1729320e-01   1.7743029e-03   4.0895529e-03   3.5107404e-03   3.5851223e-04   2.0307752e-05
   1.6000000e+00   1.1974739e-01   1.9192724e-03   3.9192724e-03   3.4192724e-03   3.9322764e-04   2.0997617e-05
   1.6200000e+00   1.2202311e-01   2.0427208e-03   3.7574708e-03   3.3287833e-03   4.2790159e-04   2.1680113e-05
   1.6400000e+00   1.2411431e-01   2.1456852e-03   3.6036852e-03   3.2391852e-03   4.6241900e-04   2.2353139e-05
   1.6600000e+00   1.2601496e-01   2.2292024e-03   3.4574524e-03   3.1503899e-03   4.9666477e-04   2.3014594e-05
   1.6800000e+00   1.2771902e-01   2.2943095e-03   3.3183095e-03   3.0623095e-03   5.3052382e-04   2.3662377e-05
   1.7000000e+00   1.2922046e-01   2.3420434e-03   3.1857934e-03   2.9748559e-03   5.6388107e-04   2.4294385e-05
   1.7200000e+00   1.3051323e-01   2.3734411e-03   3.0594411e-03   2.8879411e-03   5.9662143e-04   2.4908518e-05
   1.7400000e+00   1.3159129e-01   2.3895395e-03   2.9387895e-03   2.8014770e-03   6.2862981e-04   2.5502673e-05
   1.7600000e+00   1.3244862e-01   2.3913755e-03   2.8233755e-03   2.7153755e-03   6.5979113e-04   2.6074751e-05
   1.7800000e+00   1.3307918e-01   2.3799863e-03   2.7127363e-03   2.6295488e-03   6.8999031e-04   2.6622649e-05
   1.8000000e+00   1.3347692e-01   2.3564086e-03   2.6064086e-03   2.5439086e-03   7.1911224e-04   2.7144266e-05
   1.8200000e+00   1.3363582e-01   2.3216795e-03   2.5039295e-03   2.4583670e-03   7.4704186e-04   2.7637500e-05
   1.8400000e+00   1.3354983e-01   2.2768359e-03   2.4048359e-03   2.3728359e-03   7.7366407e-04   2.8100250e-05
   1.8600000e+00   1.3321292e-01   2.2229149e-03   2.3086649e-03   2.2872274e-03   7.9886379e-04   2.8530416e-05
   1.8800000e+00   1.3261905e-01   2.1609532e-03   2.2149532e-03   2.2014532e-03   8.2252593e-04   2.8925894e-05
   1.9000000e+00   1.3176218e-01   2.0919880e-03   2.1232380e-03   2.1154255e-03   8.4453540e-04   2.9284584e-05
   1.9200000e+00   1.3063628e-01   2.0170562e-03   2.0330562e-03   2.0290562e-03   8.6477713e-04   2.9604385e-05
   1.9400000e+00   1.2923531e-01   1.9371947e-03   1.9439447e-03   1.9422572e-03   8.8313601e-04   2.9883195e-05
   1.9600000e+00   1.2755323e-01   1.8534405e-03   1.8554405e-03   1.8549405e-03   8.9949697e-04   3.0118913e-05
   1.9800000e+00   1.2558400e-01   1.7668306e-03   1.7670806e-03   1.7670181e-03   9.1374493e-04   3.0309437e-05
   2.0000000e+00   1.2332160e-01   1.6784019e-03   1.6784019e-03   1.6784019e-03   9.2576478e-04   3.0452665e-05
   2.0200000e+00   1.2076293e-01   1.5890742e-03   1.5890742e-03   1.5890325e-03   9.3547271e-04   3.0547142e-05
   2.0400000e+00   1.1791670e-01   1.4992984e-03   1.4992984e-03   1.4989651e-03   9.4290992e-04   3.0593986e-05
   2.0600000e+00   1.1479459e-01   1.4094084e-03   1.4094084e-03   1.4082834e-03   9.4814885e-04   3.0594964e-05
   2.0800000e+00   1.1140826e-01   1.3197380e-03   1.3197380e-03   1.3170714e-03   9.5126196e-04   3.0551838e-05
   2.1000000e+00   1.0776938e-01   1.2306210e-03   1.2306210e-03   1.2254127e-03   9.5232171e-04   3.0466373e-05
   2.1200000e+00   1.0388961e-01   1.1423911e-03   1.1423911e-03   1.1333911e-03   9.5140055e-04   3.0340335e-05
   2.1400000e+00   9.9780618e-02   1.0553822e-03   1.0553822e-03   1.0410905e-03   9.4857093e-04   3.0175487e-05
   2.1600000e+00   9.5454072e-02   9.6992802e-04   9.6992802e-04   9.4859469e-04   9.4390531e-04   2.9973594e-05
   2.1800000e+00   9.0921638e-02   8.8636240e-04   8.8636240e-04   8.5598740e-04   9.3747614e-04   2.9736421e-05
   2.2000000e+00   8.6194981e-02   8.0501912e-04   8.0501912e-04   7.6335245e-04   9.2935588e-04   2.9465732e-05
   2.2200000e+00   8.1285768e-02   7.2623198e-04   7.2623198e-04   6.7077364e-04   9.1961698e-04   2.9163291e-05
   2.2400000e+00   7.6205665e-02   6.5033477e-04   6.5033477e-04   5.7833477e-04   9.0833190e-04   2.8830864e-05
   2.2600000e+00   7.0966339e-02   5.7766129e-04   5.7766129e-04   4.8611963e-04   8.9557308e-04   2.8470214e-05
   2.2800000e+00   6.5579455e-02   5.0854535e-04   5.0854535e-04   3.9421201e-04   8.8141299e-04   2.8083106e-05
   2.3000000e+00   6.0056679e-02   4.4332072e-04   4.4332072e-04   3.0269572e-04   8.6592407e-04   2.7671305e-05
   2.3200000e+00   5.4409679e-02   3.8232121e-04   3.8232121e-04   2.1165454e-04   8.4917879e-04   2.7236575e-05
   2.3400000e+00   4.8650119e-02   3.2588062e-04   3.2588062e-04   1.2117228e-04   8.3124959e-04   2.6780680e-05
   2.3600000e+00   4.2789667e-02   2.7433273e-04   2.7433273e-04   3.1332730e-05   8.1220894e-04   2.6305386e-05
   2.3800000e+00   3.6839989e-02   2.2801135e-04   2.2801135e-04   5.7780317e-05   7.9212928e-04   2.5812456e-05
   2.4000000e+00   3.0812750e-02   1.8725027e-04   1.8725027e-04   1.4608306e-04   7.7108306e-04   2.5303655e-05
   2.4200000e+00   2.4719617e-02   1.5238329e-04   1.5238329e-04   2.3349171e-04   7.4914275e-04   2.4780748e-05
   2.4400000e+00   1.8572256e-02   1.2374420e-04   1.2374420e-04   3.1992247e-04   7.2638080e-04   2.4245499e-05
   2.4600000e+00   1.2382333e-02   1.0166680e-04   1.0166680e-04   4.0529154e-04   7.0286966e-04   2.3699673e-05
   2.4800000e+00   6.1615151e-03   8.6484878e-05   8.6484878e-05   4.8951512e-04   6.7868179e-04   2.3145034e-05
   2.5000000e+00   7.8532240e-05   7.8532240e-05   7.8532240e-05   5.7250943e-04   6.5388963e-04   2.2583347e-05
   2.5200000e+00   6.3261427e-03   7.8142678e-05   7.8142678e-05   6.5419066e-04   6.2856566e-04   2.2016376e-05
   2.5400000e+00   1.2569650e-02   8.5649987e-05   8.5649987e-05   7.3447501e-04   6.0278230e-04   2.1445885e-05
   2.5600000e+00   1.8797388e-02   1.0138796e-04   1.0138796e-04   8.1327870e-04   5.7661204e-04   2.0873640e-05
   2.5800000e+00   2.4997690e-02   1.2569040e-04   1.2569040e-04   8.9051793e-04   5.5012731e-04   2.0301404e-05
   2.6000000e+00   3.1158891e-02   1.5889110e-04   1.5889110e-04   9.6610890e-04   5.2340057e-04   1.9730943e-05
   2.6200000e+00   3.7269324e-02   2.0132385e-04   2.0132385e-04   1.0399678e-03   4.9650427e-04   1.9164020e-05
   2.6400000e+00   4.3317322e-02   2.5332245e-04   2.5332245e-04   1.1120109e-03   4.6951088e-04   1.8602401e-05
   2.6600000e+00   4.9291221e-02   3.1522070e-04   3.1522070e-04   1.1821543e-03   4.4249284e-04   1.8047849e-05
   2.6800000e+00   5.5179352e-02   3.8735239e-04   3.8735239e-04   1.2503143e-03   4.1552261e-04   1.7502130e-05
   2.7000000e+00   6.0970051e-02   4.7005132e-04   4.7005132e-04   1.3164070e-03   3.8867264e-04   1.6967007e-05
   2.7200000e+00   6.6651651e-02   5.6365128e-04   5.6365128e-04   1.3803487e-03   3.6201539e-04   1.6444245e-05
   2.7400000e+00   7.2212486e-02   6.6848607e-04   6.6848607e-04   1.4420556e-03   3.3562331e-04   1.5935610e-05
   2.7600000e+00   7.7640889e-02   7.8488948e-04   7.8488948e-04   1.5014439e-03   3.0956885e-04   1.5442864e-05
   2.7800000e+00   8.2925195e-02   9.1319531e-04   9.1319531e-04   1.5584297e-03   2.8392448e-04   1.4967774e-05
   2.8000000e+00   8.8053737e-02   1.0537374e-03   1.0537374e-03   1.6129293e-03   2.5876264e-04   1.4512102e-05
   2.8200000e+00   9.3014849e-02   1.2068494e-03   1.2068494e-03   1.6648589e-03   2.3415578e-04   1.4077615e-05
   2.8400000e+00   9.7796865e-02   1.3728653e-03   1.3728653e-03   1.7141347e-03   2.1017637e-04   1.3666076e-05
   2.8600000e+00   1.0238812e-01   1.5521188e-03   1.5521188e-03   1.7606729e-03   1.8689686e-04   1.3279249e-05
   2.8800000e+00   1.0677694e-01   1.7449436e-03   1.7449436e-03   1.8043897e-03   1.6438969e-04   1.2918900e-05
   2.9000000e+00   1.1095167e-01   1.9516737e-03   1.9516737e-03   1.8452013e-03   1.4272733e-04   1.2586793e-05
   2.9200000e+00   1.1490064e-01   2.1726428e-03   2.1726428e-03   1.8830239e-03   1.2198224e-04   1.2284692e-05
   2.9400000e+00   1.1861218e-01   2.4081846e-03   2.4081846e-03   1.9177737e-03   1.0222685e-04   1.2014362e-05
   2.9600000e+00   1.2207463e-01   2.6586330e-03   2.6586330e-03   1.9493670e-03   8.3533631e-05   1.1777567e-05
   2.9800000e+00   1.2527632e-01   2.9243218e-03   2.9243218e-03   1.9777198e-03   6.5975035e-05   1.1576072e-05
   3.0000000e+00   1.2820558e-01   3.2055848e-03   3.2055848e-03   2.0027485e-03   4.9623515e-05   1.1411641e-05
   3.0200000e+00   1.3085414e-01   3.5024687e-03   3.5026354e-03   2.0244063e-03   3.4531253e-05   1.1285479e-05
   3.0400000e+00   1.3322721e-01   3.8138723e-03   3.8152057e-03   2.0427943e-03   2.0669343e-05   1.1196542e-05
   3.0600000e+00   1.3533341e-01   4.1384072e-03   4.1429072e-03   2.0580511e-03   7.9886051e-06   1.1143231e-05
   3.0800000e+00   1.3718135e-01   4.4746851e-03   4.4853518e-03   2.0703149e-03   3.5601395e-06   1.1123942e-05
   3.1000000e+00   1.3877965e-01   4.8213177e-03   4.8421511e-03   2.0797239e-03   1.4026070e-05   1.1137072e-05
   3.1200000e+00   1.4013692e-01   5.1769167e-03   5.2129167e-03   2.0864166e-03   2.3458365e-05   1.1181021e-05
   3.1400000e+00   1.4126176e-01   5.5400937e-03   5.5972604e-03   2.0905313e-03   3.1906204e-05   1.1254186e-05
   3.1600000e+00   1.4216279e-01   5.9094604e-03   5.9947938e-03   2.0922062e-03   3.9418766e-05   1.1354964e-05
   3.1800000e+00   1.4284863e-01   6.2836286e-03   6.4051286e-03   2.0915798e-03   4.6045231e-05   1.1481754e-05
   3.2000000e+00   1.4332788e-01   6.6612098e-03   6.8278764e-03   2.0887902e-03   5.1834776e-05   1.1632953e-05
   3.2200000e+00   1.4360915e-01   7.0408157e-03   7.2626491e-03   2.0839759e-03   5.6836582e-05   1.1806959e-05
   3.2400000e+00   1.4370106e-01   7.4210582e-03   7.7090582e-03   2.0772752e-03   6.1099826e-05   1.2002170e-05
   3.2600000e+00   1.4361222e-01   7.8005487e-03   8.1667154e-03   2.0688263e-03   6.4673690e-05   1.2216984e-05
   3.2800000e+00   1.4335123e-01   8.1778990e-03   8.6352324e-03   2.0587676e-03   6.7607350e-05   1.2449798e-05
   3.3000000e+00   1.4292672e-01   8.5517208e-03   9.1142208e-03   2.0472375e-03   6.9949987e-05   1.2699011e-05
   3.3200000e+00   1.4234729e-01   8.9206258e-03   9.6032924e-03   2.0343742e-03   7.1750780e-05   1.2963019e-05
   3.3400000e+00   1.4162156e-01   9.2832256e-03   1.0102059e-02   2.0203161e-03   7.3058907e-05   1.3240222e-05
   3.3600000e+00   1.4075813e-01   9.6381319e-03   1.0610132e-02   2.0052015e-03   7.3923548e-05   1.3529017e-05
   3.3800000e+00   1.3976562e-01   9.9839564e-03   1.1127123e-02   1.9891686e-03   7.4393882e-05   1.3827801e-05
   3.4000000e+00   1.3865264e-01   1.0319311e-02   1.1652644e-02   1.9723559e-03   7.4519088e-05   1.4134973e-05
   3.4200000e+00   1.3742781e-01   1.0642807e-02   1.2186307e-02   1.9549017e-03   7.4348344e-05   1.4448930e-05
   3.4400000e+00   1.3609972e-01   1.0953056e-02   1.2727722e-02   1.9369442e-03   7.3930831e-05   1.4768070e-05
   3.4600000e+00   1.3467700e-01   1.1248670e-02   1.3276503e-02   1.9186218e-03   7.3315726e-05   1.5090791e-05
   3.4800000e+00   1.3316826e-01   1.1528261e-02   1.3832261e-02   1.9000728e-03   7.2552210e-05   1.5415491e-05
   3.5000000e+00   1.3158211e-01   1.1790439e-02   1.4394606e-02   1.8814355e-03   7.1689461e-05   1.5740568e-05
   3.5200000e+00   1.2992715e-01   1.2033818e-02   1.4963152e-02   1.8628483e-03   7.0776658e-05   1.6064418e-05
   3.5400000e+00   1.2821201e-01   1.2257009e-02   1.5537509e-02   1.8444495e-03   6.9862981e-05   1.6385442e-05
   3.5600000e+00   1.2644529e-01   1.2458623e-02   1.6117289e-02   1.8263774e-03   6.8997608e-05   1.6702035e-05
   3.5800000e+00   1.2463560e-01   1.2637271e-02   1.6702105e-02   1.8087703e-03   6.8229718e-05   1.7012596e-05
   3.6000000e+00   1.2279157e-01   1.2791567e-02   1.7291567e-02   1.7917665e-03   6.7608491e-05   1.7315522e-05
   3.6200000e+00   1.2092179e-01   1.2920121e-02   1.7885287e-02   1.7755044e-03   6.7183106e-05   1.7609212e-05
   3.6400000e+00   1.1903488e-01   1.3021544e-02   1.8482878e-02   1.7601223e-03   6.7002741e-05   1.7892064e-05
   3.6600000e+00   1.1713945e-01   1.3094450e-02   1.9083950e-02   1.7457584e-03   6.7116576e-05   1.8162474e-05
   3.6800000e+00   1.1524412e-01   1.3137449e-02   1.9688115e-02   1.7325512e-03   6.7573790e-05   1.8418842e-05
   3.7000000e+00   1.1335749e-01   1.3149153e-02   2.0294986e-02   1.7206389e-03   6.8423562e-05   1.8659564e-05
   3.7200000e+00   1.1148817e-01   1.3128173e-02   2.0904173e-02   1.7101599e-03   6.9715071e-05   1.8883039e-05
   3.7400000e+00   1.0964479e-01   1.3073122e-02   2.1515289e-02   1.7012525e-03   7.1497495e-05   1.9087665e-05
   3.7600000e+00   1.0783595e-01   1.2982612e-02   2.2127945e-02   1.6940550e-03   7.3820015e-05   1.9271838e-05
   3.7800000e+00   1.0607025e-01   1.2855253e-02   2.2741753e-02   1.6887057e-03   7.6731810e-05   1.9433958e-05
   3.8000000e+00   1.0435632e-01   1.2689657e-02   2.3356324e-02   1.6853429e-03   8.0282057e-05   1.9572422e-05
   3.8200000e+00   1.0270277e-01   1.2484437e-02   2.3971270e-02   1.6841051e-03   8.4519937e-05   1.9685627e-05
   3.8400000e+00   1.0111820e-01   1.2238203e-02   2.4586203e-02   1.6851304e-03   8.9494628e-05   1.9771972e-05
   3.8600000e+00   9.9611234e-02   1.1949568e-02   2.5200734e-02   1.6885572e-03   9.5255310e-05   1.9829854e-05
   3.8800000e+00   9.8190476e-02   1.1617143e-02   2.5814476e-02   1.6945238e-03   1.0185116e-04   1.9857672e-05
   3.9000000e+00   9.6864540e-02   1.1239540e-02   2.6427040e-02   1.7031686e-03   1.0933136e-04   1.9853822e-05
   3.9200000e+00   9.5642037e-02   1.0815370e-02   2.7038037e-02   1.7146299e-03   1.1774509e-04   1.9816703e-05
   3.9400000e+00   9.4531579e-02   1.0343246e-02   2.7647079e-02   1.7290460e-03   1.2714152e-04   1.9744713e-05
   3.9600000e+00   9.3541778e-02   9.8217782e-03   2.8253778e-02   1.7465552e-03   1.3756984e-04   1.9636249e-05
   3.9800000e+00   9.2681246e-02   9.2495792e-03   2.8857746e-02   1.7672958e-03   1.4907923e-04   1.9489710e-05
   4.0000000e+00   9.1958594e-02   8.6252605e-03   2.9458594e-02   1.7914061e-03   1.6171886e-04   1.9303493e-05
   4.0200000e+00   9.1380221e-02   7.9482213e-03   3.0055888e-02   1.8189871e-03   1.7551814e-04   1.9076574e-05
   4.0400000e+00   9.0943677e-02   7.2210108e-03   3.0649011e-02   1.8499892e-03   1.9042743e-04   1.8810245e-05
   4.0600000e+00   9.0644299e-02   6.4469658e-03   3.1237299e-02   1.8843258e-03   2.0637731e-04   1.8506374e-05
   4.0800000e+00   9.0477423e-02   5.6294233e-03   3.1820090e-02   1.9219100e-03   2.2329834e-04   1.8166833e-05
   4.1000000e+00   9.0438387e-02   4.7717201e-03   3.2396720e-02   1.9626549e-03   2.4112113e-04   1.7793490e-05
   4.1200000e+00   9.0522526e-02   3.8771929e-03   3.2966526e-02   2.0064738e-03   2.5977624e-04   1.7388215e-05
   4.1400000e+00   9.0725179e-02   2.9491786e-03   3.3528845e-02   2.0532797e-03   2.7919425e-04   1.6952877e-05
   4.1600000e+00   9.1041681e-02   1.9910141e-03   3.4083014e-02   2.1029859e-03   2.9930575e-04   1.6489346e-05
   4.1800000e+00   9.1467369e-02   1.0060361e-03   3.4628369e-02   2.1555056e-03   3.2004132e-04   1.5999492e-05
   4.2000000e+00   9.1997582e-02   2.4184611e-06   3.5164248e-02   2.2107518e-03   3.4133154e-04   1.5485185e-05
   4.2200000e+00   9.2627654e-02   1.0310128e-03   3.5689987e-02   2.2686378e-03   3.6310698e-04   1.4948293e-05
   4.2400000e+00   9.3352923e-02   2.0764101e-03   3.6204923e-02   2.3290768e-03   3.8529824e-04   1.4390687e-05
   4.2600000e+00   9.4168727e-02   3.1352735e-03   3.6708393e-02   2.3919818e-03   4.0783588e-04   1.3814235e-05
   4.2800000e+00   9.5070400e-02   4.2042662e-03   3.7199734e-02   2.4572662e-03   4.3065050e-04   1.3220809e-05
   4.3000000e+00   9.6053282e-02   5.2800513e-03   3.7678282e-02   2.5248430e-03   4.5367266e-04   1.2612276e-05
   4.3200000e+00   9.7112708e-02   6.3592920e-03   3.8143375e-02   2.5946254e-03   4.7683296e-04   1.1990508e-05
   4.3400000e+00   9.8244015e-02   7.4386516e-03   3.8594348e-02   2.6665266e-03   5.0006196e-04   1.1357373e-05
   4.3600000e+00   9.9442540e-02   8.5147931e-03   3.9030540e-02   2.7404597e-03   5.2329026e-04   1.0714740e-05
   4.3800000e+00   1.0070362e-01   9.5843797e-03   3.9451287e-02   2.8163380e-03   5.4644843e-04   1.0064481e-05
   4.4000000e+00   1.0202259e-01   1.0644075e-02   3.9855925e-02   2.8940746e-03   5.6946706e-04   9.4084636e-06
   4.4200000e+00   1.0339479e-01   1.1690541e-02   4.0243792e-02   2.9735827e-03   5.9227672e-04   8.7485582e-06
   4.4400000e+00   1.0481556e-01   1.2720442e-02   4.0614225e-02   3.0547753e-03   6.1480799e-04   8.0866341e-06
   4.4600000e+00   1.0628023e-01   1.3730441e-02   4.0966559e-02   3.1375658e-03   6.3699146e-04   7.4245611e-06
   4.4800000e+00   1.0778413e-01   1.4717201e-02   4.1300133e-02   3.2218673e-03   6.5875770e-04   6.7642086e-06
   4.5000000e+00   1.0932262e-01   1.5677385e-02   4.1614282e-02   3.3075929e-03   6.8003730e-04   6.1074463e-06
   4.5200000e+00   1.1089101e-01   1.6607656e-02   4.1908344e-02   3.3946558e-03   7.0076083e-04   5.4561438e-06
   4.5400000e+00   1.1248466e-01   1.7504678e-02   4.2181656e-02   3.4829692e-03   7.2085888e-04   4.8121707e-06
   4.5600000e+00   1.1409889e-01   1.8365113e-02   4.2433554e-02   3.5724463e-03   7.4026203e-04   4.1773966e-06
   4.5800000e+00   1.1572904e-01   1.9185625e-02   4.2663375e-02   3.6630002e-03   7.5890086e-04   3.5536910e-06
   4.6000000e+00   1.1737046e-01   1.9962877e-02   4.2870456e-02   3.7545441e-03   7.7670594e-04   2.9429236e-06
   4.6200000e+00   1.1901847e-01   2.0693533e-02   4.3054134e-02   3.8469911e-03   7.9360787e-04   2.3469639e-06
   4.6400000e+00   1.2066841e-01   2.1374254e-02   4.3213746e-02   3.9402545e-03   8.0953721e-04   1.7676816e-06
   4.6600000e+00   1.2231563e-01   2.2001706e-02   4.3348628e-02   4.0342473e-03   8.2442456e-04   1.2069462e-06
   4.6800000e+00   1.2395545e-01   2.2572550e-02   4.3458117e-02   4.1288829e-03   8.3820048e-04   6.6662737e-07
   4.7000000e+00   1.2558322e-01   2.3083449e-02   4.3541551e-02   4.2240742e-03   8.5079557e-04   1.4859466e-07
   4.7200000e+00   1.2719427e-01   2.3531068e-02   4.3598265e-02   4.3197346e-03   8.6214039e-04   3.4528233e-07
   4.7400000e+00   1.2878393e-01   2.3912069e-02   4.3627598e-02   4.4157772e-03   8.7216554e-04   8.1313399e-07
   4.7600000e+00   1.3034755e-01   2.4223115e-02   4.3628885e-02   4.5121151e-03   8.8080160e-04   1.2530907e-06
   4.7800000e+00   1.3188046e-01   2.4460870e-02   4.3601464e-02   4.6086615e-03   8.8797913e-04   1.6632830e-06
   4.8000000e+00   1.3337800e-01   2.4621996e-02   4.3544670e-02   4.7053296e-03   8.9362873e-04   2.0418411e-06
   4.8200000e+00   1.3483551e-01   2.4703158e-02   4.3457842e-02   4.8020326e-03   8.9768098e-04   2.3868956e-06
   4.8400000e+00   1.3624832e-01   2.4701017e-02   4.3340316e-02   4.8986836e-03   9.0006644e-04   2.6965767e-06
   4.8600000e+00   1.3761176e-01   2.4612237e-02   4.3191429e-02   4.9951957e-03   9.0071572e-04   2.9690150e-06
   4.8800000e+00   1.3892118e-01   2.4433482e-02   4.3010518e-02   5.0914823e-03   8.9955938e-04   3.2023408e-06
   4.9000000e+00   1.4017192e-01   2.4161415e-02   4.2796919e-02   5.1874564e-03   8.9652800e-04   3.3946845e-06
   4.9200000e+00   1.4135930e-01   2.3792698e-02   4.2549969e-02   5.2830312e-03   8.9155218e-04   3.5441766e-06
   4.9400000e+00   1.4247867e-01   2.3323995e-02   4.2269005e-02   5.3781198e-03   8.8456248e-04   3.6489473e-06
   4.9600000e+00   1.4352536e-01   2.2751969e-02   4.1953364e-02   5.4726355e-03   8.7548949e-04   3.7071273e-06
   4.9800000e+00   1.4449472e-01   2.2073283e-02   4.1602384e-02   5.5664914e-03   8.6426378e-04   3.7168468e-06
   5.0000000e+00   1.4538207e-01   2.1284601e-02   4.1215399e-02   5.6596007e-03   8.5081595e-04   3.6762362e-06
   5.0200000e+00   1.4618391e-01   2.0383755e-02   4.0792079e-02   5.7518796e-03   8.3510219e-04   3.5840890e-06
   5.0400000e+00   1.4690141e-01   1.9373256e-02   4.0333410e-02   5.8432563e-03   8.1718120e-04   3.4418504e-06
   5.0600000e+00   1.4753688e-01   1.8256787e-02   3.9840713e-02   5.9336622e-03   7.9713729e-04   3.2516288e-06
   5.0800000e+00   1.4809264e-01   1.7038029e-02   3.9315305e-02   6.0230286e-03   7.7505478e-04   3.0155324e-06
   5.1000000e+00   1.4857100e-01   1.5720662e-02   3.8758505e-02   6.1112867e-03   7.5101799e-04   2.7356695e-06
   5.1200000e+00   1.4897430e-01   1.4308368e-02   3.8171632e-02   6.1983679e-03   7.2511124e-04   2.4141485e-06
   5.1400000e+00   1.4930484e-01   1.2804829e-02   3.7556005e-02   6.2842035e-03   6.9741885e-04   2.0530776e-06
   5.1600000e+00   1.4956494e-01   1.1213725e-02   3.6912942e-02   6.3687249e-03   6.6802512e-04   1.6545650e-06
   5.1800000e+00   1.4975693e-01   9.5387382e-03   3.6243762e-02   6.4518632e-03   6.3701439e-04   1.2207192e-06
   5.2000000e+00   1.4988312e-01   7.7835499e-03   3.5549783e-02   6.5335499e-03   6.0447096e-04   7.5364842e-07
   5.2200000e+00   1.4994583e-01   5.9518412e-03   3.4832326e-02   6.6137162e-03   5.7047916e-04   2.5546089e-07
   5.2400000e+00   1.4994737e-01   4.0472934e-03   3.4092707e-02   6.6922934e-03   5.3512330e-04   2.7173507e-07
   5.2600000e+00   1.4989008e-01   2.0735878e-03   3.3332246e-02   6.7692128e-03   4.9848770e-04   8.2583115e-07
   5.2800000e+00   1.4977626e-01   3.4405828e-05   3.2552261e-02   6.8444058e-03   4.6065667e-04   1.4047191e-06
   5.3000000e+00   1.4960824e-01   2.0665713e-03   3.1754071e-02   6.9178037e-03   4.2171454e-04   2.0062905e-06
   5.3200000e+00   1.4938833e-01   4.2256623e-03   3.0938996e-02   6.9893377e-03   3.8174562e-04   2.6284372e-06
   5.3400000e+00   1.4911885e-01   6.4391858e-03   3.0108352e-02   7.0589392e-03   3.4083424e-04   3.2690509e-06
   5.3600000e+00   1.4880213e-01   8.7034605e-03   2.9263461e-02   7.1265395e-03   2.9906470e-04   3.9260232e-06
   5.3800000e+00   1.4844047e-01   1.1014805e-02   2.8405639e-02   7.1920698e-03   2.5652132e-04   4.5972460e-06
   5.4000000e+00   1.4803621e-01   1.3369538e-02   2.7536205e-02   7.2554616e-03   2.1328842e-04   5.2806108e-06
   5.4200000e+00   1.4759165e-01   1.5763979e-02   2.6656479e-02   7.3166460e-03   1.6945033e-04   5.9740093e-06
   5.4400000e+00   1.4710911e-01   1.8194446e-02   2.5767779e-02   7.3755545e-03   1.2509135e-04   6.6753334e-06
   5.4600000e+00   1.4659092e-01   2.0657257e-02   2.4871423e-02   7.4321183e-03   8.0295805e-05   7.3824747e-06
   5.4800000e+00   1.4603940e-01   2.3148731e-02   2.3968731e-02   7.4862687e-03   3.5148012e-05   8.0933249e-06
   5.5000000e+00   1.4545685e-01   2.5665188e-02   2.3061021e-02   7.5379370e-03   1.0267711e-05   8.8057757e-06
   5.5200000e+00   1.4484561e-01   2.8202945e-02   2.2149612e-02   7.5870545e-03   5.5867047e-05   9.5177188e-06
   5.5400000e+00   1.4420799e-01   3.0758322e-02   2.1235822e-02   7.6335527e-03   1.0156568e-04   1.0227046e-05
   5.5600000e+00   1.4354630e-01   3.3327637e-02   2.0320971e-02   7.6773626e-03   1.4727929e-04   1.0931649e-05
   5.5800000e+00   1.4286288e-01   3.5907209e-02   1.9406376e-02   7.7184157e-03   1.9292356e-04   1.1629419e-05
   5.6000000e+00   1.4216002e-01   3.8493357e-02   1.8493357e-02   7.7566433e-03   2.3841417e-04   1.2318249e-05
   5.6200000e+00   1.4144006e-01   4.1082398e-02   1.7583232e-02   7.7919767e-03   2.8366681e-04   1.2996029e-05
   5.6400000e+00   1.4070532e-01   4.3670653e-02   1.6677320e-02   7.8243472e-03   3.2859716e-04   1.3660652e-05
   5.6600000e+00   1.3995811e-01   4.6254439e-02   1.5776939e-02   7.8536860e-03   3.7312090e-04   1.4310009e-05
   5.6800000e+00   1.3920074e-01   4.8830075e-02   1.4883409e-02   7.8799245e-03   4.1715371e-04   1.4941992e-05
   5.7000000e+00   1.3843555e-01   5.1393881e-02   1.3998048e-02   7.9029941e-03   4.6061128e-04   1.5554493e-05
   5.7200000e+00   1.3766484e-01   5.3942174e-02   1.3122174e-02   7.9228260e-03   5.0340928e-04   1.6145404e-05
   5.7400000e+00   1.3689094e-01   5.6471274e-02   1.2257107e-02   7.9393514e-03   5.4546341e-04   1.6712615e-05
   5.7600000e+00   1.3611616e-01   5.8977498e-02   1.1404165e-02   7.9525018e-03   5.8668934e-04   1.7254019e-05
   5.7800000e+00   1.3534283e-01   6.1457167e-02   1.0564667e-02   7.9622085e-03   6.2700276e-04   1.7767508e-05
   5.8000000e+00   1.3457326e-01   6.3906597e-02   9.7399307e-03   7.9684027e-03   6.6631934e-04   1.8250973e-05
   5.8200000e+00   1.3380978e-01   6.6322109e-02   8.9312760e-03   7.9710157e-03   7.0455477e-04   1.8702306e-05
   5.8400000e+00   1.3305469e-01   6.8700021e-02   8.1400211e-03   7.9699789e-03   7.4162474e-04   1.9119398e-05
   5.8600000e+00   1.3231032e-01   7.1036651e-02   7.3674848e-03   7.9652236e-03   7.7744493e-04   1.9500142e-05
   5.8800000e+00   1.3157899e-01   7.3328319e-02   6.6149857e-03   7.9566810e-03   8.1193101e-04   1.9842429e-05
   5.9000000e+00   1.3086301e-01   7.5571342e-02   5.8838425e-03   7.9442825e-03   8.4499867e-04   2.0144151e-05
   5.9200000e+00   1.3016471e-01   7.7762041e-02   5.1753739e-03   7.9279594e-03   8.7656360e-04   2.0403199e-05
   5.9400000e+00   1.2948640e-01   7.9896732e-02   4.4908986e-03   7.9076430e-03   9.0654147e-04   2.0617466e-05
   5.9600000e+00   1.2883040e-01   8.1971735e-02   3.8317354e-03   7.8832646e-03   9.3484797e-04   2.0784842e-05
   5.9800000e+00   1.2819904e-01   8.3983369e-02   3.1992028e-03   7.8547556e-03   9.6139878e-04   2.0903220e-05
   6.0000000e+00   1.2759462e-01   8.5927953e-02   2.5946196e-03   7.8220471e-03   9.8610959e-04   2.0970491e-05
   6.0200000e+00   1.2701934e-01   8.7801003e-02   2.0193367e-03   7.7849967e-03   1.0089263e-03   2.0985516e-05
   6.0400000e+00   1.2647483e-01   8.9594834e-02   1.4748338e-03   7.7431662e-03   1.0299162e-03   2.0951032e-05
   6.0600000e+00   1.2596262e-01   9.1300956e-02   9.6262310e-04   7.6960436e-03   1.0491764e-03   2.0870743e-05
   6.0800000e+00   1.2548422e-01   9.2910883e-02   4.8421645e-04   7.6431169e-03   1.0668044e-03   2.0748355e-05
   6.1000000e+00   1.2504113e-01   9.4416126e-02   4.1125905e-05   7.5838741e-03   1.0828975e-03   2.0587574e-05
   6.1200000e+00   1.2463486e-01   9.5808197e-02   3.6513654e-04   7.5178032e-03   1.0975532e-03   2.0392106e-05
   6.1400000e+00   1.2426694e-01   9.7078608e-02   7.3305887e-04   7.4443922e-03   1.1108688e-03   2.0165654e-05
   6.1600000e+00   1.2393887e-01   9.8218871e-02   1.0611291e-03   7.3631291e-03   1.1229416e-03   1.9911925e-05
   6.1800000e+00   1.2365216e-01   9.9220498e-02   1.3478352e-03   7.2735019e-03   1.1338690e-03   1.9634624e-05
   6.2000000e+00   1.2340833e-01   1.0007500e-01   1.5916651e-03   7.1749985e-03   1.1437485e-03   1.9337457e-05
   6.2200000e+00   1.2320889e-01   1.0077389e-01   1.7911070e-03   7.0671070e-03   1.1526773e-03   1.9024129e-05
   6.2400000e+00   1.2305535e-01   1.0130868e-01   1.9446487e-03   6.9493153e-03   1.1607528e-03   1.8698345e-05
   6.2600000e+00   1.2294922e-01   1.0167089e-01   2.0507782e-03   6.8211115e-03   1.1680725e-03   1.8363810e-05
   6.2800000e+00   1.2289202e-01   1.0185202e-01   2.1079836e-03   6.6819836e-03   1.1747336e-03   1.8024231e-05
   6.3000000e+00   1.2288525e-01   1.0184358e-01   2.1147528e-03   6.5314195e-03   1.1808335e-03   1.7683312e-05
   6.3200000e+00   1.2293043e-01   1.0163709e-01   2.0695739e-03   6.3689072e-03   1.1864697e-03   1.7344759e-05
   6.3400000e+00   1.2302907e-01   1.0122407e-01   1.9709347e-03   6.1939347e-03   1.1917394e-03   1.7012277e-05
   6.3600000e+00   1.2318268e-01   1.0059601e-01   1.8173234e-03   6.0059901e-03   1.1967401e-03   1.6689572e-05
   6.3800000e+00   1.2339277e-01   9.9744439e-02   1.6072280e-03   5.8045613e-03   1.2015691e-03   1.6380349e-05
   6.4000000e+00   1.2366086e-01   9.8660864e-02   1.3391363e-03   5.5891363e-03   1.2063238e-03   1.6088314e-05
   6.4200000e+00   1.2398846e-01   9.7336797e-02   1.0115364e-03   5.3592031e-03   1.2111015e-03   1.5817171e-05
   6.4400000e+00   1.2437708e-01   9.5763750e-02   6.2291635e-04   5.1142497e-03   1.2159997e-03   1.5570626e-05
   6.4600000e+00   1.2482824e-01   9.3933236e-02   1.7176407e-04   4.8537641e-03   1.2211156e-03   1.5352385e-05
   6.4800000e+00   1.2534343e-01   9.1836766e-02   3.4343243e-04   4.5772342e-03   1.2265467e-03   1.5166153e-05
   6.5000000e+00   1.2592419e-01   8.9465852e-02   9.2418515e-04   4.2841482e-03   1.2323904e-03   1.5015635e-05
   6.5200000e+00   1.2657201e-01   8.6812006e-02   1.5720061e-03   3.9739939e-03   1.2387439e-03   1.4904537e-05
   6.5400000e+00   1.2728841e-01   8.3866741e-02   2.2884073e-03   3.6462594e-03   1.2457047e-03   1.4836564e-05
   6.5600000e+00   1.2807490e-01   8.0621567e-02   3.0749007e-03   3.3004326e-03   1.2533701e-03   1.4815422e-05
   6.5800000e+00   1.2893300e-01   7.7067998e-02   3.9329984e-03   2.9360016e-03   1.2618376e-03   1.4844815e-05
   6.6000000e+00   1.2986421e-01   7.3197546e-02   4.8642123e-03   2.5524544e-03   1.2712044e-03   1.4928450e-05
   6.6200000e+00   1.3087005e-01   6.9001721e-02   5.8700545e-03   2.1492788e-03   1.2815679e-03   1.5070032e-05
   6.6400000e+00   1.3195204e-01   6.4472037e-02   6.9520369e-03   1.7259631e-03   1.2930256e-03   1.5273266e-05
   6.6600000e+00   1.3311167e-01   5.9600005e-02   8.1116717e-03   1.2819950e-03   1.3056747e-03   1.5541857e-05
   6.6800000e+00   1.3435047e-01   5.4377137e-02   9.3504707e-03   8.1686268e-04   1.3196127e-03   1.5879511e-05
   6.7000000e+00   1.3566995e-01   4.8794946e-02   1.0669946e-02   3.3005406e-04   1.3349369e-03   1.6289933e-05
   6.7200000e+00   1.3707161e-01   4.2844943e-02   1.2071610e-02   1.7894284e-04   1.3517447e-03   1.6776829e-05
   6.7400000e+00   1.3855697e-01   3.6518640e-02   1.3556973e-02   7.1064005e-04   1.3701334e-03   1.7343904e-05
   6.7600000e+00   1.4012755e-01   2.9807550e-02   1.5127550e-02   1.2655496e-03   1.3902004e-03   1.7994863e-05
   6.7800000e+00   1.4178485e-01   2.2703183e-02   1.6784850e-02   1.8441834e-03   1.4120432e-03   1.8733412e-05
   6.8000000e+00   1.4353039e-01   1.5197053e-02   1.8530387e-02   2.4470535e-03   1.4357590e-03   1.9563256e-05
   6.8200000e+00   1.4536567e-01   7.2806719e-03   2.0365672e-02   3.0746719e-03   1.4614452e-03   2.0488101e-05
   6.8400000e+00   1.4729222e-01   1.0544493e-03   2.2292217e-02   3.7275507e-03   1.4891993e-03   2.1511652e-05
   6.8600000e+00   1.4931154e-01   9.8167982e-03   2.4311535e-02   4.4062018e-03   1.5191185e-03   2.2637615e-05
   6.8800000e+00   1.5142514e-01   1.9014863e-02   2.6425137e-02   5.1111373e-03   1.5513002e-03   2.3869694e-05
   6.9000000e+00   1.5363454e-01   2.8657131e-02   2.8634536e-02   5.8428691e-03   1.5858419e-03   2.5211595e-05
   6.9200000e+00   1.5594124e-01   3.8752091e-02   3.0941243e-02   6.6019092e-03   1.6228408e-03   2.6667024e-05
   6.9400000e+00   1.5834677e-01   4.9308230e-02   3.3346770e-02   7.3887697e-03   1.6623943e-03   2.8239685e-05
   6.9600000e+00   1.6085263e-01   6.0334037e-02   3.5852629e-02   8.2039626e-03   1.7045999e-03   2.9933285e-05
   6.9800000e+00   1.6346033e-01   7.1838000e-02   3.8460333e-02   9.0479998e-03   1.7495549e-03   3.1751529e-05
   7.0000000e+00   1.6617139e-01   8.3828607e-02   4.1171393e-02   9.9213934e-03   1.7973566e-03   3.3698122e-05


==> Plotdata_fixed-point_fi-1d-spline.txt <==
t prec64 prec13 prec8 prec5 prec3 prec2 prec1
   0.0000000e+00   1.6333925e-02   1.6357422e-02   1.5625000e-02   3.1250000e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.0000000e-02   2.5574685e-02   2.5595004e-02   2.5011310e-02   3.8805521e-02   7.5740833e-03   1.4850833e-02   2.9766667e-04
   4.0000000e-02   3.4846225e-02   3.4863551e-02   3.4418604e-02   4.6469167e-02   1.5292667e-02   2.9406667e-02   1.1813333e-03
   6.0000000e-02   4.4145824e-02   4.4160333e-02   4.3844430e-02   5.4236562e-02   2.3150250e-02   4.3672500e-02   2.6370000e-03
   8.0000000e-02   5.3470757e-02   5.3482625e-02   5.3286333e-02   6.2103333e-02   3.1141333e-02   5.7653333e-02   4.6506667e-03
   1.0000000e-01   6.2818304e-02   6.2827698e-02   6.2741862e-02   7.0065104e-02   3.9260417e-02   7.1354167e-02   7.2083333e-03
   1.2000000e-01   7.2185741e-02   7.2192824e-02   7.2208562e-02   7.8117500e-02   4.7502000e-02   8.4780000e-02   1.0296000e-02
   1.4000000e-01   8.1570345e-02   8.1575277e-02   8.1683982e-02   8.6256146e-02   5.5860583e-02   9.7935833e-02   1.3899667e-02
   1.6000000e-01   9.0969393e-02   9.0972328e-02   9.1165667e-02   9.4476667e-02   6.4330667e-02   1.1082667e-01   1.8005333e-02
   1.8000000e-01   1.0038016e-01   1.0038125e-01   1.0065116e-01   1.0277469e-01   7.2906750e-02   1.2345750e-01   2.2599000e-02
   2.0000000e-01   1.0979993e-01   1.0979932e-01   1.1013802e-01   1.1114583e-01   8.1583333e-02   1.3583333e-01   2.7666667e-02
   2.2000000e-01   1.1922598e-01   1.1922380e-01   1.1962378e-01   1.1958573e-01   9.0354917e-02   1.4795917e-01   3.3194333e-02
   2.4000000e-01   1.2865558e-01   1.2865197e-01   1.2910600e-01   1.2809000e-01   9.9216000e-02   1.5984000e-01   3.9168000e-02
   2.6000000e-01   1.3808601e-01   1.3808110e-01   1.3858222e-01   1.3665427e-01   1.0816108e-01   1.7148083e-01   4.5573667e-02
   2.8000000e-01   1.4751456e-01   1.4750846e-01   1.4804998e-01   1.4527417e-01   1.1718467e-01   1.8288667e-01   5.2397333e-02
   3.0000000e-01   1.5693848e-01   1.5693134e-01   1.5750684e-01   1.5394531e-01   1.2628125e-01   1.9406250e-01   5.9625000e-02
   3.2000000e-01   1.6635507e-01   1.6634698e-01   1.6695033e-01   1.6266333e-01   1.3544533e-01   2.0501333e-01   6.7242667e-02
   3.4000000e-01   1.7576161e-01   1.7575268e-01   1.7637802e-01   1.7142385e-01   1.4467142e-01   2.1574417e-01   7.5236333e-02
   3.6000000e-01   1.8515536e-01   1.8514571e-01   1.8578744e-01   1.8022250e-01   1.5395400e-01   2.2626000e-01   8.3592000e-02
   3.8000000e-01   1.9453360e-01   1.9452333e-01   1.9517614e-01   1.8905490e-01   1.6328758e-01   2.3656583e-01   9.2295667e-02
   4.0000000e-01   2.0389362e-01   2.0388281e-01   2.0454167e-01   1.9791667e-01   1.7266667e-01   2.4666667e-01   1.0133333e-01
   4.2000000e-01   2.1323269e-01   2.1322144e-01   2.1388157e-01   2.0680344e-01   1.8208575e-01   2.5656750e-01   1.1069100e-01
   4.4000000e-01   2.2254808e-01   2.2253648e-01   2.2319340e-01   2.1571083e-01   1.9153933e-01   2.6627333e-01   1.2035467e-01
   4.6000000e-01   2.3183708e-01   2.3182521e-01   2.3247469e-01   2.2463448e-01   2.0102192e-01   2.7578917e-01   1.3031033e-01
   4.8000000e-01   2.4109696e-01   2.4108489e-01   2.4172300e-01   2.3357000e-01   2.1052800e-01   2.8512000e-01   1.4054400e-01
   5.0000000e-01   2.5032500e-01   2.5031281e-01   2.5093587e-01   2.4251302e-01   2.2005208e-01   2.9427083e-01   1.5104167e-01
   5.2000000e-01   2.5951848e-01   2.5950622e-01   2.6011085e-01   2.5145917e-01   2.2958867e-01   3.0324667e-01   1.6178933e-01
   5.4000000e-01   2.6867468e-01   2.6866242e-01   2.6924549e-01   2.6040406e-01   2.3913225e-01   3.1205250e-01   1.7277300e-01
   5.6000000e-01   2.7779086e-01   2.7777866e-01   2.7833733e-01   2.6934333e-01   2.4867733e-01   3.2069333e-01   1.8397867e-01
   5.8000000e-01   2.8686431e-01   2.8685222e-01   2.8738392e-01   2.7827260e-01   2.5821842e-01   3.2917417e-01   1.9539233e-01
   6.0000000e-01   2.9589231e-01   2.9588037e-01   2.9638281e-01   2.8718750e-01   2.6775000e-01   3.3750000e-01   2.0700000e-01
   6.2000000e-01   3.0487213e-01   3.0486039e-01   3.0533154e-01   2.9608365e-01   2.7726658e-01   3.4567583e-01   2.1878767e-01
   6.4000000e-01   3.1380106e-01   3.1378955e-01   3.1422767e-01   3.0495667e-01   2.8676267e-01   3.5370667e-01   2.3074133e-01
   6.6000000e-01   3.2267636e-01   3.2266511e-01   3.2306873e-01   3.1380219e-01   2.9623275e-01   3.6159750e-01   2.4284700e-01
   6.8000000e-01   3.3149531e-01   3.3148436e-01   3.3185227e-01   3.2261583e-01   3.0567133e-01   3.6935333e-01   2.5509067e-01
   7.0000000e-01   3.4025520e-01   3.4024457e-01   3.4057585e-01   3.3139323e-01   3.1507292e-01   3.7697917e-01   2.6745833e-01
   7.2000000e-01   3.4895330e-01   3.4894300e-01   3.4923700e-01   3.4013000e-01   3.2443200e-01   3.8448000e-01   2.7993600e-01
   7.4000000e-01   3.5758689e-01   3.5757693e-01   3.5783328e-01   3.4882177e-01   3.3374308e-01   3.9186083e-01   2.9250967e-01
   7.6000000e-01   3.6615324e-01   3.6614364e-01   3.6636223e-01   3.5746417e-01   3.4300067e-01   3.9912667e-01   3.0516533e-01
   7.8000000e-01   3.7464963e-01   3.7464039e-01   3.7482140e-01   3.6605281e-01   3.5219925e-01   4.0628250e-01   3.1788900e-01
   8.0000000e-01   3.8307335e-01   3.8306445e-01   3.8320833e-01   3.7458333e-01   3.6133333e-01   4.1333333e-01   3.3066667e-01
   8.2000000e-01   3.9142166e-01   3.9141311e-01   3.9152058e-01   3.8305135e-01   3.7039742e-01   4.2028417e-01   3.4348433e-01
   8.4000000e-01   3.9969184e-01   3.9968363e-01   3.9975569e-01   3.9145250e-01   3.7938600e-01   4.2714000e-01   3.5632800e-01
   8.6000000e-01   4.0788118e-01   4.0787328e-01   4.0791120e-01   3.9978240e-01   3.8829358e-01   4.3390583e-01   3.6918367e-01
   8.8000000e-01   4.1598694e-01   4.1597934e-01   4.1598467e-01   4.0803667e-01   3.9711467e-01   4.4058667e-01   3.8203733e-01
   9.0000000e-01   4.2400641e-01   4.2399908e-01   4.2397363e-01   4.1621094e-01   4.0584375e-01   4.4718750e-01   3.9487500e-01
   9.2000000e-01   4.3193687e-01   4.3192978e-01   4.3187565e-01   4.2430083e-01   4.1447533e-01   4.5371333e-01   4.0768267e-01
   9.4000000e-01   4.3977558e-01   4.3976869e-01   4.3968825e-01   4.3230198e-01   4.2300392e-01   4.6016917e-01   4.2044633e-01
   9.6000000e-01   4.4751983e-01   4.4751311e-01   4.4740900e-01   4.4021000e-01   4.3142400e-01   4.6656000e-01   4.3315200e-01
   9.8000000e-01   4.5516690e-01   4.5516029e-01   4.5503543e-01   4.4802052e-01   4.3973008e-01   4.7289083e-01   4.4578567e-01
   1.0000000e+00   4.6271406e-01   4.6270752e-01   4.6256510e-01   4.5572917e-01   4.4791667e-01   4.7916667e-01   4.5833333e-01
   1.0200000e+00   4.7015972e-01   4.7015319e-01   4.6999662e-01   4.6333298e-01   4.5597992e-01   4.8539217e-01   4.7078300e-01
   1.0400000e+00   4.7750678e-01   4.7750021e-01   4.7733283e-01   4.7083467e-01   4.6392267e-01   4.9157067e-01   4.8313067e-01
   1.0600000e+00   4.8475929e-01   4.8475262e-01   4.8457767e-01   4.7823835e-01   4.7174942e-01   4.9770517e-01   4.9537433e-01
   1.0800000e+00   4.9192128e-01   4.9191447e-01   4.9173506e-01   4.8554817e-01   4.7946467e-01   5.0379867e-01   5.0751200e-01
   1.1000000e+00   4.9899679e-01   4.9898979e-01   4.9880892e-01   4.9276823e-01   4.8707292e-01   5.0985417e-01   5.1954167e-01
   1.1200000e+00   5.0598985e-01   5.0598261e-01   5.0580317e-01   4.9990267e-01   4.9457867e-01   5.1587467e-01   5.3146133e-01
   1.1400000e+00   5.1290451e-01   5.1289699e-01   5.1272173e-01   5.0695560e-01   5.0198642e-01   5.2186317e-01   5.4326900e-01
   1.1600000e+00   5.1974479e-01   5.1973695e-01   5.1956852e-01   5.1393117e-01   5.0930067e-01   5.2782267e-01   5.5496267e-01
   1.1800000e+00   5.2651474e-01   5.2650654e-01   5.2634747e-01   5.2083348e-01   5.1652592e-01   5.3375617e-01   5.6654033e-01
   1.2000000e+00   5.3321839e-01   5.3320980e-01   5.3306250e-01   5.2766667e-01   5.2366667e-01   5.3966667e-01   5.7800000e-01
   1.2200000e+00   5.3985979e-01   5.3985076e-01   5.3971753e-01   5.3443485e-01   5.3072742e-01   5.4555717e-01   5.8933967e-01
   1.2400000e+00   5.4644295e-01   5.4643346e-01   5.4631648e-01   5.4114217e-01   5.3771267e-01   5.5143067e-01   6.0055733e-01
   1.2600000e+00   5.5297194e-01   5.5296195e-01   5.5286327e-01   5.4779273e-01   5.4462692e-01   5.5729017e-01   6.1165100e-01
   1.2800000e+00   5.5945077e-01   5.5944026e-01   5.5936183e-01   5.5439067e-01   5.5147467e-01   5.6313867e-01   6.2261867e-01
   1.3000000e+00   5.6588349e-01   5.6587244e-01   5.6581608e-01   5.6094010e-01   5.5826042e-01   5.6897917e-01   6.3345833e-01
   1.3200000e+00   5.7227413e-01   5.7226251e-01   5.7222994e-01   5.6744517e-01   5.6498867e-01   5.7481467e-01   6.4416800e-01
   1.3400000e+00   5.7862674e-01   5.7861452e-01   5.7860733e-01   5.7390998e-01   5.7166392e-01   5.8064817e-01   6.5474567e-01
   1.3600000e+00   5.8494535e-01   5.8493251e-01   5.8495217e-01   5.8033867e-01   5.7829067e-01   5.8648267e-01   6.6518933e-01
   1.3800000e+00   5.9123399e-01   5.9122052e-01   5.9126838e-01   5.8673535e-01   5.8487342e-01   5.9232117e-01   6.7549700e-01
   1.4000000e+00   5.9749670e-01   5.9748258e-01   5.9755990e-01   5.9310417e-01   5.9141667e-01   5.9816667e-01   6.8566667e-01
   1.4200000e+00   6.0373752e-01   6.0372275e-01   6.0383063e-01   5.9944923e-01   5.9792492e-01   6.0402217e-01   6.9569633e-01
   1.4400000e+00   6.0996049e-01   6.0994504e-01   6.1008450e-01   6.0577467e-01   6.0440267e-01   6.0989067e-01   7.0558400e-01
   1.4600000e+00   6.1616964e-01   6.1615351e-01   6.1632543e-01   6.1208460e-01   6.1085442e-01   6.1577517e-01   7.1532767e-01
   1.4800000e+00   6.2236901e-01   6.2235219e-01   6.2255735e-01   6.1838317e-01   6.1728467e-01   6.2167867e-01   7.2492533e-01
   1.5000000e+00   6.2856264e-01   6.2854513e-01   6.2878418e-01   6.2467448e-01   6.2369792e-01   6.2760417e-01   7.3437500e-01
   1.5200000e+00   6.3475457e-01   6.3473635e-01   6.3500983e-01   6.3096267e-01   6.3009867e-01   6.3355467e-01   7.4367467e-01
   1.5400000e+00   6.4094882e-01   6.4092991e-01   6.4123824e-01   6.3725185e-01   6.3649142e-01   6.3953317e-01   7.5282233e-01
   1.5600000e+00   6.4714944e-01   6.4712983e-01   6.4747331e-01   6.4354617e-01   6.4288067e-01   6.4554267e-01   7.6181600e-01
   1.5800000e+00   6.5336047e-01   6.5334016e-01   6.5371898e-01   6.4984973e-01   6.4927092e-01   6.5158617e-01   7.7065367e-01
   1.6000000e+00   6.5958594e-01   6.5956494e-01   6.5997917e-01   6.5616667e-01   6.5566667e-01   6.5766667e-01   7.7933333e-01
   1.6200000e+00   6.6582989e-01   6.6580821e-01   6.6625779e-01   6.6250110e-01   6.6207242e-01   6.6378717e-01   7.8785300e-01
   1.6400000e+00   6.7209635e-01   6.7207400e-01   6.7255877e-01   6.6885717e-01   6.6849267e-01   6.6995067e-01   7.9621067e-01
   1.6600000e+00   6.7838937e-01   6.7836635e-01   6.7888603e-01   6.7523898e-01   6.7493192e-01   6.7616017e-01   8.0440433e-01
   1.6800000e+00   6.8471298e-01   6.8468931e-01   6.8524350e-01   6.8165067e-01   6.8139467e-01   6.8241867e-01   8.1243200e-01
   1.7000000e+00   6.9107121e-01   6.9104692e-01   6.9163509e-01   6.8809635e-01   6.8788542e-01   6.8872917e-01   8.2029167e-01
   1.7200000e+00   6.9746811e-01   6.9744320e-01   6.9806473e-01   6.9458017e-01   6.9440867e-01   6.9509467e-01   8.2798133e-01
   1.7400000e+00   7.0390771e-01   7.0388220e-01   7.0453634e-01   7.0110623e-01   7.0096892e-01   7.0151817e-01   8.3549900e-01
   1.7600000e+00   7.1039404e-01   7.1036797e-01   7.1105383e-01   7.0767867e-01   7.0757067e-01   7.0800267e-01   8.4284267e-01
   1.7800000e+00   7.1693115e-01   7.1690453e-01   7.1762114e-01   7.1430160e-01   7.1421842e-01   7.1455117e-01   8.5001033e-01
   1.8000000e+00   7.2352308e-01   7.2349593e-01   7.2424219e-01   7.2097917e-01   7.2091667e-01   7.2116667e-01   8.5700000e-01
   1.8200000e+00   7.3017385e-01   7.3014621e-01   7.3092089e-01   7.2771548e-01   7.2766992e-01   7.2785217e-01   8.6380967e-01
   1.8400000e+00   7.3688750e-01   7.3685940e-01   7.3766117e-01   7.3451467e-01   7.3448267e-01   7.3461067e-01   8.7043733e-01
   1.8600000e+00   7.4366808e-01   7.4363955e-01   7.4446695e-01   7.4138085e-01   7.4135942e-01   7.4144517e-01   8.7688100e-01
   1.8800000e+00   7.5051962e-01   7.5049069e-01   7.5134215e-01   7.4831817e-01   7.4830467e-01   7.4835867e-01   8.8313867e-01
   1.9000000e+00   7.5744615e-01   7.5741687e-01   7.5829069e-01   7.5533073e-01   7.5532292e-01   7.5535417e-01   8.8920833e-01
   1.9200000e+00   7.6445172e-01   7.6442212e-01   7.6531650e-01   7.6242267e-01   7.6241867e-01   7.6243467e-01   8.9508800e-01
   1.9400000e+00   7.7154036e-01   7.7151048e-01   7.7242350e-01   7.6959810e-01   7.6959642e-01   7.6960317e-01   9.0077567e-01
   1.9600000e+00   7.7871611e-01   7.7868599e-01   7.7961560e-01   7.7686117e-01   7.7686067e-01   7.7686267e-01   9.0626933e-01
   1.9800000e+00   7.8598300e-01   7.8595269e-01   7.8689674e-01   7.8421598e-01   7.8421592e-01   7.8421617e-01   9.1156700e-01
   2.0000000e+00   7.9334507e-01   7.9331462e-01   7.9427083e-01   7.9166667e-01   7.9166667e-01   7.9166667e-01   9.1666667e-01
   2.0200000e+00   8.0080507e-01   8.0077453e-01   8.0174055e-01   7.9921604e-01   7.9921600e-01   7.9921600e-01   9.2156800e-01
   2.0400000e+00   8.0836063e-01   8.0833004e-01   8.0930354e-01   8.0686167e-01   8.0686133e-01   8.0686133e-01   9.2627733e-01
   2.0600000e+00   8.1600808e-01   8.1597748e-01   8.1695622e-01   8.1459979e-01   8.1459867e-01   8.1459867e-01   9.3080267e-01
   2.0800000e+00   8.2374374e-01   8.2371319e-01   8.2469500e-01   8.2242667e-01   8.2242400e-01   8.2242400e-01   9.3515200e-01
   2.1000000e+00   8.3156395e-01   8.3153349e-01   8.3251628e-01   8.3033854e-01   8.3033333e-01   8.3033333e-01   9.3933333e-01
   2.1200000e+00   8.3946506e-01   8.3943472e-01   8.4041646e-01   8.3833167e-01   8.3832267e-01   8.3832267e-01   9.4335467e-01
   2.1400000e+00   8.4744338e-01   8.4741321e-01   8.4839195e-01   8.4640229e-01   8.4638800e-01   8.4638800e-01   9.4722400e-01
   2.1600000e+00   8.5549526e-01   8.5546529e-01   8.5643917e-01   8.5454667e-01   8.5452533e-01   8.5452533e-01   9.5094933e-01
   2.1800000e+00   8.6361703e-01   8.6358729e-01   8.6455451e-01   8.6276104e-01   8.6273067e-01   8.6273067e-01   9.5453867e-01
   2.2000000e+00   8.7180502e-01   8.7177555e-01   8.7273438e-01   8.7104167e-01   8.7100000e-01   8.7100000e-01   9.5800000e-01
   2.2200000e+00   8.8005557e-01   8.8002640e-01   8.8097518e-01   8.7938479e-01   8.7932933e-01   8.7932933e-01   9.6134133e-01
   2.2400000e+00   8.8836500e-01   8.8833617e-01   8.8927333e-01   8.8778667e-01   8.8771467e-01   8.8771467e-01   9.6457067e-01
   2.2600000e+00   8.9672966e-01   8.9670119e-01   8.9762523e-01   8.9624354e-01   8.9615200e-01   8.9615200e-01   9.6769600e-01
   2.2800000e+00   9.0514588e-01   9.0511780e-01   9.0602729e-01   9.0475167e-01   9.0463733e-01   9.0463733e-01   9.7072533e-01
   2.3000000e+00   9.1360999e-01   9.1358232e-01   9.1447591e-01   9.1330729e-01   9.1316667e-01   9.1316667e-01   9.7366667e-01
   2.3200000e+00   9.2211832e-01   9.2209108e-01   9.2296750e-01   9.2190667e-01   9.2173600e-01   9.2173600e-01   9.7652800e-01
   2.3400000e+00   9.3066721e-01   9.3064043e-01   9.3149846e-01   9.3054604e-01   9.3034133e-01   9.3034133e-01   9.7931733e-01
   2.3600000e+00   9.3925300e-01   9.3922669e-01   9.4006521e-01   9.3922167e-01   9.3897867e-01   9.3897867e-01   9.8204267e-01
   2.3800000e+00   9.4787201e-01   9.4784620e-01   9.4866414e-01   9.4792979e-01   9.4764400e-01   9.4764400e-01   9.8471200e-01
   2.4000000e+00   9.5652058e-01   9.5649528e-01   9.5729167e-01   9.5666667e-01   9.5633333e-01   9.5633333e-01   9.8733333e-01
   2.4200000e+00   9.6519505e-01   9.6517027e-01   9.6594419e-01   9.6542854e-01   9.6504267e-01   9.6504267e-01   9.8991467e-01
   2.4400000e+00   9.7389174e-01   9.7386750e-01   9.7461813e-01   9.7421167e-01   9.7376800e-01   9.7376800e-01   9.9246400e-01
   2.4600000e+00   9.8260700e-01   9.8258330e-01   9.8330987e-01   9.8301229e-01   9.8250533e-01   9.8250533e-01   9.9498933e-01
   2.4800000e+00   9.9133715e-01   9.9131401e-01   9.9201583e-01   9.9182667e-01   9.9125067e-01   9.9125067e-01   9.9749867e-01
   2.5000000e+00   1.0000785e+00   1.0000559e+00   1.0007324e+00   1.0006510e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
   2.5200000e+00   1.0088275e+00   1.0088055e+00   1.0094560e+00   1.0094817e+00   1.0087493e+00   1.0087493e+00   1.0025013e+00
   2.5400000e+00   1.0175803e+00   1.0175589e+00   1.0181831e+00   1.0183148e+00   1.0174947e+00   1.0174947e+00   1.0050107e+00
   2.5600000e+00   1.0263334e+00   1.0263125e+00   1.0269100e+00   1.0271467e+00   1.0262320e+00   1.0262320e+00   1.0075360e+00
   2.5800000e+00   1.0350830e+00   1.0350627e+00   1.0356332e+00   1.0359735e+00   1.0349573e+00   1.0349573e+00   1.0100853e+00
   2.6000000e+00   1.0438256e+00   1.0438058e+00   1.0443490e+00   1.0447917e+00   1.0436667e+00   1.0436667e+00   1.0126667e+00
   2.6200000e+00   1.0525573e+00   1.0525382e+00   1.0530538e+00   1.0535973e+00   1.0523560e+00   1.0523560e+00   1.0152880e+00
   2.6400000e+00   1.0612747e+00   1.0612561e+00   1.0617442e+00   1.0623867e+00   1.0610213e+00   1.0610213e+00   1.0179573e+00
   2.6600000e+00   1.0699739e+00   1.0699558e+00   1.0704164e+00   1.0711560e+00   1.0696587e+00   1.0696587e+00   1.0206827e+00
   2.6800000e+00   1.0786514e+00   1.0786339e+00   1.0790669e+00   1.0799017e+00   1.0782640e+00   1.0782640e+00   1.0234720e+00
   2.7000000e+00   1.0873034e+00   1.0872864e+00   1.0876921e+00   1.0886198e+00   1.0868333e+00   1.0868333e+00   1.0263333e+00
   2.7200000e+00   1.0959263e+00   1.0959099e+00   1.0962883e+00   1.0973067e+00   1.0953627e+00   1.0953627e+00   1.0292747e+00
   2.7400000e+00   1.1045165e+00   1.1045006e+00   1.1048521e+00   1.1059585e+00   1.1038480e+00   1.1038480e+00   1.0323040e+00
   2.7600000e+00   1.1130702e+00   1.1130548e+00   1.1133798e+00   1.1145717e+00   1.1122853e+00   1.1122853e+00   1.0354293e+00
   2.7800000e+00   1.1215839e+00   1.1215689e+00   1.1218678e+00   1.1231423e+00   1.1206707e+00   1.1206707e+00   1.0386587e+00
   2.8000000e+00   1.1300537e+00   1.1300392e+00   1.1303125e+00   1.1316667e+00   1.1290000e+00   1.1290000e+00   1.0420000e+00
   2.8200000e+00   1.1384762e+00   1.1384621e+00   1.1387103e+00   1.1401410e+00   1.1372693e+00   1.1372693e+00   1.0454613e+00
   2.8400000e+00   1.1468475e+00   1.1468339e+00   1.1470577e+00   1.1485617e+00   1.1454747e+00   1.1454747e+00   1.0490507e+00
   2.8600000e+00   1.1551641e+00   1.1551508e+00   1.1553510e+00   1.1569248e+00   1.1536120e+00   1.1536120e+00   1.0527760e+00
   2.8800000e+00   1.1634223e+00   1.1634094e+00   1.1635867e+00   1.1652267e+00   1.1616773e+00   1.1616773e+00   1.0566453e+00
   2.9000000e+00   1.1716183e+00   1.1716058e+00   1.1717611e+00   1.1734635e+00   1.1696667e+00   1.1696667e+00   1.0606667e+00
   2.9200000e+00   1.1797486e+00   1.1797364e+00   1.1798706e+00   1.1816317e+00   1.1775760e+00   1.1775760e+00   1.0648480e+00
   2.9400000e+00   1.1878095e+00   1.1877975e+00   1.1879117e+00   1.1897273e+00   1.1854013e+00   1.1854013e+00   1.0691973e+00
   2.9600000e+00   1.1957973e+00   1.1957855e+00   1.1958808e+00   1.1977467e+00   1.1931387e+00   1.1931387e+00   1.0737227e+00
   2.9800000e+00   1.2037083e+00   1.2036967e+00   1.2037743e+00   1.2056860e+00   1.2007840e+00   1.2007840e+00   1.0784320e+00
   3.0000000e+00   1.2115389e+00   1.2115275e+00   1.2115885e+00   1.2135417e+00   1.2083333e+00   1.2083333e+00   1.0833333e+00
   3.0200000e+00   1.2192861e+00   1.2192748e+00   1.2193207e+00   1.2213105e+00   1.2157835e+00   1.2157837e+00   1.0884320e+00
   3.0400000e+00   1.2269499e+00   1.2269387e+00   1.2269705e+00   1.2289927e+00   1.2231347e+00   1.2231360e+00   1.0937227e+00
   3.0600000e+00   1.2345307e+00   1.2345196e+00   1.2345387e+00   1.2365888e+00   1.2303878e+00   1.2303923e+00   1.0991973e+00
   3.0800000e+00   1.2420294e+00   1.2420182e+00   1.2420258e+00   1.2440997e+00   1.2375440e+00   1.2375547e+00   1.1048480e+00
   3.1000000e+00   1.2494463e+00   1.2494352e+00   1.2494323e+00   1.2515260e+00   1.2446042e+00   1.2446250e+00   1.1106667e+00
   3.1200000e+00   1.2567823e+00   1.2567711e+00   1.2567588e+00   1.2588687e+00   1.2515693e+00   1.2516053e+00   1.1166453e+00
   3.1400000e+00   1.2640378e+00   1.2640265e+00   1.2640059e+00   1.2661283e+00   1.2584405e+00   1.2584977e+00   1.1227760e+00
   3.1600000e+00   1.2712135e+00   1.2712021e+00   1.2711740e+00   1.2733057e+00   1.2652187e+00   1.2653040e+00   1.1290507e+00
   3.1800000e+00   1.2783100e+00   1.2782985e+00   1.2782639e+00   1.2804015e+00   1.2719048e+00   1.2720263e+00   1.1354613e+00
   3.2000000e+00   1.2853279e+00   1.2853162e+00   1.2852760e+00   1.2874167e+00   1.2785000e+00   1.2786667e+00   1.1420000e+00
   3.2200000e+00   1.2922678e+00   1.2922560e+00   1.2922110e+00   1.2943518e+00   1.2850052e+00   1.2852270e+00   1.1486587e+00
   3.2400000e+00   1.2991304e+00   1.2991184e+00   1.2990693e+00   1.3012077e+00   1.2914213e+00   1.2917093e+00   1.1554293e+00
   3.2600000e+00   1.3059162e+00   1.3059040e+00   1.3058515e+00   1.3079850e+00   1.2977495e+00   1.2981157e+00   1.1623040e+00
   3.2800000e+00   1.3126259e+00   1.3126134e+00   1.3125583e+00   1.3146847e+00   1.3039907e+00   1.3044480e+00   1.1692747e+00
   3.3000000e+00   1.3192601e+00   1.3192474e+00   1.3191901e+00   1.3213073e+00   1.3101458e+00   1.3107083e+00   1.1763333e+00
   3.3200000e+00   1.3258193e+00   1.3258063e+00   1.3257475e+00   1.3278537e+00   1.3162160e+00   1.3168987e+00   1.1834720e+00
   3.3400000e+00   1.3323042e+00   1.3322910e+00   1.3322312e+00   1.3343245e+00   1.3222022e+00   1.3230210e+00   1.1906827e+00
   3.3600000e+00   1.3387155e+00   1.3387019e+00   1.3386415e+00   1.3407207e+00   1.3281053e+00   1.3290773e+00   1.1979573e+00
   3.3800000e+00   1.3450536e+00   1.3450398e+00   1.3449792e+00   1.3470428e+00   1.3339265e+00   1.3350697e+00   1.2052880e+00
   3.4000000e+00   1.3513193e+00   1.3513052e+00   1.3512448e+00   1.3532917e+00   1.3396667e+00   1.3410000e+00   1.2126667e+00
   3.4200000e+00   1.3575131e+00   1.3574987e+00   1.3574388e+00   1.3594680e+00   1.3453268e+00   1.3468703e+00   1.2200853e+00
   3.4400000e+00   1.3636357e+00   1.3636210e+00   1.3635618e+00   1.3655727e+00   1.3509080e+00   1.3526827e+00   1.2275360e+00
   3.4600000e+00   1.3696877e+00   1.3696726e+00   1.3696144e+00   1.3716063e+00   1.3564112e+00   1.3584390e+00   1.2350107e+00
   3.4800000e+00   1.3756696e+00   1.3756542e+00   1.3755970e+00   1.3775697e+00   1.3618373e+00   1.3641413e+00   1.2425013e+00
   3.5000000e+00   1.3815821e+00   1.3815664e+00   1.3815104e+00   1.3834635e+00   1.3671875e+00   1.3697917e+00   1.2500000e+00
   3.5200000e+00   1.3874258e+00   1.3874098e+00   1.3873550e+00   1.3892887e+00   1.3724627e+00   1.3753920e+00   1.2574987e+00
   3.5400000e+00   1.3932013e+00   1.3931850e+00   1.3931315e+00   1.3950458e+00   1.3776638e+00   1.3809443e+00   1.2649893e+00
   3.5600000e+00   1.3989093e+00   1.3988926e+00   1.3988403e+00   1.4007357e+00   1.3827920e+00   1.3864507e+00   1.2724640e+00
   3.5800000e+00   1.4045503e+00   1.4045333e+00   1.4044820e+00   1.4063590e+00   1.3878482e+00   1.3919130e+00   1.2799147e+00
   3.6000000e+00   1.4101249e+00   1.4101076e+00   1.4100573e+00   1.4119167e+00   1.3928333e+00   1.3973333e+00   1.2873333e+00
   3.6200000e+00   1.4156338e+00   1.4156162e+00   1.4155666e+00   1.4174093e+00   1.3977485e+00   1.4027137e+00   1.2947120e+00
   3.6400000e+00   1.4210775e+00   1.4210597e+00   1.4210105e+00   1.4228377e+00   1.4025947e+00   1.4080560e+00   1.3020427e+00
   3.6600000e+00   1.4264568e+00   1.4264386e+00   1.4263897e+00   1.4282025e+00   1.4073728e+00   1.4133623e+00   1.3093173e+00
   3.6800000e+00   1.4317721e+00   1.4317537e+00   1.4317045e+00   1.4335047e+00   1.4120840e+00   1.4186347e+00   1.3165280e+00
   3.7000000e+00   1.4370242e+00   1.4370055e+00   1.4369557e+00   1.4387448e+00   1.4167292e+00   1.4238750e+00   1.3236667e+00
   3.7200000e+00   1.4422135e+00   1.4421946e+00   1.4421438e+00   1.4439237e+00   1.4213093e+00   1.4290853e+00   1.3307253e+00
   3.7400000e+00   1.4473408e+00   1.4473217e+00   1.4472693e+00   1.4490420e+00   1.4258255e+00   1.4342677e+00   1.3376960e+00
   3.7600000e+00   1.4524066e+00   1.4523873e+00   1.4523328e+00   1.4541007e+00   1.4302787e+00   1.4394240e+00   1.3445707e+00
   3.7800000e+00   1.4574116e+00   1.4573922e+00   1.4573349e+00   1.4591003e+00   1.4346698e+00   1.4445563e+00   1.3513413e+00
   3.8000000e+00   1.4623563e+00   1.4623368e+00   1.4622760e+00   1.4640417e+00   1.4390000e+00   1.4496667e+00   1.3580000e+00
   3.8200000e+00   1.4672414e+00   1.4672218e+00   1.4671569e+00   1.4689255e+00   1.4432702e+00   1.4547570e+00   1.3645387e+00
   3.8400000e+00   1.4720675e+00   1.4720478e+00   1.4719780e+00   1.4737527e+00   1.4474813e+00   1.4598293e+00   1.3709493e+00
   3.8600000e+00   1.4768352e+00   1.4768154e+00   1.4767400e+00   1.4785238e+00   1.4516345e+00   1.4648857e+00   1.3772240e+00
   3.8800000e+00   1.4815451e+00   1.4815253e+00   1.4814433e+00   1.4832397e+00   1.4557307e+00   1.4699280e+00   1.3833547e+00
   3.9000000e+00   1.4861979e+00   1.4861780e+00   1.4860885e+00   1.4879010e+00   1.4597708e+00   1.4749583e+00   1.3893333e+00
   3.9200000e+00   1.4907940e+00   1.4907742e+00   1.4906763e+00   1.4925087e+00   1.4637560e+00   1.4799787e+00   1.3951520e+00
   3.9400000e+00   1.4953342e+00   1.4953145e+00   1.4952071e+00   1.4970633e+00   1.4676872e+00   1.4849910e+00   1.4008027e+00
   3.9600000e+00   1.4998191e+00   1.4997995e+00   1.4996815e+00   1.5015657e+00   1.4715653e+00   1.4899973e+00   1.4062773e+00
   3.9800000e+00   1.5042492e+00   1.5042298e+00   1.5041002e+00   1.5060165e+00   1.4753915e+00   1.4949997e+00   1.4115680e+00
   4.0000000e+00   1.5086253e+00   1.5086060e+00   1.5084635e+00   1.5104167e+00   1.4791667e+00   1.5000000e+00   1.4166667e+00
   4.0200000e+00   1.5129482e+00   1.5129291e+00   1.5127727e+00   1.5147672e+00   1.4828923e+00   1.5050000e+00   1.4215680e+00
   4.0400000e+00   1.5172210e+00   1.5172022e+00   1.5170306e+00   1.5190710e+00   1.4865720e+00   1.5100000e+00   1.4262773e+00
   4.0600000e+00   1.5214470e+00   1.5214285e+00   1.5212406e+00   1.5233313e+00   1.4902097e+00   1.5150000e+00   1.4308027e+00
   4.0800000e+00   1.5256294e+00   1.5256113e+00   1.5254061e+00   1.5275513e+00   1.4938093e+00   1.5200000e+00   1.4351520e+00
   4.1000000e+00   1.5297717e+00   1.5297539e+00   1.5295306e+00   1.5317344e+00   1.4973750e+00   1.5250000e+00   1.4393333e+00
   4.1200000e+00   1.5338772e+00   1.5338598e+00   1.5336174e+00   1.5358837e+00   1.5009107e+00   1.5300000e+00   1.4433547e+00
   4.1400000e+00   1.5379492e+00   1.5379322e+00   1.5376700e+00   1.5400025e+00   1.5044203e+00   1.5350000e+00   1.4472240e+00
   4.1600000e+00   1.5419910e+00   1.5419745e+00   1.5416917e+00   1.5440940e+00   1.5079080e+00   1.5400000e+00   1.4509493e+00
   4.1800000e+00   1.5460060e+00   1.5459900e+00   1.5456860e+00   1.5481615e+00   1.5113777e+00   1.5450000e+00   1.4545387e+00
   4.2000000e+00   1.5499976e+00   1.5499821e+00   1.5496563e+00   1.5522083e+00   1.5148333e+00   1.5500000e+00   1.4580000e+00
   4.2200000e+00   1.5539690e+00   1.5539540e+00   1.5536059e+00   1.5562376e+00   1.5182790e+00   1.5550000e+00   1.4613413e+00
   4.2400000e+00   1.5579236e+00   1.5579092e+00   1.5575383e+00   1.5602527e+00   1.5217187e+00   1.5600000e+00   1.4645707e+00
   4.2600000e+00   1.5618647e+00   1.5618509e+00   1.5614569e+00   1.5642567e+00   1.5251563e+00   1.5650000e+00   1.4676960e+00
   4.2800000e+00   1.5657957e+00   1.5657825e+00   1.5653651e+00   1.5682530e+00   1.5285960e+00   1.5700000e+00   1.4707253e+00
   4.3000000e+00   1.5697199e+00   1.5697073e+00   1.5692663e+00   1.5722448e+00   1.5320417e+00   1.5750000e+00   1.4736667e+00
   4.3200000e+00   1.5736407e+00   1.5736287e+00   1.5731639e+00   1.5762353e+00   1.5354973e+00   1.5800000e+00   1.4765280e+00
   4.3400000e+00   1.5775613e+00   1.5775500e+00   1.5770613e+00   1.5802279e+00   1.5389670e+00   1.5850000e+00   1.4793173e+00
   4.3600000e+00   1.5814852e+00   1.5814745e+00   1.5809619e+00   1.5842257e+00   1.5424547e+00   1.5900000e+00   1.4820427e+00
   4.3800000e+00   1.5854156e+00   1.5854056e+00   1.5848692e+00   1.5882320e+00   1.5459643e+00   1.5950000e+00   1.4847120e+00
   4.4000000e+00   1.5893559e+00   1.5893465e+00   1.5887865e+00   1.5922500e+00   1.5495000e+00   1.6000000e+00   1.4873333e+00
   4.4200000e+00   1.5933095e+00   1.5933007e+00   1.5927172e+00   1.5962830e+00   1.5530657e+00   1.6050000e+00   1.4899147e+00
   4.4400000e+00   1.5972796e+00   1.5972715e+00   1.5966648e+00   1.6003343e+00   1.5566653e+00   1.6100000e+00   1.4924640e+00
   4.4600000e+00   1.6012696e+00   1.6012621e+00   1.6006326e+00   1.6044071e+00   1.5603030e+00   1.6150000e+00   1.4949893e+00
   4.4800000e+00   1.6052828e+00   1.6052760e+00   1.6046240e+00   1.6085047e+00   1.5639827e+00   1.6200000e+00   1.4974987e+00
   4.5000000e+00   1.6093226e+00   1.6093165e+00   1.6086426e+00   1.6126302e+00   1.5677083e+00   1.6250000e+00   1.5000000e+00
   4.5200000e+00   1.6133923e+00   1.6133869e+00   1.6126916e+00   1.6167870e+00   1.5714840e+00   1.6300000e+00   1.5025013e+00
   4.5400000e+00   1.6174953e+00   1.6174905e+00   1.6167745e+00   1.6209783e+00   1.5753137e+00   1.6350000e+00   1.5050107e+00
   4.5600000e+00   1.6216349e+00   1.6216307e+00   1.6208946e+00   1.6252073e+00   1.5792013e+00   1.6400000e+00   1.5075360e+00
   4.5800000e+00   1.6258144e+00   1.6258108e+00   1.6250555e+00   1.6294774e+00   1.5831510e+00   1.6450000e+00   1.5100853e+00
   4.6000000e+00   1.6300371e+00   1.6300342e+00   1.6292604e+00   1.6337917e+00   1.5871667e+00   1.6500000e+00   1.5126667e+00
   4.6200000e+00   1.6343065e+00   1.6343041e+00   1.6335129e+00   1.6381535e+00   1.5912523e+00   1.6550000e+00   1.5152880e+00
   4.6400000e+00   1.6386257e+00   1.6386240e+00   1.6378162e+00   1.6425660e+00   1.5954120e+00   1.6600000e+00   1.5179573e+00
   4.6600000e+00   1.6429983e+00   1.6429971e+00   1.6421739e+00   1.6470325e+00   1.5996497e+00   1.6650000e+00   1.5206827e+00
   4.6800000e+00   1.6474275e+00   1.6474268e+00   1.6465893e+00   1.6515563e+00   1.6039693e+00   1.6700000e+00   1.5234720e+00
   4.7000000e+00   1.6519166e+00   1.6519164e+00   1.6510658e+00   1.6561406e+00   1.6083750e+00   1.6750000e+00   1.5263333e+00
   4.7200000e+00   1.6564689e+00   1.6564693e+00   1.6556068e+00   1.6607887e+00   1.6128707e+00   1.6800000e+00   1.5292747e+00
   4.7400000e+00   1.6610879e+00   1.6610887e+00   1.6602158e+00   1.6655037e+00   1.6174603e+00   1.6850000e+00   1.5323040e+00
   4.7600000e+00   1.6657769e+00   1.6657781e+00   1.6648961e+00   1.6702890e+00   1.6221480e+00   1.6900000e+00   1.5354293e+00
   4.7800000e+00   1.6705391e+00   1.6705408e+00   1.6696512e+00   1.6751478e+00   1.6269377e+00   1.6950000e+00   1.5386587e+00
   4.8000000e+00   1.6753780e+00   1.6753800e+00   1.6744844e+00   1.6800833e+00   1.6318333e+00   1.7000000e+00   1.5420000e+00
   4.8200000e+00   1.6802968e+00   1.6802992e+00   1.6793992e+00   1.6850989e+00   1.6368390e+00   1.7050000e+00   1.5454613e+00
   4.8400000e+00   1.6852990e+00   1.6853017e+00   1.6843989e+00   1.6901977e+00   1.6419587e+00   1.7100000e+00   1.5490507e+00
   4.8600000e+00   1.6903878e+00   1.6903907e+00   1.6894870e+00   1.6953830e+00   1.6471963e+00   1.7150000e+00   1.5527760e+00
   4.8800000e+00   1.6955665e+00   1.6955697e+00   1.6946670e+00   1.7006580e+00   1.6525560e+00   1.7200000e+00   1.5566453e+00
   4.9000000e+00   1.7008386e+00   1.7008420e+00   1.6999421e+00   1.7060260e+00   1.6580417e+00   1.7250000e+00   1.5606667e+00
   4.9200000e+00   1.7062073e+00   1.7062108e+00   1.7053157e+00   1.7114903e+00   1.6636573e+00   1.7300000e+00   1.5648480e+00
   4.9400000e+00   1.7116760e+00   1.7116797e+00   1.7107914e+00   1.7170541e+00   1.6694070e+00   1.7350000e+00   1.5691973e+00
   4.9600000e+00   1.7172480e+00   1.7172517e+00   1.7163725e+00   1.7227207e+00   1.6752947e+00   1.7400000e+00   1.5737227e+00
   4.9800000e+00   1.7229267e+00   1.7229304e+00   1.7220625e+00   1.7284932e+00   1.6813243e+00   1.7450000e+00   1.5784320e+00
   5.0000000e+00   1.7287154e+00   1.7287191e+00   1.7278646e+00   1.7343750e+00   1.6875000e+00   1.7500000e+00   1.5833333e+00
   5.0200000e+00   1.7346169e+00   1.7346205e+00   1.7337818e+00   1.7403688e+00   1.6938248e+00   1.7550007e+00   1.5884330e+00
   5.0400000e+00   1.7406321e+00   1.7406355e+00   1.7398149e+00   1.7464753e+00   1.7002987e+00   1.7600053e+00   1.5937307e+00
   5.0600000e+00   1.7467612e+00   1.7467645e+00   1.7459641e+00   1.7526949e+00   1.7069205e+00   1.7650180e+00   1.5992243e+00
   5.0800000e+00   1.7530046e+00   1.7530077e+00   1.7522296e+00   1.7590277e+00   1.7136893e+00   1.7700427e+00   1.6049120e+00
   5.1000000e+00   1.7593627e+00   1.7593654e+00   1.7586117e+00   1.7654740e+00   1.7206042e+00   1.7750833e+00   1.6107917e+00
   5.1200000e+00   1.7658356e+00   1.7658380e+00   1.7651105e+00   1.7720340e+00   1.7276640e+00   1.7801440e+00   1.6168613e+00
   5.1400000e+00   1.7724238e+00   1.7724259e+00   1.7717264e+00   1.7787080e+00   1.7348678e+00   1.7852287e+00   1.6231190e+00
   5.1600000e+00   1.7791276e+00   1.7791293e+00   1.7784596e+00   1.7854963e+00   1.7422147e+00   1.7903413e+00   1.6295627e+00
   5.1800000e+00   1.7859473e+00   1.7859485e+00   1.7853102e+00   1.7923991e+00   1.7497035e+00   1.7954860e+00   1.6361903e+00
   5.2000000e+00   1.7928831e+00   1.7928839e+00   1.7922786e+00   1.7994167e+00   1.7573333e+00   1.8006667e+00   1.6430000e+00
   5.2200000e+00   1.7999355e+00   1.7999357e+00   1.7993650e+00   1.8065492e+00   1.7651032e+00   1.8058873e+00   1.6499897e+00
   5.2400000e+00   1.8071047e+00   1.8071044e+00   1.8065696e+00   1.8137970e+00   1.7730120e+00   1.8111520e+00   1.6571573e+00
   5.2600000e+00   1.8143911e+00   1.8143903e+00   1.8138926e+00   1.8211603e+00   1.7810588e+00   1.8164647e+00   1.6645010e+00
   5.2800000e+00   1.8217949e+00   1.8217935e+00   1.8213343e+00   1.8286393e+00   1.7892427e+00   1.8218293e+00   1.6720187e+00
   5.3000000e+00   1.8293166e+00   1.8293146e+00   1.8288949e+00   1.8362344e+00   1.7975625e+00   1.8272500e+00   1.6797083e+00
   5.3200000e+00   1.8369563e+00   1.8369537e+00   1.8365746e+00   1.8439457e+00   1.8060173e+00   1.8327307e+00   1.6875680e+00
   5.3400000e+00   1.8447145e+00   1.8447113e+00   1.8443737e+00   1.8517735e+00   1.8146062e+00   1.8382753e+00   1.6955957e+00
   5.3600000e+00   1.8525915e+00   1.8525875e+00   1.8522924e+00   1.8597180e+00   1.8233280e+00   1.8438880e+00   1.7037893e+00
   5.3800000e+00   1.8605875e+00   1.8605829e+00   1.8603310e+00   1.8677795e+00   1.8321818e+00   1.8495727e+00   1.7121470e+00
   5.4000000e+00   1.8687029e+00   1.8686976e+00   1.8684896e+00   1.8759583e+00   1.8411667e+00   1.8553333e+00   1.7206667e+00
   5.4200000e+00   1.8769380e+00   1.8769320e+00   1.8767685e+00   1.8842546e+00   1.8502815e+00   1.8611740e+00   1.7293463e+00
   5.4400000e+00   1.8852931e+00   1.8852864e+00   1.8851680e+00   1.8926687e+00   1.8595253e+00   1.8670987e+00   1.7381840e+00
   5.4600000e+00   1.8937686e+00   1.8937612e+00   1.8936883e+00   1.9012007e+00   1.8688972e+00   1.8731113e+00   1.7471777e+00
   5.4800000e+00   1.9023647e+00   1.9023566e+00   1.9023296e+00   1.9098510e+00   1.8783960e+00   1.8792160e+00   1.7563253e+00
   5.5000000e+00   1.9110819e+00   1.9110730e+00   1.9110921e+00   1.9186198e+00   1.8880208e+00   1.8854167e+00   1.7656250e+00
   5.5200000e+00   1.9199203e+00   1.9199108e+00   1.9199761e+00   1.9275073e+00   1.8977707e+00   1.8917173e+00   1.7750747e+00
   5.5400000e+00   1.9288803e+00   1.9288701e+00   1.9289819e+00   1.9365139e+00   1.9076445e+00   1.8981220e+00   1.7846723e+00
   5.5600000e+00   1.9379623e+00   1.9379514e+00   1.9381096e+00   1.9456397e+00   1.9176413e+00   1.9046347e+00   1.7944160e+00
   5.5800000e+00   1.9471665e+00   1.9471549e+00   1.9473595e+00   1.9548850e+00   1.9277602e+00   1.9112593e+00   1.8043037e+00
   5.6000000e+00   1.9564934e+00   1.9564810e+00   1.9567318e+00   1.9642500e+00   1.9380000e+00   1.9180000e+00   1.8143333e+00
   5.6200000e+00   1.9659431e+00   1.9659301e+00   1.9662267e+00   1.9737350e+00   1.9483598e+00   1.9248607e+00   1.8245030e+00
   5.6400000e+00   1.9755160e+00   1.9755023e+00   1.9758446e+00   1.9833403e+00   1.9588387e+00   1.9318453e+00   1.8348107e+00
   5.6600000e+00   1.9852124e+00   1.9851981e+00   1.9855856e+00   1.9930661e+00   1.9694355e+00   1.9389580e+00   1.8452543e+00
   5.6800000e+00   1.9950327e+00   1.9950178e+00   1.9954499e+00   2.0029127e+00   1.9801493e+00   1.9462027e+00   1.8558320e+00
   5.7000000e+00   2.0049772e+00   2.0049617e+00   2.0054378e+00   2.0128802e+00   1.9909792e+00   1.9535833e+00   1.8665417e+00
   5.7200000e+00   2.0150462e+00   2.0150300e+00   2.0155496e+00   2.0229690e+00   2.0019240e+00   1.9611040e+00   1.8773813e+00
   5.7400000e+00   2.0252399e+00   2.0252232e+00   2.0257854e+00   2.0331793e+00   2.0129828e+00   1.9687687e+00   1.8883490e+00
   5.7600000e+00   2.0355588e+00   2.0355416e+00   2.0361455e+00   2.0435113e+00   2.0241547e+00   1.9765813e+00   1.8994427e+00
   5.7800000e+00   2.0460032e+00   2.0459854e+00   2.0466302e+00   2.0539654e+00   2.0354385e+00   1.9845460e+00   1.9106603e+00
   5.8000000e+00   2.0565733e+00   2.0565550e+00   2.0572396e+00   2.0645417e+00   2.0468333e+00   1.9926667e+00   1.9220000e+00
   5.8200000e+00   2.0672694e+00   2.0672507e+00   2.0679740e+00   2.0752405e+00   2.0583382e+00   2.0009473e+00   1.9334597e+00
   5.8400000e+00   2.0780920e+00   2.0780729e+00   2.0788336e+00   2.0860620e+00   2.0699520e+00   2.0093920e+00   1.9450373e+00
   5.8600000e+00   2.0890413e+00   2.0890218e+00   2.0898188e+00   2.0970065e+00   2.0816738e+00   2.0180047e+00   1.9567310e+00
   5.8800000e+00   2.1001177e+00   2.1000978e+00   2.1009296e+00   2.1080743e+00   2.0935027e+00   2.0267893e+00   1.9685387e+00
   5.9000000e+00   2.1113213e+00   2.1113012e+00   2.1121663e+00   2.1192656e+00   2.1054375e+00   2.0357500e+00   1.9804583e+00
   5.9200000e+00   2.1226527e+00   2.1226323e+00   2.1235293e+00   2.1305807e+00   2.1174773e+00   2.0448907e+00   1.9924880e+00
   5.9400000e+00   2.1341121e+00   2.1340914e+00   2.1350186e+00   2.1420197e+00   2.1296212e+00   2.0542153e+00   2.0046257e+00
   5.9600000e+00   2.1456997e+00   2.1456790e+00   2.1466346e+00   2.1535830e+00   2.1418680e+00   2.0637280e+00   2.0168693e+00
   5.9800000e+00   2.1574160e+00   2.1573951e+00   2.1583774e+00   2.1652708e+00   2.1542168e+00   2.0734327e+00   2.0292170e+00
   6.0000000e+00   2.1692613e+00   2.1692403e+00   2.1702474e+00   2.1770833e+00   2.1666667e+00   2.0833333e+00   2.0416667e+00
   6.0200000e+00   2.1812337e+00   2.1812127e+00   2.1822426e+00   2.1890187e+00   2.1792143e+00   2.0934327e+00   2.0542143e+00
   6.0400000e+00   2.1933228e+00   2.1933019e+00   2.1943528e+00   2.2010660e+00   2.1918480e+00   2.1037280e+00   2.0668480e+00
   6.0600000e+00   2.2055163e+00   2.2054954e+00   2.2065655e+00   2.2132123e+00   2.2045537e+00   2.1142153e+00   2.0795537e+00
   6.0800000e+00   2.2178015e+00   2.2177808e+00   2.2188684e+00   2.2254447e+00   2.2173173e+00   2.1248907e+00   2.0923173e+00
   6.1000000e+00   2.2301661e+00   2.2301455e+00   2.2312490e+00   2.2377500e+00   2.2301250e+00   2.1357500e+00   2.1051250e+00
   6.1200000e+00   2.2425975e+00   2.2425771e+00   2.2436951e+00   2.2501153e+00   2.2429627e+00   2.1467893e+00   2.1179627e+00
   6.1400000e+00   2.2550833e+00   2.2550631e+00   2.2561941e+00   2.2625277e+00   2.2558163e+00   2.1580047e+00   2.1308163e+00
   6.1600000e+00   2.2676109e+00   2.2675910e+00   2.2687338e+00   2.2749740e+00   2.2686720e+00   2.1693920e+00   2.1436720e+00
   6.1800000e+00   2.2801678e+00   2.2801482e+00   2.2813017e+00   2.2874413e+00   2.2815157e+00   2.1809473e+00   2.1565157e+00
   6.2000000e+00   2.2927417e+00   2.2927223e+00   2.2938854e+00   2.2999167e+00   2.2943333e+00   2.1926667e+00   2.1693333e+00
   6.2200000e+00   2.3053199e+00   2.3053009e+00   2.3064726e+00   2.3123870e+00   2.3071110e+00   2.2045460e+00   2.1821110e+00
   6.2400000e+00   2.3178900e+00   2.3178713e+00   2.3190508e+00   2.3248393e+00   2.3198347e+00   2.2165813e+00   2.1948347e+00
   6.2600000e+00   2.3304396e+00   2.3304212e+00   2.3316076e+00   2.3372607e+00   2.3324903e+00   2.2287687e+00   2.2074903e+00
   6.2800000e+00   2.3429560e+00   2.3429380e+00   2.3441308e+00   2.3496380e+00   2.3450640e+00   2.2411040e+00   2.2200640e+00
   6.3000000e+00   2.3554269e+00   2.3554092e+00   2.3566077e+00   2.3619583e+00   2.3575417e+00   2.2535833e+00   2.2325417e+00
   6.3200000e+00   2.3678398e+00   2.3678224e+00   2.3690262e+00   2.3742087e+00   2.3699093e+00   2.2662027e+00   2.2449093e+00
   6.3400000e+00   2.3801821e+00   2.3801651e+00   2.3813738e+00   2.3863760e+00   2.3821530e+00   2.2789580e+00   2.2571530e+00
   6.3600000e+00   2.3924413e+00   2.3924247e+00   2.3936381e+00   2.3984473e+00   2.3942587e+00   2.2918453e+00   2.2692587e+00
   6.3800000e+00   2.4046051e+00   2.4045887e+00   2.4058067e+00   2.4104097e+00   2.4062123e+00   2.3048607e+00   2.2812123e+00
   6.4000000e+00   2.4166609e+00   2.4166448e+00   2.4178672e+00   2.4222500e+00   2.4180000e+00   2.3180000e+00   2.2930000e+00
   6.4200000e+00   2.4285961e+00   2.4285803e+00   2.4298072e+00   2.4339553e+00   2.4296077e+00   2.3312593e+00   2.3046077e+00
   6.4400000e+00   2.4403984e+00   2.4403828e+00   2.4416144e+00   2.4455127e+00   2.4410213e+00   2.3446347e+00   2.3160213e+00
   6.4600000e+00   2.4520552e+00   2.4520399e+00   2.4532764e+00   2.4569090e+00   2.4522270e+00   2.3581220e+00   2.3272270e+00
   6.4800000e+00   2.4635541e+00   2.4635389e+00   2.4647806e+00   2.4681313e+00   2.4632107e+00   2.3717173e+00   2.3382107e+00
   6.5000000e+00   2.4748825e+00   2.4748675e+00   2.4761149e+00   2.4791667e+00   2.4739583e+00   2.3854167e+00   2.3489583e+00
   6.5200000e+00   2.4860280e+00   2.4860131e+00   2.4872667e+00   2.4900020e+00   2.4844560e+00   2.3992160e+00   2.3594560e+00
   6.5400000e+00   2.4969781e+00   2.4969632e+00   2.4982238e+00   2.5006243e+00   2.4946897e+00   2.4131113e+00   2.3696897e+00
   6.5600000e+00   2.5077202e+00   2.5077054e+00   2.5089736e+00   2.5110207e+00   2.5046453e+00   2.4270987e+00   2.3796453e+00
   6.5800000e+00   2.5182420e+00   2.5182272e+00   2.5195038e+00   2.5211780e+00   2.5143090e+00   2.4411740e+00   2.3893090e+00
   6.6000000e+00   2.5285309e+00   2.5285160e+00   2.5298021e+00   2.5310833e+00   2.5236667e+00   2.4553333e+00   2.3986667e+00
   6.6200000e+00   2.5385744e+00   2.5385593e+00   2.5398560e+00   2.5407237e+00   2.5327043e+00   2.4695727e+00   2.4077043e+00
   6.6400000e+00   2.5483600e+00   2.5483448e+00   2.5496531e+00   2.5500860e+00   2.5414080e+00   2.4838880e+00   2.4164080e+00
   6.6600000e+00   2.5578753e+00   2.5578598e+00   2.5591810e+00   2.5591573e+00   2.5497637e+00   2.4982753e+00   2.4247637e+00
   6.6800000e+00   2.5671078e+00   2.5670919e+00   2.5684274e+00   2.5679247e+00   2.5577573e+00   2.5127307e+00   2.4327573e+00
   6.7000000e+00   2.5760449e+00   2.5760287e+00   2.5773799e+00   2.5763750e+00   2.5653750e+00   2.5272500e+00   2.4403750e+00
   6.7200000e+00   2.5846743e+00   2.5846575e+00   2.5860260e+00   2.5844953e+00   2.5726027e+00   2.5418293e+00   2.4476027e+00
   6.7400000e+00   2.5929833e+00   2.5929660e+00   2.5943534e+00   2.5922727e+00   2.5794263e+00   2.5564647e+00   2.4544263e+00
   6.7600000e+00   2.6009595e+00   2.6009416e+00   2.6023498e+00   2.5996940e+00   2.5858320e+00   2.5711520e+00   2.4608320e+00
   6.7800000e+00   2.6085905e+00   2.6085718e+00   2.6100026e+00   2.6067463e+00   2.5918057e+00   2.5858873e+00   2.4668057e+00
   6.8000000e+00   2.6158637e+00   2.6158442e+00   2.6172995e+00   2.6134167e+00   2.5973333e+00   2.6006667e+00   2.4723333e+00
   6.8200000e+00   2.6227667e+00   2.6227462e+00   2.6242281e+00   2.6196920e+00   2.6024010e+00   2.6154860e+00   2.4774010e+00
   6.8400000e+00   2.6292869e+00   2.6292654e+00   2.6307761e+00   2.6255593e+00   2.6069947e+00   2.6303413e+00   2.4819947e+00
   6.8600000e+00   2.6354119e+00   2.6353892e+00   2.6369310e+00   2.6310057e+00   2.6111003e+00   2.6452287e+00   2.4861003e+00
   6.8800000e+00   2.6411291e+00   2.6411053e+00   2.6426804e+00   2.6360180e+00   2.6147040e+00   2.6601440e+00   2.4897040e+00
   6.9000000e+00   2.6464262e+00   2.6464010e+00   2.6480120e+00   2.6405833e+00   2.6177917e+00   2.6750833e+00   2.4927917e+00
   6.9200000e+00   2.6512906e+00   2.6512639e+00   2.6529134e+00   2.6446887e+00   2.6203493e+00   2.6900427e+00   2.4953493e+00
   6.9400000e+00   2.6557098e+00   2.6556815e+00   2.6573722e+00   2.6483210e+00   2.6223630e+00   2.7050180e+00   2.4973630e+00
   6.9600000e+00   2.6596713e+00   2.6596414e+00   2.6613759e+00   2.6514673e+00   2.6238187e+00   2.7200053e+00   2.4988187e+00
   6.9800000e+00   2.6631627e+00   2.6631309e+00   2.6649122e+00   2.6541147e+00   2.6247023e+00   2.7350007e+00   2.4997023e+00
   7.0000000e+00   2.6661714e+00   2.6661377e+00   2.6679688e+00   2.6562500e+00   2.6250000e+00   2.7500000e+00   2.5000000e+00


==> Plotdata_fixed-point_fi-demo.txt <==
east64 east16 east12 east8 east7 east6 east5 east4 north64 north16 north12 north8 north7 north6 north5 north4 
   9.0992895e-01   9.0991211e-01   9.1015625e-01   9.0625000e-01   9.3750000e-01   8.7500000e-01   1.0000000e+00   1.0000000e+00  -7.9693821e-01  -7.9699707e-01  -7.9687500e-01  -8.1250000e-01  -8.1250000e-01  -7.5000000e-01  -7.5000000e-01  -1.0000000e+00
   8.8467276e-01   8.8465370e-01   8.8488348e-01   8.8200631e-01   9.1140008e-01   8.5257558e-01   9.7029867e-01   9.7029833e-01  -7.8891697e-01  -7.8897329e-01  -7.8887203e-01  -8.0301429e-01  -8.0481496e-01  -7.4235200e-01  -7.4970300e-01  -9.7029900e-01
   8.5972917e-01   8.5970811e-01   8.5992410e-01   8.5802550e-01   8.8560067e-01   8.3030467e-01   9.4118933e-01   9.4118667e-01  -7.8060346e-01  -7.8065738e-01  -7.8057466e-01  -7.9331433e-01  -7.9676967e-01  -7.3441600e-01  -7.4882400e-01  -9.4119200e-01
   8.3509754e-01   8.3507469e-01   8.3527745e-01   8.3430794e-01   8.6010225e-01   8.0819075e-01   9.1266400e-01   9.1265500e-01  -7.7201026e-01  -7.7206192e-01  -7.7199552e-01  -7.8341087e-01  -7.8837887e-01  -7.2620400e-01  -7.4738100e-01  -9.1267300e-01
   8.1077722e-01   8.1075278e-01   8.1094283e-01   8.1085400e-01   8.3490533e-01   7.8623733e-01   8.8471467e-01   8.8469333e-01  -7.6314993e-01  -7.6319946e-01  -7.6314725e-01  -7.7331467e-01  -7.7965733e-01  -7.1772800e-01  -7.4539200e-01  -8.8473600e-01
   7.8676757e-01   7.8674172e-01   7.8691960e-01   7.8766406e-01   8.1001042e-01   7.6444792e-01   8.5733333e-01   8.5729167e-01  -7.5403504e-01  -7.5408258e-01  -7.5404248e-01  -7.6303646e-01  -7.7061979e-01  -7.0900000e-01  -7.4287500e-01  -8.5737500e-01
   7.6306792e-01   7.6304086e-01   7.6320706e-01   7.6473850e-01   7.8541800e-01   7.4282600e-01   8.3051200e-01   8.3044000e-01  -7.4467817e-01  -7.4472384e-01  -7.4469384e-01  -7.5258700e-01  -7.6128100e-01  -7.0003200e-01  -7.3984800e-01  -8.3058400e-01
   7.3967763e-01   7.3964955e-01   7.3980456e-01   7.4207769e-01   7.6112858e-01   7.2137508e-01   8.0424267e-01   8.0412833e-01  -7.3509187e-01  -7.3513580e-01  -7.3511397e-01  -7.4197704e-01  -7.5165571e-01  -6.9083600e-01  -7.3632900e-01  -8.0435700e-01
   7.1659606e-01   7.1656713e-01   7.1671142e-01   7.1968200e-01   7.3714267e-01   7.0009867e-01   7.7851733e-01   7.7834667e-01  -7.2528873e-01  -7.2533104e-01  -7.2531550e-01  -7.3121733e-01  -7.4175867e-01  -6.8142400e-01  -7.3233600e-01  -7.7868800e-01
   6.9382255e-01   6.9379294e-01   6.9392696e-01   6.9755181e-01   7.1346075e-01   6.7900025e-01   7.5332800e-01   7.5308500e-01  -7.1528132e-01  -7.1532211e-01  -7.1531106e-01  -7.2031863e-01  -7.3160463e-01  -6.7180800e-01  -7.2788700e-01  -7.5357100e-01
   6.7135645e-01   6.7132633e-01   6.7145052e-01   6.7568750e-01   6.9008333e-01   6.5808333e-01   7.2866667e-01   7.2833333e-01  -7.0508219e-01  -7.0512158e-01  -7.0511328e-01  -7.0929167e-01  -7.2120833e-01  -6.6200000e-01  -7.2300000e-01  -7.2900000e-01
   6.4919712e-01   6.4916665e-01   6.4928142e-01   6.5408944e-01   6.6701092e-01   6.3735142e-01   7.0452533e-01   7.0408167e-01  -6.9470392e-01  -6.9474202e-01  -6.9473480e-01  -6.9814721e-01  -7.1058454e-01  -6.5201200e-01  -7.1769300e-01  -7.0496900e-01
   6.2734390e-01   6.2731323e-01   6.2741900e-01   6.3275800e-01   6.4424400e-01   6.1680800e-01   6.8089600e-01   6.8032000e-01  -6.8415909e-01  -6.8419599e-01  -6.8418825e-01  -6.8689600e-01  -6.9974800e-01  -6.4185600e-01  -7.1198400e-01  -6.8147200e-01
   6.0579615e-01   6.0576543e-01   6.0586258e-01   6.1169356e-01   6.2178308e-01   5.9645658e-01   6.5777067e-01   6.5703833e-01  -6.7346025e-01  -6.7349606e-01  -6.7348626e-01  -6.7554879e-01  -6.8871346e-01  -6.3154400e-01  -7.0589100e-01  -6.5850300e-01
   5.8455322e-01   5.8452259e-01   5.8461148e-01   5.9089650e-01   5.9962867e-01   5.7630067e-01   6.3514133e-01   6.3422667e-01  -6.6261998e-01  -6.6265479e-01  -6.6264147e-01  -6.6411633e-01  -6.7749567e-01  -6.2108800e-01  -6.9943200e-01  -6.3605600e-01
   5.6361445e-01   5.6358405e-01   5.6366504e-01   5.7036719e-01   5.7778125e-01   5.5634375e-01   6.1300000e-01   6.1187500e-01  -6.5165086e-01  -6.5168475e-01  -6.5166650e-01  -6.5260937e-01  -6.6610937e-01  -6.1050000e-01  -6.9262500e-01  -6.1412500e-01
   5.4297921e-01   5.4294915e-01   5.4302258e-01   5.5010600e-01   5.5624133e-01   5.3658933e-01   5.9133867e-01   5.8997333e-01  -6.4056544e-01  -6.4059851e-01  -6.4057400e-01  -6.4103867e-01  -6.5456933e-01  -5.9979200e-01  -6.8548800e-01  -5.9270400e-01
   5.2264683e-01   5.2261725e-01   5.2268344e-01   5.3011331e-01   5.3500942e-01   5.1704092e-01   5.7014933e-01   5.6851167e-01  -6.2937630e-01  -6.2940862e-01  -6.2937659e-01  -6.2941496e-01  -6.4289029e-01  -5.8897600e-01  -6.7803900e-01  -5.7178700e-01
   5.0261667e-01   5.0258768e-01   5.0264694e-01   5.1038950e-01   5.1408600e-01   4.9770200e-01   5.4942400e-01   5.4748000e-01  -6.1809600e-01  -6.1812766e-01  -6.1808691e-01  -6.1774900e-01  -6.3108700e-01  -5.7806400e-01  -6.7029600e-01  -5.5136800e-01
   4.8288809e-01   4.8285980e-01   4.8291240e-01   4.9093494e-01   4.9347158e-01   4.7857608e-01   5.2915467e-01   5.2686833e-01  -6.0673713e-01  -6.0676819e-01  -6.0671758e-01  -6.0605154e-01  -6.1917421e-01  -5.6706800e-01  -6.6227700e-01  -5.3144100e-01
   4.6346042e-01   4.6343294e-01   4.6347917e-01   4.7175000e-01   4.7316667e-01   4.5966667e-01   5.0933333e-01   5.0666667e-01  -5.9531224e-01  -5.9534277e-01  -5.9528125e-01  -5.9433333e-01  -6.0716667e-01  -5.5600000e-01  -6.5400000e-01  -5.1200000e-01
   4.4433303e-01   4.4430646e-01   4.4434655e-01   4.5283506e-01   4.5317175e-01   4.4097725e-01   4.8995200e-01   4.8686500e-01  -5.8383391e-01  -5.8386398e-01  -5.8379054e-01  -5.8260513e-01  -5.9507913e-01  -5.4487200e-01  -6.4548300e-01  -4.9303900e-01
   4.2550526e-01   4.2547969e-01   4.2551390e-01   4.3419050e-01   4.3348733e-01   4.2251133e-01   4.7100267e-01   4.6745333e-01  -5.7231470e-01  -5.7234437e-01  -5.7225809e-01  -5.7087767e-01  -5.8292633e-01  -5.3369600e-01  -6.3674400e-01  -4.7455200e-01
   4.0697647e-01   4.0695198e-01   4.0698052e-01   4.1581669e-01   4.1411392e-01   4.0427242e-01   4.5247733e-01   4.4842167e-01  -5.6076719e-01  -5.6079652e-01  -5.6069654e-01  -5.5916171e-01  -5.7072304e-01  -5.2248400e-01  -6.2780100e-01  -4.5653300e-01
   3.8874600e-01   3.8872267e-01   3.8874575e-01   3.9771400e-01   3.9505200e-01   3.8626400e-01   4.3436800e-01   4.2976000e-01  -5.4920395e-01  -5.4923298e-01  -5.4911850e-01  -5.4746800e-01  -5.5848400e-01  -5.1124800e-01  -6.1867200e-01  -4.3897600e-01
   3.7081320e-01   3.7079112e-01   3.7080892e-01   3.7988281e-01   3.7630208e-01   3.6848958e-01   4.1666667e-01   4.1145833e-01  -5.3763754e-01  -5.3766632e-01  -5.3753662e-01  -5.3580729e-01  -5.4622396e-01  -5.0000000e-01  -6.0937500e-01  -4.2187500e-01
   3.5317743e-01   3.5315666e-01   3.5316935e-01   3.6232350e-01   3.5786467e-01   3.5095267e-01   3.9936533e-01   3.9350667e-01  -5.2608053e-01  -5.2610911e-01  -5.2596353e-01  -5.2419033e-01  -5.3395767e-01  -4.8875200e-01  -5.9992800e-01  -4.0522400e-01
   3.3583804e-01   3.3581864e-01   3.3582638e-01   3.4503644e-01   3.3974025e-01   3.3365675e-01   3.8245600e-01   3.7589500e-01  -5.1454550e-01  -5.1457392e-01  -5.1441186e-01  -5.1262787e-01  -5.2169987e-01  -4.7751600e-01  -5.9034900e-01  -3.8901700e-01
   3.1879438e-01   3.1877640e-01   3.1877933e-01   3.2802200e-01   3.2192933e-01   3.1660533e-01   3.6593067e-01   3.5861333e-01  -5.0304501e-01  -5.0307330e-01  -5.0289425e-01  -5.0113067e-01  -5.0946533e-01  -4.6630400e-01  -5.8065600e-01  -3.7324800e-01
   3.0204580e-01   3.0202929e-01   3.0202753e-01   3.1128056e-01   3.0443242e-01   2.9980192e-01   3.4978133e-01   3.4165167e-01  -4.9159163e-01  -4.9161983e-01  -4.9142332e-01  -4.8970946e-01  -4.9726879e-01  -4.5512800e-01  -5.7086700e-01  -3.5791100e-01
   2.8559164e-01   2.8557666e-01   2.8557031e-01   2.9481250e-01   2.8725000e-01   2.8325000e-01   3.3400000e-01   3.2500000e-01  -4.8019794e-01  -4.8022607e-01  -4.8001172e-01  -4.7837500e-01  -4.8512500e-01  -4.4400000e-01  -5.6100000e-01  -3.4300000e-01
   2.6943127e-01   2.6941784e-01   2.6940700e-01   2.7861819e-01   2.7038258e-01   2.6695308e-01   3.1857867e-01   3.0864833e-01  -4.6887650e-01  -4.6890459e-01  -4.6867207e-01  -4.6713804e-01  -4.7304871e-01  -4.3293200e-01  -5.5107300e-01  -3.2850900e-01
   2.5356403e-01   2.5355219e-01   2.5353692e-01   2.6269800e-01   2.5383067e-01   2.5091467e-01   3.0350933e-01   2.9258667e-01  -4.5763988e-01  -4.5766795e-01  -4.5741700e-01  -4.5600933e-01  -4.6105467e-01  -4.2193600e-01  -5.4110400e-01  -3.1443200e-01
   2.3798926e-01   2.3797905e-01   2.3795940e-01   2.4705231e-01   2.3759475e-01   2.3513825e-01   2.8878400e-01   2.7680500e-01  -4.4650066e-01  -4.4652871e-01  -4.4625915e-01  -4.4499962e-01  -4.4915762e-01  -4.1102400e-01  -5.3111100e-01  -3.0076300e-01
   2.2270634e-01   2.2269776e-01   2.2267377e-01   2.3168150e-01   2.2167533e-01   2.1962733e-01   2.7439467e-01   2.6129333e-01  -4.3547139e-01  -4.3549944e-01  -4.3521116e-01  -4.3411967e-01  -4.3737233e-01  -4.0020800e-01  -5.2111200e-01  -2.8749600e-01
   2.0771459e-01   2.0770766e-01   2.0767936e-01   2.1658594e-01   2.0607292e-01   2.0438542e-01   2.6033333e-01   2.4604167e-01  -4.2456465e-01  -4.2459271e-01  -4.2428564e-01  -4.2338021e-01  -4.2571354e-01  -3.8950000e-01  -5.1112500e-01  -2.7462500e-01
   1.9301338e-01   1.9300811e-01   1.9297550e-01   2.0176600e-01   1.9078800e-01   1.8941600e-01   2.4659200e-01   2.3104000e-01  -4.1379302e-01  -4.1382109e-01  -4.1349525e-01  -4.1279200e-01  -4.1419600e-01  -3.7891200e-01  -5.0116800e-01  -2.6214400e-01
   1.7860205e-01   1.7859844e-01   1.7856151e-01   1.8722206e-01   1.7582108e-01   1.7472258e-01   2.3316267e-01   2.1627833e-01  -4.0316905e-01  -4.0319713e-01  -4.0285261e-01  -4.0236579e-01  -4.0283446e-01  -3.6845600e-01  -4.9125900e-01  -2.5004700e-01
   1.6447996e-01   1.6447801e-01   1.6443673e-01   1.7295450e-01   1.6117267e-01   1.6030867e-01   2.2003733e-01   2.0174667e-01  -3.9270532e-01  -3.9273340e-01  -3.9237034e-01  -3.9211233e-01  -3.9164367e-01  -3.5814400e-01  -4.8141600e-01  -2.3832800e-01
   1.5064646e-01   1.5064615e-01   1.5060048e-01   1.5896369e-01   1.4684325e-01   1.4617775e-01   2.0720800e-01   1.8743500e-01  -3.8241441e-01  -3.8244248e-01  -3.8206110e-01  -3.8204237e-01  -3.8063837e-01  -3.4798800e-01  -4.7165700e-01  -2.2698100e-01
   1.3710089e-01   1.3710221e-01   1.3705208e-01   1.4525000e-01   1.3283333e-01   1.3233333e-01   1.9466667e-01   1.7333333e-01  -3.7230887e-01  -3.7233691e-01  -3.7193750e-01  -3.7216667e-01  -3.6983333e-01  -3.3800000e-01  -4.6200000e-01  -2.1600000e-01
   1.2384261e-01   1.2384554e-01   1.2379088e-01   1.3181381e-01   1.1914342e-01   1.1877892e-01   1.8240533e-01   1.5943167e-01  -3.6240127e-01  -3.6242928e-01  -3.6201218e-01  -3.6249596e-01  -3.5924329e-01  -3.2819200e-01  -4.5246300e-01  -2.0537900e-01
   1.1087097e-01   1.1087548e-01   1.1081619e-01   1.1865550e-01   1.0577400e-01   1.0551800e-01   1.7041600e-01   1.4572000e-01  -3.5270420e-01  -3.5273214e-01  -3.5229778e-01  -3.5304100e-01  -3.4888300e-01  -3.1857600e-01  -4.4306400e-01  -1.9511200e-01
   9.8185324e-02   9.8191374e-02   9.8127341e-02   1.0577544e-01   9.2725583e-02   9.2554083e-02   1.5869067e-01   1.3218833e-01  -3.4323021e-01  -3.4325807e-01  -3.4280693e-01  -3.4381254e-01  -3.3876721e-01  -3.0916400e-01  -4.3382100e-01  -1.8519300e-01
   8.5785014e-02   8.5792568e-02   8.5723667e-02   9.3174000e-02   7.9998667e-02   7.9890667e-02   1.4722133e-01   1.1882667e-01  -3.3399188e-01  -3.3401962e-01  -3.3355225e-01  -3.3482133e-01  -3.2891067e-01  -2.9996800e-01  -4.2475200e-01  -1.7561600e-01
   7.3669396e-02   7.3678406e-02   7.3604492e-02   8.0851563e-02   6.7593750e-02   6.7531250e-02   1.3600000e-01   1.0562500e-01  -3.2500178e-01  -3.2502936e-01  -3.2454639e-01  -3.2607813e-01  -3.1932813e-01  -2.9100000e-01  -4.1587500e-01  -1.6637500e-01
   6.1837819e-02   6.1848233e-02   6.1769146e-02   6.8808500e-02   5.5511333e-02   5.5479333e-02   1.2501867e-01   9.2573333e-02  -3.1627247e-01  -3.1629986e-01  -3.1580197e-01  -3.1759367e-01  -3.1003433e-01  -2.8227200e-01  -4.0720800e-01  -1.5746400e-01
   5.0289636e-02   5.0301394e-02   5.0216956e-02   5.7045188e-02   4.3751917e-02   4.3738417e-02   1.1426933e-01   7.9661667e-02  -3.0781653e-01  -3.0784368e-01  -3.0733163e-01  -3.0937871e-01  -3.0104404e-01  -2.7379600e-01  -3.9876900e-01  -1.4887700e-01
   3.9024195e-02   3.9037234e-02   3.8947250e-02   4.5562000e-02   3.2316000e-02   3.2312000e-02   1.0374400e-01   6.6880000e-02  -2.9964652e-01  -2.9967338e-01  -2.9914800e-01  -3.0144400e-01  -2.9237200e-01  -2.6558400e-01  -3.9057600e-01  -1.4060800e-01
   2.8040849e-02   2.8055098e-02   2.7959357e-02   3.4359313e-02   2.1204083e-02   2.1203583e-02   9.3434667e-02   5.4218333e-02  -2.9177502e-01  -2.9180154e-01  -2.9126371e-01  -2.9380029e-01  -2.8403296e-01  -2.5764800e-01  -3.8264700e-01  -1.3265100e-01
   1.7338948e-02   1.7354329e-02   1.7252604e-02   2.3437500e-02   1.0416667e-02   1.0416667e-02   8.3333333e-02   4.1666667e-02  -2.8421459e-01  -2.8424072e-01  -2.8369141e-01  -2.8645833e-01  -2.7604167e-01  -2.5000000e-01  -3.7500000e-01  -1.2500000e-01
   6.9178617e-03   6.9342936e-03   6.8263464e-03   1.2796812e-02  -4.6166667e-05  -4.6250000e-05   7.3433667e-02   2.9217667e-02  -2.7697561e-01  -2.7700130e-01  -2.7644151e-01  -2.7942704e-01  -2.6841012e-01  -2.4265017e-01  -3.6765000e-01  -1.1765033e-01
  -3.2229686e-03  -3.2055664e-03  -3.3199583e-03   2.4370000e-03  -1.0186000e-02  -1.0186667e-02   6.3736000e-02   1.6874667e-02  -2.7005973e-01  -2.7008491e-01  -2.6951565e-01  -2.7270800e-01  -2.6113933e-01  -2.3560133e-01  -3.6060000e-01  -1.1060267e-01
  -1.3084082e-02  -1.3065788e-02  -1.3186826e-02  -7.6423125e-03  -2.0004833e-02  -2.0007083e-02   5.4242333e-02   4.6436667e-03  -2.6346639e-01  -2.6349100e-01  -2.6291325e-01  -2.6630096e-01  -2.5422754e-01  -2.2885450e-01  -3.5385000e-01  -1.0385900e-01
  -2.2666017e-02  -2.2646908e-02  -2.2774771e-02  -1.7441500e-02  -2.9504667e-02  -2.9510000e-02   4.4954667e-02  -7.4693333e-03  -2.5719503e-01  -2.5721903e-01  -2.5663376e-01  -2.6020567e-01  -2.4767300e-01  -2.2241067e-01  -3.4740000e-01  -9.7421333e-02
  -3.1969315e-02  -3.1949463e-02  -3.2084310e-02  -2.6960938e-02  -3.8687500e-02  -3.8697917e-02   3.5875000e-02  -1.9458333e-02  -2.5124510e-01  -2.5126843e-01  -2.5067660e-01  -2.5442187e-01  -2.4147396e-01  -2.1627083e-01  -3.4125000e-01  -9.1291667e-02
  -4.0994513e-02  -4.0973991e-02  -4.1115958e-02  -3.6201000e-02  -4.7555333e-02  -4.7573333e-02   2.7005333e-02  -3.1317333e-02  -2.4561605e-01  -2.4563867e-01  -2.4504119e-01  -2.4894933e-01  -2.3562867e-01  -2.1043600e-01  -3.3540000e-01  -8.5472000e-02
  -4.9742152e-02  -4.9721029e-02  -4.9870232e-02  -4.5162062e-02  -5.6110167e-02  -5.6138750e-02   1.8347667e-02  -4.3040333e-02  -2.4030732e-01  -2.4032918e-01  -2.3972697e-01  -2.4378779e-01  -2.3013538e-01  -2.0490717e-01  -3.2985000e-01  -7.9964333e-02
  -5.8212770e-02  -5.8191113e-02  -5.8347646e-02  -5.3844500e-02  -6.4354000e-02  -6.4396667e-02   9.9040000e-03  -5.4621333e-02  -2.3531837e-01  -2.3533943e-01  -2.3473336e-01  -2.3893700e-01  -2.2499233e-01  -1.9968533e-01  -3.2460000e-01  -7.4770667e-02
  -6.6406908e-02  -6.6384782e-02  -6.6548716e-02  -6.2248687e-02  -7.2288833e-02  -7.2349583e-02   1.6763333e-03  -6.6054333e-02  -2.3064864e-01  -2.3066885e-01  -2.3005981e-01  -2.3439671e-01  -2.2019779e-01  -1.9477150e-01  -3.1965000e-01  -6.9893000e-02
  -7.4325105e-02  -7.4302572e-02  -7.4473958e-02  -7.0375000e-02  -7.9916667e-02  -8.0000000e-02  -6.3333333e-03  -7.7333333e-02  -2.2629757e-01  -2.2631689e-01  -2.2570573e-01  -2.3016667e-01  -2.1575000e-01  -1.9016667e-01  -3.1500000e-01  -6.5333333e-02
  -8.1967899e-02  -8.1945020e-02  -8.2123888e-02  -7.8223813e-02  -8.7239500e-02  -8.7350417e-02  -1.4123000e-02  -8.8452333e-02  -2.2226462e-01  -2.2228302e-01  -2.2167056e-01  -2.2624663e-01  -2.1164721e-01  -1.8587183e-01  -3.1065000e-01  -6.1093667e-02
  -8.9335831e-02  -8.9312663e-02  -8.9499021e-02  -8.5795500e-02  -9.4259333e-02  -9.4403333e-02  -2.1690667e-02  -9.9405333e-02  -2.1854923e-01  -2.1856667e-01  -2.1795372e-01  -2.2263633e-01  -2.0788767e-01  -1.8188800e-01  -3.0660000e-01  -5.7176000e-02
  -9.6429440e-02  -9.6406038e-02  -9.6599872e-02  -9.3090437e-02  -1.0097817e-01  -1.0116125e-01  -2.9034333e-02  -1.1018633e-01  -2.1515085e-01  -2.1516729e-01  -2.1455465e-01  -2.1933554e-01  -2.0446963e-01  -1.7821617e-01  -3.0285000e-01  -5.3582333e-02
  -1.0324926e-01  -1.0322568e-01  -1.0342696e-01  -1.0010900e-01  -1.0739800e-01  -1.0762667e-01  -3.6152000e-02  -1.2078933e-01  -2.1206892e-01  -2.1208434e-01  -2.1147277e-01  -2.1634400e-01  -2.0139133e-01  -1.7485733e-01  -2.9940000e-01  -5.0314667e-02
  -1.0979585e-01  -1.0977214e-01  -1.0998079e-01  -1.0685156e-01  -1.1352083e-01  -1.1380208e-01  -4.3041667e-02  -1.3120833e-01  -2.0930289e-01  -2.0931726e-01  -2.0870752e-01  -2.1366146e-01  -1.9865104e-01  -1.7181250e-01  -2.9625000e-01  -4.7375000e-02
  -1.1606972e-01  -1.1604593e-01  -1.1626190e-01  -1.1331850e-01  -1.1934867e-01  -1.1969000e-01  -4.9701333e-02  -1.4143733e-01  -2.0685221e-01  -2.0686550e-01  -2.0625832e-01  -2.1128767e-01  -1.9624700e-01  -1.6908267e-01  -2.9340000e-01  -4.4765333e-02
  -1.2207143e-01  -1.2204761e-01  -1.2227078e-01  -1.1951019e-01  -1.2488350e-01  -1.2529292e-01  -5.6129000e-02  -1.5147033e-01  -2.0471632e-01  -2.0472852e-01  -2.0412461e-01  -2.0922238e-01  -1.9417746e-01  -1.6666883e-01  -2.9085000e-01  -4.2487667e-02
  -1.2780151e-01  -1.2777770e-01  -1.2800796e-01  -1.2542700e-01  -1.3012733e-01  -1.3061333e-01  -6.2322667e-02  -1.6130133e-01  -2.0289468e-01  -2.0290575e-01  -2.0230581e-01  -2.0746533e-01  -1.9244067e-01  -1.6457200e-01  -2.8860000e-01  -4.0544000e-02
  -1.3326051e-01  -1.3323675e-01  -1.3347395e-01  -1.3106931e-01  -1.3508217e-01  -1.3565375e-01  -6.8280333e-02  -1.7092433e-01  -2.0138673e-01  -2.0139666e-01  -2.0080136e-01  -2.0601629e-01  -1.9103487e-01  -1.6279317e-01  -2.8665000e-01  -3.8936333e-02
  -1.3844896e-01  -1.3842529e-01  -1.3866927e-01  -1.3643750e-01  -1.3975000e-01  -1.4041667e-01  -7.4000000e-02  -1.8033333e-01  -2.0019191e-01  -2.0020068e-01  -1.9961068e-01  -2.0487500e-01  -1.8995833e-01  -1.6133333e-01  -2.8500000e-01  -3.7666667e-02
  -1.4336740e-01  -1.4334386e-01  -1.4359443e-01  -1.4153194e-01  -1.4413283e-01  -1.4490458e-01  -7.9479667e-02  -1.8952233e-01  -1.9930968e-01  -1.9931728e-01  -1.9873320e-01  -2.0404121e-01  -1.8920929e-01  -1.6019350e-01  -2.8365000e-01  -3.6737000e-02
  -1.4801637e-01  -1.4799300e-01  -1.4824996e-01  -1.4635300e-01  -1.4823267e-01  -1.4912000e-01  -8.4717333e-02  -1.9848533e-01  -1.9873948e-01  -1.9874589e-01  -1.9816835e-01  -2.0351467e-01  -1.8878600e-01  -1.5937467e-01  -2.8260000e-01  -3.6149333e-02
  -1.5239642e-01  -1.5237324e-01  -1.5263636e-01  -1.5090106e-01  -1.5205150e-01  -1.5306542e-01  -8.9711000e-02  -2.0721633e-01  -1.9848075e-01  -1.9848596e-01  -1.9791557e-01  -2.0329512e-01  -1.8868671e-01  -1.5887783e-01  -2.8185000e-01  -3.5905667e-02
  -1.5650807e-01  -1.5648512e-01  -1.5675415e-01  -1.5517650e-01  -1.5559133e-01  -1.5674333e-01  -9.4458667e-02  -2.1570933e-01  -1.9853295e-01  -1.9853696e-01  -1.9797428e-01  -2.0338233e-01  -1.8890967e-01  -1.5870400e-01  -2.8140000e-01  -3.6008000e-02
  -1.6035187e-01  -1.6032918e-01  -1.6060384e-01  -1.5917969e-01  -1.5885417e-01  -1.6015625e-01  -9.8958333e-02  -2.2395833e-01  -1.9889552e-01  -1.9889832e-01  -1.9834391e-01  -2.0377604e-01  -1.8945312e-01  -1.5885417e-01  -2.8125000e-01  -3.6458333e-02
  -1.6392836e-01  -1.6390596e-01  -1.6418596e-01  -1.6291100e-01  -1.6184200e-01  -1.6330667e-01  -1.0320800e-01  -2.3195733e-01  -1.9956791e-01  -1.9956949e-01  -1.9902390e-01  -2.0447600e-01  -1.9031533e-01  -1.5932933e-01  -2.8140000e-01  -3.7258667e-02
  -1.6723808e-01  -1.6721598e-01  -1.6750101e-01  -1.6637081e-01  -1.6455683e-01  -1.6619708e-01  -1.0720567e-01  -2.3970033e-01  -2.0054957e-01  -2.0054992e-01  -2.0001366e-01  -2.0548196e-01  -1.9149454e-01  -1.6013050e-01  -2.8185000e-01  -3.8411000e-02
  -1.7028157e-01  -1.7025980e-01  -1.7054952e-01  -1.6955950e-01  -1.6700067e-01  -1.6883000e-01  -1.1094933e-01  -2.4718133e-01  -2.0183993e-01  -2.0183907e-01  -2.0131264e-01  -2.0679367e-01  -1.9298900e-01  -1.6125867e-01  -2.8260000e-01  -3.9917333e-02
  -1.7305936e-01  -1.7303794e-01  -1.7333200e-01  -1.7247744e-01  -1.6917550e-01  -1.7120792e-01  -1.1443700e-01  -2.5439433e-01  -2.0343846e-01  -2.0343639e-01  -2.0292025e-01  -2.0841088e-01  -1.9479696e-01  -1.6271483e-01  -2.8365000e-01  -4.1779667e-02
  -1.7557200e-01  -1.7555094e-01  -1.7584896e-01  -1.7512500e-01  -1.7108333e-01  -1.7333333e-01  -1.1766667e-01  -2.6133333e-01  -2.0534459e-01  -2.0534131e-01  -2.0483594e-01  -2.1033333e-01  -1.9691667e-01  -1.6450000e-01  -2.8500000e-01  -4.4000000e-02
  -1.7782003e-01  -1.7779935e-01  -1.7810092e-01  -1.7750256e-01  -1.7272617e-01  -1.7520875e-01  -1.2063633e-01  -2.6799233e-01  -2.0755777e-01  -2.0755329e-01  -2.0705912e-01  -2.1256079e-01  -1.9934637e-01  -1.6661517e-01  -2.8665000e-01  -4.6580333e-02
  -1.7980398e-01  -1.7978369e-01  -1.8008840e-01  -1.7961050e-01  -1.7410600e-01  -1.7683667e-01  -1.2334400e-01  -2.7436533e-01  -2.1007746e-01  -2.1007179e-01  -2.0958924e-01  -2.1509300e-01  -2.0208433e-01  -1.6906133e-01  -2.8860000e-01  -4.9522667e-02
  -1.8152440e-01  -1.8150451e-01  -1.8181190e-01  -1.8144919e-01  -1.7522483e-01  -1.7821958e-01  -1.2578767e-01  -2.8044633e-01  -2.1290309e-01  -2.1289624e-01  -2.1242571e-01  -2.1792971e-01  -2.0512879e-01  -1.7183950e-01  -2.9085000e-01  -5.2829000e-02
  -1.8298182e-01  -1.8296234e-01  -1.8327196e-01  -1.8301900e-01  -1.7608467e-01  -1.7936000e-01  -1.2796533e-01  -2.8622933e-01  -2.1603412e-01  -2.1602610e-01  -2.1556798e-01  -2.2107067e-01  -2.0847800e-01  -1.7495067e-01  -2.9340000e-01  -5.6501333e-02
  -1.8417678e-01  -1.8415771e-01  -1.8446908e-01  -1.8432031e-01  -1.7668750e-01  -1.8026042e-01  -1.2987500e-01  -2.9170833e-01  -2.1946998e-01  -2.1946082e-01  -2.1901546e-01  -2.2451562e-01  -2.1213021e-01  -1.7839583e-01  -2.9625000e-01  -6.0541667e-02
  -1.8510983e-01  -1.8509118e-01  -1.8540377e-01  -1.8535350e-01  -1.7703533e-01  -1.8092333e-01  -1.3151467e-01  -2.9687733e-01  -2.2321014e-01  -2.2319984e-01  -2.2276759e-01  -2.2826433e-01  -2.1608367e-01  -1.8217600e-01  -2.9940000e-01  -6.4952000e-02
  -1.8578149e-01  -1.8576326e-01  -1.8607656e-01  -1.8611894e-01  -1.7713017e-01  -1.8135125e-01  -1.3288233e-01  -3.0173033e-01  -2.2725403e-01  -2.2724262e-01  -2.2682380e-01  -2.3231654e-01  -2.2033662e-01  -1.8629217e-01  -3.0285000e-01  -6.9734333e-02
  -1.8619232e-01  -1.8617451e-01  -1.8648796e-01  -1.8661700e-01  -1.7697400e-01  -1.8154667e-01  -1.3397600e-01  -3.0626133e-01  -2.3160110e-01  -2.3158861e-01  -2.3118352e-01  -2.3667200e-01  -2.2488733e-01  -1.9074533e-01  -3.0660000e-01  -7.4890667e-02
  -1.8634285e-01  -1.8632546e-01  -1.8663848e-01  -1.8684806e-01  -1.7656883e-01  -1.8151208e-01  -1.3479367e-01  -3.1046433e-01  -2.3625081e-01  -2.3623725e-01  -2.3584618e-01  -2.4133046e-01  -2.2973404e-01  -1.9553650e-01  -3.1065000e-01  -8.0423000e-02
  -1.8623363e-01  -1.8621663e-01  -1.8652865e-01  -1.8681250e-01  -1.7591667e-01  -1.8125000e-01  -1.3533333e-01  -3.1433333e-01  -2.4120258e-01  -2.4118799e-01  -2.4081120e-01  -2.4629167e-01  -2.3487500e-01  -2.0066667e-01  -3.1500000e-01  -8.6333333e-02
  -1.8586518e-01  -1.8584858e-01  -1.8615897e-01  -1.8651069e-01  -1.7501950e-01  -1.8076292e-01  -1.3559300e-01  -3.1786233e-01  -2.4645588e-01  -2.4644028e-01  -2.4607802e-01  -2.5155538e-01  -2.4030846e-01  -2.0613683e-01  -3.1965000e-01  -9.2623667e-02
  -1.8523804e-01  -1.8522184e-01  -1.8552996e-01  -1.8594300e-01  -1.7387933e-01  -1.8005333e-01  -1.3557067e-01  -3.2104533e-01  -2.5201016e-01  -2.5199358e-01  -2.5164606e-01  -2.5712133e-01  -2.4603267e-01  -2.1194800e-01  -3.2460000e-01  -9.9296000e-02
  -1.8435277e-01  -1.8433695e-01  -1.8464214e-01  -1.8510981e-01  -1.7249817e-01  -1.7912375e-01  -1.3526433e-01  -3.2387633e-01  -2.5786484e-01  -2.5784733e-01  -2.5751476e-01  -2.6298929e-01  -2.5204588e-01  -2.1810117e-01  -3.2985000e-01  -1.0635233e-01
  -1.8320990e-01  -1.8319443e-01  -1.8349602e-01  -1.8401150e-01  -1.7087800e-01  -1.7797667e-01  -1.3467200e-01  -3.2634933e-01  -2.6401940e-01  -2.6400098e-01  -2.6368355e-01  -2.6915900e-01  -2.5834633e-01  -2.2459733e-01  -3.3540000e-01  -1.1379467e-01
  -1.8180996e-01  -1.8179484e-01  -1.8209212e-01  -1.8264844e-01  -1.6902083e-01  -1.7661458e-01  -1.3379167e-01  -3.2845833e-01  -2.7047326e-01  -2.7045398e-01  -2.7015186e-01  -2.7563021e-01  -2.6493229e-01  -2.3143750e-01  -3.4125000e-01  -1.2162500e-01
  -1.8015350e-01  -1.8013870e-01  -1.8043096e-01  -1.8102100e-01  -1.6692867e-01  -1.7504000e-01  -1.3262133e-01  -3.3019733e-01  -2.7722588e-01  -2.7720578e-01  -2.7691910e-01  -2.8240267e-01  -2.7180200e-01  -2.3862267e-01  -3.4740000e-01  -1.2984533e-01
  -1.7824106e-01  -1.7822656e-01  -1.7851304e-01  -1.7912956e-01  -1.6460350e-01  -1.7325542e-01  -1.3115900e-01  -3.3156033e-01  -2.8427670e-01  -2.8425582e-01  -2.8398473e-01  -2.8947612e-01  -2.7895371e-01  -2.4615383e-01  -3.5385000e-01  -1.3845767e-01
  -1.7607317e-01  -1.7605895e-01  -1.7633890e-01  -1.7697450e-01  -1.6204733e-01  -1.7126333e-01  -1.2940267e-01  -3.3254133e-01  -2.9162518e-01  -2.9160357e-01  -2.9134816e-01  -2.9685033e-01  -2.8638567e-01  -2.5403200e-01  -3.6060000e-01  -1.4746400e-01
  -1.7365037e-01  -1.7363641e-01  -1.7390903e-01  -1.7455619e-01  -1.5926217e-01  -1.6906625e-01  -1.2735033e-01  -3.3313433e-01  -2.9927076e-01  -2.9924846e-01  -2.9900882e-01  -3.0452504e-01  -2.9409612e-01  -2.6225817e-01  -3.6765000e-01  -1.5686633e-01
  -1.7097321e-01  -1.7095947e-01  -1.7122396e-01  -1.7187500e-01  -1.5625000e-01  -1.6666667e-01  -1.2500000e-01  -3.3333333e-01  -3.0721288e-01  -3.0718994e-01  -3.0696615e-01  -3.1250000e-01  -3.0208333e-01  -2.7083333e-01  -3.7500000e-01  -1.6666667e-01
  -1.6804555e-01  -1.6803201e-01  -1.6828754e-01  -1.6893471e-01  -1.5301583e-01  -1.6406967e-01  -1.2235367e-01  -3.3313733e-01  -3.1544766e-01  -3.1542414e-01  -3.1521623e-01  -3.2077154e-01  -3.1034250e-01  -2.7975450e-01  -3.8264667e-01  -1.7686267e-01
  -1.6488456e-01  -1.6487118e-01  -1.6511696e-01  -1.6575267e-01  -1.4957667e-01  -1.6129067e-01  -1.1942933e-01  -3.3256533e-01  -3.2395789e-01  -3.2393383e-01  -3.2374185e-01  -3.2932233e-01  -3.1885667e-01  -2.8900267e-01  -3.9057333e-01  -1.8743467e-01
  -1.6151075e-01  -1.6149750e-01  -1.6173276e-01  -1.6234962e-01  -1.4595250e-01  -1.5834767e-01  -1.1624900e-01  -3.3164133e-01  -3.3272300e-01  -3.3269846e-01  -3.3252244e-01  -3.3813162e-01  -3.2760583e-01  -2.9855483e-01  -3.9876000e-01  -1.9835867e-01
  -1.5794461e-01  -1.5793147e-01  -1.5815546e-01  -1.5874633e-01  -1.4216333e-01  -1.5525867e-01  -1.1283467e-01  -3.3038933e-01  -3.4172245e-01  -3.4169747e-01  -3.4153744e-01  -3.4717867e-01  -3.3657000e-01  -3.0838800e-01  -4.0718667e-01  -2.0961067e-01
  -1.5420664e-01  -1.5419358e-01  -1.5440560e-01  -1.5496354e-01  -1.3822917e-01  -1.5204167e-01  -1.0920833e-01  -3.2883333e-01  -3.5093569e-01  -3.5091032e-01  -3.5076628e-01  -3.5644271e-01  -3.4572917e-01  -3.1847917e-01  -4.1583333e-01  -2.2116667e-01
  -1.5031734e-01  -1.5030434e-01  -1.5050371e-01  -1.5102200e-01  -1.3417000e-01  -1.4871467e-01  -1.0539200e-01  -3.2699733e-01  -3.6034216e-01  -3.6031645e-01  -3.6018840e-01  -3.6590300e-01  -3.5506333e-01  -3.2880533e-01  -4.2468000e-01  -2.3300267e-01
  -1.4629722e-01  -1.4628425e-01  -1.4647032e-01  -1.4694246e-01  -1.3000583e-01  -1.4529567e-01  -1.0140767e-01  -3.2490533e-01  -3.6992132e-01  -3.6989531e-01  -3.6978323e-01  -3.7553879e-01  -3.6455250e-01  -3.3934350e-01  -4.3370667e-01  -2.4509467e-01
  -1.4216677e-01  -1.4215381e-01  -1.4232596e-01  -1.4274567e-01  -1.2575667e-01  -1.4180267e-01  -9.7277333e-02  -3.2258133e-01  -3.7965261e-01  -3.7962634e-01  -3.7953023e-01  -3.8532933e-01  -3.7417667e-01  -3.5007067e-01  -4.4289333e-01  -2.5741867e-01
  -1.3794649e-01  -1.3793352e-01  -1.3809116e-01  -1.3845237e-01  -1.2144250e-01  -1.3825367e-01  -9.3023000e-02  -3.2004933e-01  -3.8951548e-01  -3.8948900e-01  -3.8940882e-01  -3.9525388e-01  -3.8391583e-01  -3.6096383e-01  -4.5222000e-01  -2.6995067e-01
  -1.3365688e-01  -1.3364388e-01  -1.3378646e-01  -1.3408333e-01  -1.1708333e-01  -1.3466667e-01  -8.8666667e-02  -3.1733333e-01  -3.9948937e-01  -3.9946273e-01  -3.9939844e-01  -4.0529167e-01  -3.9375000e-01  -3.7200000e-01  -4.6166667e-01  -2.8266667e-01
  -1.2931844e-01  -1.2930539e-01  -1.2943238e-01  -1.2965929e-01  -1.1269917e-01  -1.3105967e-01  -8.4230333e-02  -3.1445733e-01  -4.0955375e-01  -4.0952697e-01  -4.0947853e-01  -4.1542196e-01  -4.0365917e-01  -3.8315617e-01  -4.7121333e-01  -2.9554267e-01
  -1.2495167e-01  -1.2493856e-01  -1.2504946e-01  -1.2520100e-01  -1.0831000e-01  -1.2745067e-01  -7.9736000e-02  -3.1144533e-01  -4.1968805e-01  -4.1966118e-01  -4.1962852e-01  -4.2562400e-01  -4.1362333e-01  -3.9440933e-01  -4.8084000e-01  -3.0855467e-01
  -1.2057708e-01  -1.2056388e-01  -1.2065822e-01  -1.2072921e-01  -1.0393583e-01  -1.2385767e-01  -7.5205667e-02  -3.0832133e-01  -4.2987172e-01  -4.2984481e-01  -4.2982786e-01  -4.3587704e-01  -4.2362250e-01  -4.0573650e-01  -4.9052667e-01  -3.2167867e-01
  -1.1621515e-01  -1.1620185e-01  -1.1627921e-01  -1.1626467e-01  -9.9596667e-02  -1.2029867e-01  -7.0661333e-02  -3.0510933e-01  -4.4008422e-01  -4.4005729e-01  -4.4005598e-01  -4.4616033e-01  -4.3363667e-01  -4.1711467e-01  -5.0025333e-01  -3.3489067e-01
  -1.1188640e-01  -1.1187299e-01  -1.1193294e-01  -1.1182813e-01  -9.5312500e-02  -1.1679167e-01  -6.6125000e-02  -3.0183333e-01  -4.5030498e-01  -4.5027808e-01  -4.5029232e-01  -4.5645312e-01  -4.4364583e-01  -4.2852083e-01  -5.1000000e-01  -3.4816667e-01
  -1.0761131e-01  -1.0759777e-01  -1.0763996e-01  -1.0744033e-01  -9.1103333e-02  -1.1335467e-01  -6.1618667e-02  -2.9851733e-01  -4.6051347e-01  -4.6048662e-01  -4.6051631e-01  -4.6673467e-01  -4.5363000e-01  -4.3993200e-01  -5.1974667e-01  -3.6148267e-01
  -1.0341040e-01  -1.0339672e-01  -1.0342079e-01  -1.0312204e-01  -8.6989167e-02  -1.1000567e-01  -5.7164333e-02  -2.9518533e-01  -4.7068912e-01  -4.7066236e-01  -4.7070740e-01  -4.7698421e-01  -4.6356917e-01  -4.5132517e-01  -5.2947333e-01  -3.7481467e-01
  -9.9304150e-02  -9.9290328e-02  -9.9295958e-02  -9.8894000e-02  -8.2990000e-02  -1.0676267e-01  -5.2784000e-02  -2.9186133e-01  -4.8081139e-01  -4.8078475e-01  -4.8084502e-01  -4.8718100e-01  -4.7344333e-01  -4.6267733e-01  -5.3916000e-01  -3.8813867e-01
  -9.5313073e-02  -9.5299095e-02  -9.5286005e-02  -9.4776958e-02  -7.9125833e-02  -1.0364367e-01  -4.8499667e-02  -2.8856933e-01  -4.9085972e-01  -4.9083324e-01  -4.9090861e-01  -4.9730429e-01  -4.8323250e-01  -4.7396550e-01  -5.4878667e-01  -4.0143067e-01
  -9.1457666e-02  -9.1443522e-02  -9.1411458e-02  -9.0791667e-02  -7.5416667e-02  -1.0066667e-01  -4.4333333e-02  -2.8533333e-01  -5.0081357e-01  -5.0078727e-01  -5.0087760e-01  -5.0733333e-01  -4.9291667e-01  -4.8516667e-01  -5.5833333e-01  -4.1466667e-01
  -8.7758428e-02  -8.7744112e-02  -8.7692849e-02  -8.6958875e-02  -7.1882500e-02  -9.7849667e-02  -4.0307000e-02  -2.8217733e-01  -5.1065237e-01  -5.1062629e-01  -5.1073144e-01  -5.1724737e-01  -5.0247583e-01  -4.9625783e-01  -5.6778000e-01  -4.2782267e-01
  -8.4235858e-02  -8.4221365e-02  -8.4150708e-02  -8.3299333e-02  -6.8543333e-02  -9.5210667e-02  -3.6442667e-02  -2.7912533e-01  -5.2035559e-01  -5.2032975e-01  -5.2044956e-01  -5.2702567e-01  -5.1189000e-01  -5.0721600e-01  -5.7710667e-01  -4.4087467e-01
  -8.0910457e-02  -8.0895781e-02  -8.0805568e-02  -7.9833792e-02  -6.5419167e-02  -9.2767667e-02  -3.2762333e-02  -2.7620133e-01  -5.2990267e-01  -5.2987709e-01  -5.3001140e-01  -5.3664746e-01  -5.2113917e-01  -5.1801817e-01  -5.8629333e-01  -4.5379867e-01
  -7.7802724e-02  -7.7787863e-02  -7.7677958e-02  -7.6583000e-02  -6.2530000e-02  -9.0538667e-02  -2.9288000e-02  -2.7342933e-01  -5.3927305e-01  -5.3924777e-01  -5.3939640e-01  -5.4609200e-01  -5.3020333e-01  -5.2864133e-01  -5.9532000e-01  -4.6657067e-01
  -7.4933159e-02  -7.4918111e-02  -7.4788411e-02  -7.3567708e-02  -5.9895833e-02  -8.8541667e-02  -2.6041667e-02  -2.7083333e-01  -5.4844618e-01  -5.4842122e-01  -5.4858398e-01  -5.5533854e-01  -5.3906250e-01  -5.3906250e-01  -6.0416667e-01  -4.7916667e-01
  -7.2322261e-02  -7.2307026e-02  -7.2157458e-02  -7.0808667e-02  -5.7536667e-02  -8.6794667e-02  -2.3045333e-02  -2.6843733e-01  -5.5740152e-01  -5.5737690e-01  -5.5755360e-01  -5.6436633e-01  -5.4769667e-01  -5.4925867e-01  -6.1281333e-01  -4.9156267e-01
  -6.9990532e-02  -6.9975109e-02  -6.9805630e-02  -6.8326625e-02  -5.5472500e-02  -8.5315667e-02  -2.0321000e-02  -2.6626533e-01  -5.6611851e-01  -5.6609426e-01  -5.6628469e-01  -5.7315463e-01  -5.5608583e-01  -5.5920683e-01  -6.2124000e-01  -5.0373467e-01
  -6.7958469e-02  -6.7942861e-02  -6.7753458e-02  -6.6142333e-02  -5.3723333e-02  -8.4122667e-02  -1.7890667e-02  -2.6434133e-01  -5.7457660e-01  -5.7455274e-01  -5.7475669e-01  -5.8168267e-01  -5.6421000e-01  -5.6888400e-01  -6.2942667e-01  -5.1565867e-01
  -6.6246574e-02  -6.6230782e-02  -6.6021474e-02  -6.4276542e-02  -5.2309167e-02  -8.3233667e-02  -1.5776333e-02  -2.6268933e-01  -5.8275524e-01  -5.8273178e-01  -5.8294903e-01  -5.8992971e-01  -5.7204917e-01  -5.7826717e-01  -6.3735333e-01  -5.2731067e-01
  -6.4875345e-02  -6.4859375e-02  -6.4630208e-02  -6.2750000e-02  -5.1250000e-02  -8.2666667e-02  -1.4000000e-02  -2.6133333e-01  -5.9063388e-01  -5.9061084e-01  -5.9084115e-01  -5.9787500e-01  -5.7958333e-01  -5.8733333e-01  -6.4500000e-01  -5.3866667e-01
  -6.3865283e-02  -6.3849139e-02  -6.3600193e-02  -6.1583458e-02  -5.0565833e-02  -8.2439667e-02  -1.2583667e-02  -2.6029733e-01  -5.9819196e-01  -5.9816936e-01  -5.9841248e-01  -6.0549779e-01  -5.8679250e-01  -5.9605950e-01  -6.5234667e-01  -5.4970267e-01
  -6.3236888e-02  -6.3220577e-02  -6.2951958e-02  -6.0797667e-02  -5.0276667e-02  -8.2570667e-02  -1.1549333e-02  -2.5960533e-01  -6.0540893e-01  -6.0538680e-01  -6.0564248e-01  -6.1277733e-01  -5.9365667e-01  -6.0442267e-01  -6.5937333e-01  -5.6039467e-01
  -6.3010658e-02  -6.2994188e-02  -6.2706036e-02  -6.0413375e-02  -5.0402500e-02  -8.3077667e-02  -1.0919000e-02  -2.5928133e-01  -6.1226425e-01  -6.1224259e-01  -6.1251057e-01  -6.1969288e-01  -6.0015583e-01  -6.1239983e-01  -6.6606000e-01  -5.7071867e-01
  -6.3207095e-02  -6.3190474e-02  -6.2882958e-02  -6.0451333e-02  -5.0963333e-02  -8.3978667e-02  -1.0714667e-02  -2.5934933e-01  -6.1873736e-01  -6.1871618e-01  -6.1899619e-01  -6.2622367e-01  -6.0627000e-01  -6.1996800e-01  -6.7238667e-01  -5.8065067e-01
  -6.3846697e-02  -6.3829936e-02  -6.3503255e-02  -6.0932292e-02  -5.1979167e-02  -8.5291667e-02  -1.0958333e-02  -2.5983333e-01  -6.2480770e-01  -6.2478703e-01  -6.2507878e-01  -6.3234896e-01  -6.1197917e-01  -6.2710417e-01  -6.7833333e-01  -5.9016667e-01
  -6.4949964e-02  -6.4933074e-02  -6.4587458e-02  -6.1877000e-02  -5.3470000e-02  -8.7034667e-02  -1.1672000e-02  -2.6075733e-01  -6.3045474e-01  -6.3043457e-01  -6.3073777e-01  -6.3804800e-01  -6.1726333e-01  -6.3378533e-01  -6.8388000e-01  -5.9924267e-01
  -6.6537397e-02  -6.6520390e-02  -6.6156099e-02  -6.3306208e-02  -5.5455833e-02  -8.9225667e-02  -1.2877667e-02  -2.6214533e-01  -6.3565791e-01  -6.3563827e-01  -6.3595261e-01  -6.4330004e-01  -6.2210250e-01  -6.3998850e-01  -6.8900667e-01  -6.0785467e-01
  -6.8629495e-02  -6.8612385e-02  -6.8229708e-02  -6.5240667e-02  -5.7956667e-02  -9.1882667e-02  -1.4597333e-02  -2.6402133e-01  -6.4039666e-01  -6.4037755e-01  -6.4070273e-01  -6.4808433e-01  -6.2647667e-01  -6.4569067e-01  -6.9369333e-01  -6.1597867e-01
  -7.1246758e-02  -7.1229560e-02  -7.0828818e-02  -6.7701125e-02  -6.0992500e-02  -9.5023667e-02  -1.6853000e-02  -2.6640933e-01  -6.4465045e-01  -6.4463188e-01  -6.4496757e-01  -6.5238012e-01  -6.3036583e-01  -6.5086883e-01  -6.9792000e-01  -6.2359067e-01
  -7.4409685e-02  -7.4392415e-02  -7.3973958e-02  -7.0708333e-02  -6.4583333e-02  -9.8666667e-02  -1.9666667e-02  -2.6933333e-01  -6.4839871e-01  -6.4838070e-01  -6.4872656e-01  -6.5616667e-01  -6.3375000e-01  -6.5550000e-01  -7.0166667e-01  -6.3066667e-01
  -7.8138776e-02  -7.8121452e-02  -7.7685661e-02  -7.4283042e-02  -6.8749167e-02  -1.0282967e-01  -2.3060333e-02  -2.7281733e-01  -6.5162091e-01  -6.5160345e-01  -6.5195915e-01  -6.5942321e-01  -6.3660917e-01  -6.5956117e-01  -7.0491333e-01  -6.3718267e-01
  -8.2454532e-02  -8.2437172e-02  -8.1984458e-02  -7.8446000e-02  -7.3510000e-02  -1.0753067e-01  -2.7056000e-02  -2.7688533e-01  -6.5429649e-01  -6.5427958e-01  -6.5464477e-01  -6.6212900e-01  -6.3892333e-01  -6.6302933e-01  -7.0764000e-01  -6.4311467e-01
  -8.7377451e-02  -8.7360075e-02  -8.6890880e-02  -8.3217958e-02  -7.8885833e-02  -1.1278767e-01  -3.1675667e-02  -2.8156133e-01  -6.5640489e-01  -6.5638855e-01  -6.5676286e-01  -6.6426329e-01  -6.4067250e-01  -6.6588150e-01  -7.0982667e-01  -6.4843867e-01
  -9.2928034e-02  -9.2910663e-02  -9.2425458e-02  -8.8619667e-02  -8.4896667e-02  -1.1861867e-01  -3.6941333e-02  -2.8686933e-01  -6.5792556e-01  -6.5790979e-01  -6.5829285e-01  -6.6580533e-01  -6.4183667e-01  -6.6809467e-01  -7.1145333e-01  -6.5313067e-01
  -9.9126780e-02  -9.9109436e-02  -9.8608724e-02  -9.4671875e-02  -9.1562500e-02  -1.2504167e-01  -4.2875000e-02  -2.9283333e-01  -6.5883796e-01  -6.5882275e-01  -6.5921419e-01  -6.6673437e-01  -6.4239583e-01  -6.6964583e-01  -7.1250000e-01  -6.5716667e-01
  -1.0599419e-01  -1.0597690e-01  -1.0546121e-01  -1.0139533e-01  -9.8903333e-02  -1.3207467e-01  -4.9498667e-02  -2.9947733e-01  -6.5912153e-01  -6.5910689e-01  -6.5950631e-01  -6.6702967e-01  -6.4233000e-01  -6.7051200e-01  -7.1294667e-01  -6.6052267e-01
  -1.1355076e-01  -1.1353354e-01  -1.1300344e-01  -1.0881079e-01  -1.0693917e-01  -1.3973567e-01  -5.6834333e-02  -3.0682533e-01  -6.5875572e-01  -6.5874165e-01  -6.5914865e-01  -6.6667046e-01  -6.4161917e-01  -6.7067017e-01  -7.1277333e-01  -6.6317467e-01
  -1.2181700e-01  -1.2179988e-01  -1.2125596e-01  -1.1693900e-01  -1.1569000e-01  -1.4804267e-01  -6.4904000e-02  -3.1490133e-01  -6.5771998e-01  -6.5770647e-01  -6.5812065e-01  -6.6563600e-01  -6.4024333e-01  -6.7009733e-01  -7.1196000e-01  -6.6509867e-01
  -1.3081339e-01  -1.3079640e-01  -1.3023929e-01  -1.2580071e-01  -1.2517583e-01  -1.5701367e-01  -7.3729667e-02  -3.2372933e-01  -6.5599375e-01  -6.5598081e-01  -6.5640173e-01  -6.6390554e-01  -6.3818250e-01  -6.6877050e-01  -7.1048667e-01  -6.6627067e-01
  -1.4056045e-01  -1.4054362e-01  -1.3997396e-01  -1.3541667e-01  -1.3541667e-01  -1.6666667e-01  -8.3333333e-02  -3.3333333e-01  -6.5355649e-01  -6.5354411e-01  -6.5397135e-01  -6.6145833e-01  -6.3541667e-01  -6.6666667e-01  -7.0833333e-01  -6.6666667e-01
  -1.5106775e-01  -1.5105110e-01  -1.5046957e-01  -1.4579667e-01  -1.4642158e-01  -1.7700950e-01  -9.3725667e-02  -3.4372533e-01  -6.5039742e-01  -6.5038558e-01  -6.5081871e-01  -6.5828346e-01  -6.3193550e-01  -6.6377333e-01  -7.0548933e-01  -6.6627333e-01
  -1.6230114e-01  -1.6228471e-01  -1.6169198e-01  -1.5690667e-01  -1.5815600e-01  -1.8800933e-01  -1.0487200e-01  -3.5486933e-01  -6.4654481e-01  -6.4653352e-01  -6.4697210e-01  -6.5440933e-01  -6.2776733e-01  -6.6012000e-01  -7.0198133e-01  -6.6512000e-01
  -1.7421558e-01  -1.7419938e-01  -1.7359611e-01  -1.6870167e-01  -1.7057442e-01  -1.9962317e-01  -1.1672633e-01  -3.6671733e-01  -6.4203673e-01  -6.4202598e-01  -6.4246959e-01  -6.4987421e-01  -6.2295017e-01  -6.5574667e-01  -6.9784533e-01  -6.6324667e-01
  -1.8676599e-01  -1.8675005e-01  -1.8613688e-01  -1.8113667e-01  -1.8363133e-01  -2.1180800e-01  -1.2924267e-01  -3.7922133e-01  -6.3691124e-01  -6.3690102e-01  -6.3734923e-01  -6.4471633e-01  -6.1752200e-01  -6.5069333e-01  -6.9311733e-01  -6.6069333e-01
  -1.9990731e-01  -1.9989166e-01  -1.9926921e-01  -1.9416667e-01  -1.9728125e-01  -2.2452083e-01  -1.4237500e-01  -3.9233333e-01  -6.3120638e-01  -6.3119670e-01  -6.3164909e-01  -6.3897396e-01  -6.1152083e-01  -6.4500000e-01  -6.8783333e-01  -6.5750000e-01
  -2.1359449e-01  -2.1357915e-01  -2.1294802e-01  -2.0774667e-01  -2.1147867e-01  -2.3771867e-01  -1.5607733e-01  -4.0600533e-01  -6.2496023e-01  -6.2495106e-01  -6.2540723e-01  -6.3268533e-01  -6.0498467e-01  -6.3870667e-01  -6.8202933e-01  -6.5370667e-01
  -2.2778245e-01  -2.2776744e-01  -2.2712824e-01  -2.2183167e-01  -2.2617808e-01  -2.5135850e-01  -1.7030367e-01  -4.2018933e-01  -6.1821083e-01  -6.1820217e-01  -6.1866171e-01  -6.2588871e-01  -5.9795150e-01  -6.3185333e-01  -6.7574133e-01  -6.4935333e-01
  -2.4242615e-01  -2.4241148e-01  -2.4176479e-01  -2.3637667e-01  -2.4133400e-01  -2.6539733e-01  -1.8500800e-01  -4.3483733e-01  -6.1099625e-01  -6.1098809e-01  -6.1145060e-01  -6.1862233e-01  -5.9045933e-01  -6.2448000e-01  -6.6900533e-01  -6.4448000e-01
  -2.5748051e-01  -2.5746621e-01  -2.5681259e-01  -2.5133667e-01  -2.5690092e-01  -2.7979217e-01  -2.0014433e-01  -4.4990133e-01  -6.0335454e-01  -6.0334687e-01  -6.0381196e-01  -6.1092446e-01  -5.8254617e-01  -6.1662667e-01  -6.6185733e-01  -6.3912667e-01
  -2.7290048e-01  -2.7288656e-01  -2.7222656e-01  -2.6666667e-01  -2.7283333e-01  -2.9450000e-01  -2.1566667e-01  -4.6533333e-01  -5.9532376e-01  -5.9531657e-01  -5.9578385e-01  -6.0283333e-01  -5.7425000e-01  -6.0833333e-01  -6.5433333e-01  -6.3333333e-01
  -2.8864098e-01  -2.8862746e-01  -2.8796163e-01  -2.8232167e-01  -2.8908575e-01  -3.0947783e-01  -2.3152900e-01  -4.8108533e-01  -5.8694196e-01  -5.8693524e-01  -5.8740434e-01  -5.9438721e-01  -5.6560883e-01  -5.9964000e-01  -6.4646933e-01  -6.2714000e-01
  -3.0465697e-01  -3.0464385e-01  -3.0397271e-01  -2.9825667e-01  -3.0561267e-01  -3.2468267e-01  -2.4768533e-01  -4.9710933e-01  -5.7824720e-01  -5.7824094e-01  -5.7871148e-01  -5.8562433e-01  -5.5666067e-01  -5.9058667e-01  -6.3830133e-01  -6.2058667e-01
  -3.2090338e-01  -3.2089068e-01  -3.2021473e-01  -3.1442667e-01  -3.2236858e-01  -3.4007150e-01  -2.6408967e-01  -5.1335733e-01  -5.6927755e-01  -5.6927174e-01  -5.6974334e-01  -5.7658296e-01  -5.4744350e-01  -5.8121333e-01  -6.2986533e-01  -6.1371333e-01
  -3.3733515e-01  -3.3732287e-01  -3.3664260e-01  -3.3078667e-01  -3.3930800e-01  -3.5560133e-01  -2.8069600e-01  -5.2978133e-01  -5.6007105e-01  -5.6006567e-01  -5.6053798e-01  -5.6730133e-01  -5.3799533e-01  -5.7156000e-01  -6.2119733e-01  -6.0656000e-01
  -3.5390721e-01  -3.5389537e-01  -3.5321126e-01  -3.4729167e-01  -3.5638542e-01  -3.7122917e-01  -2.9745833e-01  -5.4633333e-01  -5.5066576e-01  -5.5066081e-01  -5.5113346e-01  -5.5781771e-01  -5.2835417e-01  -5.6166667e-01  -6.1233333e-01  -5.9916667e-01
  -3.7057450e-01  -3.7056310e-01  -3.6987562e-01  -3.6389667e-01  -3.7355533e-01  -3.8691200e-01  -3.1433067e-01  -5.6296533e-01  -5.4109975e-01  -5.4109520e-01  -5.4156785e-01  -5.4817033e-01  -5.1855800e-01  -5.5157333e-01  -6.0330933e-01  -5.9157333e-01
  -3.8729197e-01  -3.8728101e-01  -3.8659061e-01  -3.8055667e-01  -3.9077225e-01  -4.0260683e-01  -3.3126700e-01  -5.7962933e-01  -5.3141106e-01  -5.3140691e-01  -5.3187921e-01  -5.3839746e-01  -5.0864483e-01  -5.4132000e-01  -5.9416133e-01  -5.8382000e-01
  -4.0401454e-01  -4.0400403e-01  -4.0331115e-01  -3.9722667e-01  -4.0799067e-01  -4.1827067e-01  -3.4822133e-01  -5.9627733e-01  -5.2163776e-01  -5.2163399e-01  -5.2210560e-01  -5.2853733e-01  -4.9865267e-01  -5.3094667e-01  -5.8492533e-01  -5.7594667e-01
  -4.2069717e-01  -4.2068710e-01  -4.1999215e-01  -4.1386167e-01  -4.2516508e-01  -4.3386050e-01  -3.6514767e-01  -6.1286133e-01  -5.1181791e-01  -5.1181450e-01  -5.1228509e-01  -5.1862821e-01  -4.8861950e-01  -5.2049333e-01  -5.7563733e-01  -5.6799333e-01
  -4.3729478e-01  -4.3728516e-01  -4.3658854e-01  -4.3041667e-01  -4.4225000e-01  -4.4933333e-01  -3.8200000e-01  -6.2933333e-01  -5.0198955e-01  -5.0198649e-01  -5.0245573e-01  -5.0870833e-01  -4.7858333e-01  -5.1000000e-01  -5.6633333e-01  -5.6000000e-01
  -4.5376231e-01  -4.5375313e-01  -4.5305525e-01  -4.4684667e-01  -4.5919992e-01  -4.6464617e-01  -3.9873233e-01  -6.4564533e-01  -4.9219075e-01  -4.9218802e-01  -4.9265559e-01  -4.9881596e-01  -4.6858217e-01  -4.9950667e-01  -5.5704933e-01  -5.5200667e-01
  -4.7005470e-01  -4.7004597e-01  -4.6934719e-01  -4.6310667e-01  -4.7596933e-01  -4.7975600e-01  -4.1529867e-01  -6.6174933e-01  -4.8245956e-01  -4.8245715e-01  -4.8292273e-01  -4.8898933e-01  -4.5865400e-01  -4.8905333e-01  -5.4782133e-01  -5.4405333e-01
  -4.8612689e-01  -4.8611860e-01  -4.8541928e-01  -4.7915167e-01  -4.9251275e-01  -4.9461983e-01  -4.3165300e-01  -6.7759733e-01  -4.7283405e-01  -4.7283194e-01  -4.7329521e-01  -4.7926671e-01  -4.4883683e-01  -4.7868000e-01  -5.3868533e-01  -5.3618000e-01
  -5.0193382e-01  -5.0192596e-01  -5.0122646e-01  -4.9493667e-01  -5.0878467e-01  -5.0919467e-01  -4.4774933e-01  -6.9314133e-01  -4.6335226e-01  -4.6335044e-01  -4.6381110e-01  -4.6968633e-01  -4.3916867e-01  -4.6842667e-01  -5.2967733e-01  -5.2842667e-01
  -5.1743043e-01  -5.1742299e-01  -5.1672363e-01  -5.1041667e-01  -5.2473958e-01  -5.2343750e-01  -4.6354167e-01  -7.0833333e-01  -4.5405226e-01  -4.5405070e-01  -4.5450846e-01  -4.6028646e-01  -4.2968750e-01  -4.5833333e-01  -5.2083333e-01  -5.2083333e-01
  -5.3257165e-01  -5.3256463e-01  -5.3186573e-01  -5.2554667e-01  -5.4033200e-01  -5.3730533e-01  -4.7898400e-01  -7.2312533e-01  -4.4497210e-01  -4.4497079e-01  -4.4542535e-01  -4.5110533e-01  -4.2043133e-01  -4.4844000e-01  -5.1218933e-01  -5.1344000e-01
  -5.4731242e-01  -5.4730580e-01  -5.4660767e-01  -5.4028167e-01  -5.5551642e-01  -5.5075517e-01  -4.9403033e-01  -7.3746933e-01  -4.3614984e-01  -4.3614876e-01  -4.3659984e-01  -4.4218121e-01  -4.1143817e-01  -4.3878667e-01  -5.0378133e-01  -5.0628667e-01
  -5.6160768e-01  -5.6160146e-01  -5.6090438e-01  -5.5457667e-01  -5.7024733e-01  -5.6374400e-01  -5.0863467e-01  -7.5131733e-01  -4.2762354e-01  -4.2762266e-01  -4.2806998e-01  -4.3355233e-01  -4.0274600e-01  -4.2941333e-01  -4.9564533e-01  -4.9941333e-01
  -5.7541238e-01  -5.7540653e-01  -5.7471077e-01  -5.6838667e-01  -5.8447925e-01  -5.7622883e-01  -5.2275100e-01  -7.6462133e-01  -4.1943126e-01  -4.1943056e-01  -4.1987384e-01  -4.2525696e-01  -3.9439283e-01  -4.2036000e-01  -4.8781733e-01  -4.9286000e-01
  -5.8868143e-01  -5.8867594e-01  -5.8798177e-01  -5.8166667e-01  -5.9816667e-01  -5.8816667e-01  -5.3633333e-01  -7.7733333e-01  -4.1161104e-01  -4.1161051e-01  -4.1204948e-01  -4.1733333e-01  -3.8641667e-01  -4.1166667e-01  -4.8033333e-01  -4.8666667e-01
  -6.0136979e-01  -6.0136465e-01  -6.0067230e-01  -5.9437167e-01  -6.1126408e-01  -5.9951450e-01  -5.4933567e-01  -7.8940533e-01  -4.0420096e-01  -4.0420057e-01  -4.0463496e-01  -4.0981971e-01  -3.7885550e-01  -4.0337333e-01  -4.7322933e-01  -4.8087333e-01
  -6.1343240e-01  -6.1342758e-01  -6.1273729e-01  -6.0645667e-01  -6.2372600e-01  -6.1022933e-01  -5.6171200e-01  -8.0078933e-01  -3.9723906e-01  -3.9723880e-01  -3.9766835e-01  -4.0275433e-01  -3.7174733e-01  -3.9552000e-01  -4.6654133e-01  -4.7552000e-01
  -6.2482418e-01  -6.2481967e-01  -6.2413165e-01  -6.1787667e-01  -6.3550692e-01  -6.2026817e-01  -5.7341633e-01  -8.1143733e-01  -3.9076340e-01  -3.9076324e-01  -3.9118771e-01  -3.9617546e-01  -3.6513017e-01  -3.8814667e-01  -4.6030533e-01  -4.7064667e-01
  -6.3550009e-01  -6.3549585e-01  -6.3481031e-01  -6.2858667e-01  -6.4656133e-01  -6.2958800e-01  -5.8440267e-01  -8.2130133e-01  -3.8481204e-01  -3.8481196e-01  -3.8523110e-01  -3.9012133e-01  -3.5904200e-01  -3.8129333e-01  -4.5455733e-01  -4.6629333e-01
  -6.4541504e-01  -6.4541107e-01  -6.4472819e-01  -6.3854167e-01  -6.5684375e-01  -6.3814583e-01  -5.9462500e-01  -8.3033333e-01  -3.7942304e-01  -3.7942301e-01  -3.7983659e-01  -3.8463021e-01  -3.5352083e-01  -3.7500000e-01  -4.4933333e-01  -4.6250000e-01
  -6.5452400e-01  -6.5452026e-01  -6.5384021e-01  -6.4769667e-01  -6.6630867e-01  -6.4589867e-01  -6.0403733e-01  -8.3848533e-01  -3.7463446e-01  -3.7463446e-01  -3.7504223e-01  -3.7974033e-01  -3.4860467e-01  -3.6930667e-01  -4.4466933e-01  -4.5930667e-01
  -6.6278189e-01  -6.6277836e-01  -6.6210129e-01  -6.5600667e-01  -6.7491058e-01  -6.5280350e-01  -6.1259367e-01  -8.4570933e-01  -3.7048435e-01  -3.7048435e-01  -3.7088609e-01  -3.7548996e-01  -3.4433150e-01  -3.6425333e-01  -4.4060133e-01  -4.5675333e-01
  -6.7014364e-01  -6.7014029e-01  -6.6946635e-01  -6.6342667e-01  -6.8260400e-01  -6.5881733e-01  -6.2024800e-01  -8.5195733e-01  -3.6701076e-01  -3.6701075e-01  -3.6740623e-01  -3.7191733e-01  -3.4073933e-01  -3.5988000e-01  -4.3716533e-01  -4.5488000e-01
  -6.7656421e-01  -6.7656101e-01  -6.7589033e-01  -6.6991167e-01  -6.8934342e-01  -6.6389717e-01  -6.2695433e-01  -8.5718133e-01  -3.6425176e-01  -3.6425171e-01  -3.6464071e-01  -3.6906071e-01  -3.3786617e-01  -3.5622667e-01  -4.3439733e-01  -4.5372667e-01
  -6.8199853e-01  -6.8199544e-01  -6.8132813e-01  -6.7541667e-01  -6.9508333e-01  -6.6800000e-01  -6.3266667e-01  -8.6133333e-01  -3.6224541e-01  -3.6224528e-01  -3.6262760e-01  -3.6695833e-01  -3.3575000e-01  -3.5333333e-01  -4.3233333e-01  -4.5333333e-01
  -6.8640153e-01  -6.8639853e-01  -6.8573467e-01  -6.7989667e-01  -6.9977825e-01  -6.7108283e-01  -6.3733900e-01  -8.6436533e-01  -3.6102975e-01  -3.6102953e-01  -3.6140496e-01  -3.6564846e-01  -3.3442883e-01  -3.5124000e-01  -4.3100933e-01  -4.5374000e-01
  -6.8972815e-01  -6.8972520e-01  -6.8906490e-01  -6.8330667e-01  -7.0338267e-01  -6.7310267e-01  -6.4092533e-01  -8.6622933e-01  -3.6064286e-01  -3.6064251e-01  -3.6101085e-01  -3.6516933e-01  -3.3394067e-01  -3.4998667e-01  -4.3046133e-01  -4.5498667e-01
  -6.9193333e-01  -6.9193040e-01  -6.9127371e-01  -6.8560167e-01  -7.0585108e-01  -6.7401650e-01  -6.4337967e-01  -8.6687733e-01  -3.6112278e-01  -3.6112227e-01  -3.6148334e-01  -3.6555921e-01  -3.3432350e-01  -3.4961333e-01  -4.3072533e-01  -4.5711333e-01
  -6.9297202e-01  -6.9296906e-01  -6.9231604e-01  -6.8673667e-01  -7.0713800e-01  -6.7378133e-01  -6.4465600e-01  -8.6626133e-01  -3.6250757e-01  -3.6250688e-01  -3.6286048e-01  -3.6685633e-01  -3.3561533e-01  -3.5016000e-01  -4.3183733e-01  -4.6016000e-01
  -6.9279914e-01  -6.9279612e-01  -6.9214681e-01  -6.8666667e-01  -7.0719792e-01  -6.7235417e-01  -6.4470833e-01  -8.6433333e-01  -3.6483529e-01  -3.6483439e-01  -3.6518034e-01  -3.6909896e-01  -3.3785417e-01  -3.5166667e-01  -4.3383333e-01  -4.6416667e-01
  -6.9136963e-01  -6.9136652e-01  -6.9072094e-01  -6.8534667e-01  -7.0598533e-01  -6.6969200e-01  -6.4349067e-01  -8.6104533e-01  -3.6814399e-01  -3.6814286e-01  -3.6848098e-01  -3.7232533e-01  -3.4107800e-01  -3.5417333e-01  -4.3674933e-01  -4.6917333e-01
  -6.8863844e-01  -6.8863518e-01  -6.8799335e-01  -6.8273167e-01  -7.0345475e-01  -6.6575183e-01  -6.4095700e-01  -8.5634933e-01  -3.7247174e-01  -3.7247034e-01  -3.7280046e-01  -3.7657371e-01  -3.4532483e-01  -3.5772000e-01  -4.4062133e-01  -4.7522000e-01
  -6.8456051e-01  -6.8455706e-01  -6.8391896e-01  -6.7877667e-01  -6.9956067e-01  -6.6049067e-01  -6.3706133e-01  -8.5019733e-01  -3.7785659e-01  -3.7785489e-01  -3.7817685e-01  -3.8188233e-01  -3.5063267e-01  -3.6234667e-01  -4.4548533e-01  -4.8234667e-01
  -6.7909076e-01  -6.7908708e-01  -6.7845270e-01  -6.7343667e-01  -6.9425758e-01  -6.5386550e-01  -6.3175767e-01  -8.4254133e-01  -3.8433660e-01  -3.8433457e-01  -3.8464821e-01  -3.8828946e-01  -3.5703950e-01  -3.6809333e-01  -4.5137733e-01  -4.9059333e-01
  -6.7218414e-01  -6.7218018e-01  -6.7154948e-01  -6.6666667e-01  -6.8750000e-01  -6.4583333e-01  -6.2500000e-01  -8.3333333e-01  -3.9194982e-01  -3.9194743e-01  -3.9225260e-01  -3.9583333e-01  -3.6458333e-01  -3.7500000e-01  -4.5833333e-01  -5.0000000e-01
  -6.6381553e-01  -6.6381124e-01  -6.6318419e-01  -6.5844154e-01  -6.7926250e-01  -6.3637083e-01  -6.1676267e-01  -8.2254667e-01  -4.0072008e-01  -4.0071729e-01  -4.0101385e-01  -4.0453792e-01  -3.7328800e-01  -3.8309200e-01  -4.6637600e-01  -5.1059133e-01
  -6.5403964e-01  -6.5403498e-01  -6.5341152e-01  -6.4881567e-01  -6.6960000e-01  -6.2553333e-01  -6.0710133e-01  -8.1024000e-01  -4.1061422e-01  -4.1061101e-01  -4.1089881e-01  -4.1437000e-01  -3.8312067e-01  -3.9233600e-01  -4.7547467e-01  -5.2233067e-01
  -6.4293110e-01  -6.4292603e-01  -6.4230614e-01  -6.3786329e-01  -6.5858750e-01  -6.1339583e-01  -5.9609200e-01  -7.9649333e-01  -4.2158488e-01  -4.2158122e-01  -4.2186012e-01  -4.2528208e-01  -3.9403433e-01  -4.0268400e-01  -4.8558533e-01  -5.3516600e-01
  -6.3056457e-01  -6.3055903e-01  -6.2994269e-01  -6.2565867e-01  -6.4630000e-01  -6.0003333e-01  -5.8381067e-01  -7.8138667e-01  -4.3358467e-01  -4.3358053e-01  -4.3385040e-01  -4.3722667e-01  -4.0598200e-01  -4.1408800e-01  -4.9666400e-01  -5.4904533e-01
  -6.1701468e-01  -6.1700865e-01  -6.1639583e-01  -6.1227604e-01  -6.3281250e-01  -5.8552083e-01  -5.7033333e-01  -7.6500000e-01  -4.4656621e-01  -4.4656156e-01  -4.4682227e-01  -4.5015625e-01  -4.1891667e-01  -4.2650000e-01  -5.0866667e-01  -5.6391667e-01
  -6.0235608e-01  -6.0234952e-01  -6.0174023e-01  -5.9778967e-01  -6.1820000e-01  -5.6993333e-01  -5.5573600e-01  -7.4741333e-01  -4.6048212e-01  -4.6047694e-01  -4.6072835e-01  -4.6402333e-01  -4.3279133e-01  -4.3987200e-01  -5.2154933e-01  -5.7972800e-01
  -5.8666342e-01  -5.8665629e-01  -5.8605053e-01  -5.8227379e-01  -6.0253750e-01  -5.5334583e-01  -5.4009467e-01  -7.2870667e-01  -4.7528503e-01  -4.7527929e-01  -4.7552129e-01  -4.7878042e-01  -4.4755900e-01  -4.5415600e-01  -5.3526800e-01  -5.9642733e-01
  -5.7001134e-01  -5.7000361e-01  -5.6940140e-01  -5.6580267e-01  -5.8590000e-01  -5.3583333e-01  -5.2348533e-01  -7.0896000e-01  -4.9092754e-01  -4.9092123e-01  -4.9115369e-01  -4.9438000e-01  -4.6317267e-01  -4.6930400e-01  -5.4977867e-01  -6.1396267e-01
  -5.5247449e-01  -5.5246613e-01  -5.5186748e-01  -5.4845054e-01  -5.6836250e-01  -5.1747083e-01  -5.0598400e-01  -6.8825333e-01  -5.0736228e-01  -5.0735537e-01  -5.0757818e-01  -5.1077458e-01  -4.7958533e-01  -4.8526800e-01  -5.6503733e-01  -6.3228200e-01
  -5.3412750e-01  -5.3411849e-01  -5.3352344e-01  -5.3029167e-01  -5.5000000e-01  -4.9833333e-01  -4.8766667e-01  -6.6666667e-01  -5.2454187e-01  -5.2453434e-01  -5.2474740e-01  -5.2791667e-01  -4.9675000e-01  -5.0200000e-01  -5.8100000e-01  -6.5133333e-01
  -5.1504504e-01  -5.1503534e-01  -5.1444393e-01  -5.1140029e-01  -5.3088750e-01  -4.7849583e-01  -4.6860933e-01  -6.4428000e-01  -5.4241893e-01  -5.4241077e-01  -5.4261395e-01  -5.4575875e-01  -5.1461967e-01  -5.1945200e-01  -5.9762267e-01  -6.7106467e-01
  -4.9530173e-01  -4.9529134e-01  -4.9470360e-01  -4.9185067e-01  -5.1110000e-01  -4.5803333e-01  -4.4888800e-01  -6.2117333e-01  -5.6094607e-01  -5.6093726e-01  -5.6113048e-01  -5.6425333e-01  -5.3314733e-01  -5.3757600e-01  -6.1486133e-01  -6.9142400e-01
  -4.7497224e-01  -4.7496112e-01  -4.7437713e-01  -4.7171704e-01  -4.9071250e-01  -4.3702083e-01  -4.2857867e-01  -5.9742667e-01  -5.8007593e-01  -5.8006645e-01  -5.8024960e-01  -5.8335292e-01  -5.5228600e-01  -5.5632400e-01  -6.3267200e-01  -7.1235933e-01
  -4.5413119e-01  -4.5411934e-01  -4.5353915e-01  -4.5107367e-01  -4.6980000e-01  -4.1553333e-01  -4.0775733e-01  -5.7312000e-01  -5.9976111e-01  -5.9975096e-01  -5.9992394e-01  -6.0301000e-01  -5.7198867e-01  -5.7564800e-01  -6.5101067e-01  -7.3381867e-01
  -4.3285324e-01  -4.3284064e-01  -4.3226432e-01  -4.2999479e-01  -4.4843750e-01  -3.9364583e-01  -3.8650000e-01  -5.4833333e-01  -6.1995425e-01  -6.1994340e-01  -6.2010612e-01  -6.2317708e-01  -5.9220833e-01  -5.9550000e-01  -6.6983333e-01  -7.5575000e-01
  -4.1121303e-01  -4.1119967e-01  -4.1062731e-01  -4.0855467e-01  -4.2670000e-01  -3.7143333e-01  -3.6488267e-01  -5.2314667e-01  -6.4060794e-01  -6.4059640e-01  -6.4074877e-01  -6.4380667e-01  -6.1289800e-01  -6.1583200e-01  -6.8909600e-01  -7.7810133e-01
  -3.8928521e-01  -3.8927107e-01  -3.8870277e-01  -3.8682754e-01  -4.0466250e-01  -3.4897083e-01  -3.4298133e-01  -4.9764000e-01  -6.6167483e-01  -6.6166257e-01  -6.6180452e-01  -6.6485125e-01  -6.3401067e-01  -6.3659600e-01  -7.0875467e-01  -8.0082067e-01
  -3.6714443e-01  -3.6712950e-01  -3.6656535e-01  -3.6488767e-01  -3.8240000e-01  -3.2633333e-01  -3.2087200e-01  -4.7189333e-01  -6.8310752e-01  -6.8309455e-01  -6.8322598e-01  -6.8626333e-01  -6.5549933e-01  -6.5774400e-01  -7.2876533e-01  -8.2385600e-01
  -3.4486531e-01  -3.4484960e-01  -3.4428972e-01  -3.4280929e-01  -3.5998750e-01  -3.0359583e-01  -2.9863067e-01  -4.4598667e-01  -7.0485864e-01  -7.0484494e-01  -7.0496579e-01  -7.0799542e-01  -6.7731700e-01  -6.7922800e-01  -7.4908400e-01  -8.4715533e-01
  -3.2252253e-01  -3.2250602e-01  -3.2195052e-01  -3.2066667e-01  -3.3750000e-01  -2.8083333e-01  -2.7633333e-01  -4.2000000e-01  -7.2688080e-01  -7.2686637e-01  -7.2697656e-01  -7.3000000e-01  -6.9941667e-01  -7.0100000e-01  -7.6966667e-01  -8.7066667e-01
  -3.0019070e-01  -3.0017341e-01  -2.9962242e-01  -2.9853404e-01  -3.1501250e-01  -2.5812083e-01  -2.5405600e-01  -3.9401333e-01  -7.4912663e-01  -7.4911147e-01  -7.4921093e-01  -7.5222958e-01  -7.2175133e-01  -7.2301200e-01  -7.9046933e-01  -8.9433800e-01
  -2.7794449e-01  -2.7792641e-01  -2.7738006e-01  -2.7648567e-01  -2.9260000e-01  -2.3553333e-01  -2.3187467e-01  -3.6810667e-01  -7.7154875e-01  -7.7153285e-01  -7.7162152e-01  -7.7463667e-01  -7.4427400e-01  -7.4521600e-01  -8.1144800e-01  -9.1811733e-01
  -2.5585854e-01  -2.5583967e-01  -2.5529811e-01  -2.5459579e-01  -2.7033750e-01  -2.1314583e-01  -2.0986533e-01  -3.4236000e-01  -7.9409977e-01  -7.9408313e-01  -7.9416095e-01  -7.9717375e-01  -7.6693767e-01  -7.6756400e-01  -8.3255867e-01  -9.4195267e-01
  -2.3400749e-01  -2.3398785e-01  -2.3345123e-01  -2.3293867e-01  -2.4830000e-01  -1.9103333e-01  -1.8810400e-01  -3.1685333e-01  -8.1673231e-01  -8.1671494e-01  -8.1678185e-01  -8.1979333e-01  -7.8969533e-01  -7.9000800e-01  -8.5375733e-01  -9.6579200e-01
  -2.1246599e-01  -2.1244558e-01  -2.1191406e-01  -2.1158854e-01  -2.2656250e-01  -1.6927083e-01  -1.6666667e-01  -2.9166667e-01  -8.3939900e-01  -8.3938090e-01  -8.3943685e-01  -8.4244792e-01  -8.1250000e-01  -8.1250000e-01  -8.7500000e-01  -9.8958333e-01
  -1.9130868e-01  -1.9128751e-01  -1.9076127e-01  -1.9061967e-01  -2.0520000e-01  -1.4793333e-01  -1.4562933e-01  -2.6688000e-01  -8.6205246e-01  -8.6203362e-01  -8.6207856e-01  -8.6509000e-01  -8.3530467e-01  -8.3499200e-01  -8.9624267e-01  -1.0132747e+00
  -1.7061021e-01  -1.7058830e-01  -1.7006751e-01  -1.7010629e-01  -1.8428750e-01  -1.2709583e-01  -1.2506800e-01  -2.4257333e-01  -8.8464529e-01  -8.8462574e-01  -8.8465962e-01  -8.8767208e-01  -8.5806233e-01  -8.5743600e-01  -9.1744133e-01  -1.0368140e+00
  -1.5044521e-01  -1.5042258e-01  -1.4990744e-01  -1.5012267e-01  -1.6390000e-01  -1.0683333e-01  -1.0505867e-01  -2.1882667e-01  -9.0713013e-01  -9.0710986e-01  -9.0713265e-01  -9.1014667e-01  -8.8072600e-01  -8.7978400e-01  -9.3855200e-01  -1.0601493e+00
  -1.3088835e-01  -1.3086501e-01  -1.3035571e-01  -1.3074304e-01  -1.4411250e-01  -8.7220833e-02  -8.5677333e-02  -1.9572000e-01  -9.2945960e-01  -9.2943861e-01  -9.2945027e-01  -9.3246625e-01  -9.0324867e-01  -9.0198800e-01  -9.5953067e-01  -1.0832287e+00
  -1.1201426e-01  -1.1199023e-01  -1.1148698e-01  -1.1204167e-01  -1.2500000e-01  -6.8333333e-02  -6.7000000e-02  -1.7333333e-01  -9.5158630e-01  -9.5156462e-01  -9.5156510e-01  -9.5458333e-01  -9.2558333e-01  -9.2400000e-01  -9.8033333e-01  -1.1060000e+00
  -9.3897590e-02  -9.3872900e-02  -9.3375906e-02  -9.4092792e-02  -1.0663750e-01  -5.0245833e-02  -4.9102667e-02  -1.5174667e-01  -9.7346287e-01  -9.7344049e-01  -9.7342979e-01  -9.7645042e-01  -9.4768300e-01  -9.4577200e-01  -1.0009160e+00  -1.1284113e+00
  -7.6612980e-02  -7.6587655e-02  -7.6097146e-02  -7.6970667e-02  -8.9100000e-02  -3.3033333e-02  -3.2061333e-02  -1.3104000e-01  -9.9504192e-01  -9.9501887e-01  -9.9499694e-01  -9.9802000e-01  -9.6950067e-01  -9.6725600e-01  -1.0212347e+00  -1.1504107e+00
  -6.0235079e-02  -6.0209146e-02  -5.9725354e-02  -6.0749542e-02  -7.2462500e-02  -1.6770833e-02  -1.5952000e-02  -1.1129333e-01  -1.0162761e+00  -1.0162524e+00  -1.0162192e+00  -1.0192446e+00  -9.9098933e-01  -9.8840400e-01  -1.0412453e+00  -1.1719460e+00
  -4.4838530e-02  -4.4812021e-02  -4.4335188e-02  -4.5503667e-02  -5.6800000e-02  -1.5333333e-03  -8.5066667e-04  -9.2586667e-02  -1.0371179e+00  -1.0370936e+00  -1.0370491e+00  -1.0400767e+00  -1.0121020e+00  -1.0091680e+00  -1.0609040e+00  -1.1929653e+00
  -3.0497979e-02  -3.0470927e-02  -3.0001302e-02  -3.1307292e-02  -4.2187500e-02   1.2604167e-02   1.3166667e-02  -7.5000000e-02  -1.0575202e+00  -1.0574952e+00  -1.0574395e+00  -1.0604688e+00  -1.0327917e+00  -1.0295000e+00  -1.0801667e+00  -1.2134167e+00
  -1.7288072e-02  -1.7260512e-02  -1.6798354e-02  -1.8234667e-02  -2.8700000e-02   2.5566667e-02   2.6024000e-02  -5.8613333e-02  -1.0774353e+00  -1.0774097e+00  -1.0773427e+00  -1.0803733e+00  -1.0530113e+00  -1.0493520e+00  -1.0989893e+00  -1.2332480e+00
  -5.2834523e-03  -5.2554227e-03  -4.8010000e-03  -6.3600417e-03  -1.6412500e-02   3.7279167e-02   3.7645333e-02  -4.3506667e-02  -1.0968161e+00  -1.0967899e+00  -1.0967116e+00  -1.0997429e+00  -1.0727140e+00  -1.0686760e+00  -1.1173280e+00  -1.2524073e+00
   5.4412341e-03   5.4696927e-03   5.9161042e-03   4.2423333e-03  -5.4000000e-03   4.7666667e-02   4.7954667e-02  -2.9760000e-02  -1.1156150e+00  -1.1155883e+00  -1.1154987e+00  -1.1185300e+00  -1.0918527e+00  -1.0874240e+00  -1.1351387e+00  -1.2708427e+00
   1.4811342e-02   1.4840187e-02   1.5278302e-02   1.3498208e-02   4.2625000e-03   5.6654167e-02   5.6876000e-02  -1.7453333e-02  -1.1337848e+00  -1.1337575e+00  -1.1336566e+00  -1.1366871e+00  -1.1103803e+00  -1.1055480e+00  -1.1523773e+00  -1.2885020e+00
   2.2752227e-02   2.2781413e-02   2.3210938e-02   2.1333333e-02   1.2500000e-02   6.4166667e-02   6.4333333e-02  -6.6666667e-03  -1.1512780e+00  -1.1512502e+00  -1.1511380e+00  -1.1541667e+00  -1.1282500e+00  -1.1230000e+00  -1.1690000e+00  -1.3053333e+00
   2.9189244e-02   2.9218722e-02   2.9639354e-02   2.7673458e-02   1.9237500e-02   7.0129167e-02   7.0250667e-02   2.5200000e-03  -1.1680473e+00  -1.1680189e+00  -1.1678955e+00  -1.1709213e+00  -1.1454147e+00  -1.1397320e+00  -1.1849627e+00  -1.3212847e+00
   3.4047747e-02   3.4077469e-02   3.4488896e-02   3.2444333e-02   2.4400000e-02   7.4466667e-02   7.4552000e-02   1.0026667e-02  -1.1840453e+00  -1.1840164e+00  -1.1838817e+00  -1.1869033e+00  -1.1618273e+00  -1.1556960e+00  -1.2002213e+00  -1.3363040e+00
   3.7253091e-02   3.7283004e-02   3.7684906e-02   3.5571708e-02   2.7912500e-02   7.7104167e-02   7.7161333e-02   1.5773333e-02  -1.1992245e+00  -1.1991952e+00  -1.1990493e+00  -1.2020654e+00  -1.1774410e+00  -1.1708440e+00  -1.2147320e+00  -1.3503393e+00
   3.8730633e-02   3.8760681e-02   3.9152729e-02   3.6981333e-02   2.9700000e-02   7.7966667e-02   7.8002667e-02   1.9680000e-02  -1.2135377e+00  -1.2135080e+00  -1.2133508e+00  -1.2163600e+00  -1.1922087e+00  -1.1851280e+00  -1.2284507e+00  -1.3633387e+00
   3.8405725e-02   3.8435852e-02   3.8817708e-02   3.6598958e-02   2.9687500e-02   7.6979167e-02   7.7000000e-02   2.1666667e-02  -1.2269374e+00  -1.2269073e+00  -1.2267389e+00  -1.2297396e+00  -1.2060833e+00  -1.1985000e+00  -1.2413333e+00  -1.3752500e+00
   3.6203724e-02   3.6233870e-02   3.6605187e-02   3.4350333e-02   2.7800000e-02   7.4066667e-02   7.4077333e-02   2.1653333e-02  -1.2393762e+00  -1.2393458e+00  -1.2391663e+00  -1.2421567e+00  -1.2190180e+00  -1.2109120e+00  -1.2533360e+00  -1.3860213e+00
   3.2049984e-02   3.2080087e-02   3.2440510e-02   3.0161208e-02   2.3962500e-02   6.9154167e-02   6.9158667e-02   1.9560000e-02  -1.2508069e+00  -1.2507761e+00  -1.2505855e+00  -1.2535638e+00  -1.2309657e+00  -1.2223160e+00  -1.2644147e+00  -1.3956007e+00
   2.5869861e-02   2.5899855e-02   2.6249021e-02   2.3957333e-02   1.8100000e-02   6.2166667e-02   6.2168000e-02   1.5306667e-02  -1.2611819e+00  -1.2611508e+00  -1.2609491e+00  -1.2639133e+00  -1.2418793e+00  -1.2326640e+00  -1.2745253e+00  -1.4039360e+00
   1.7588708e-02   1.7618528e-02   1.7956062e-02   1.5664458e-02   1.0137500e-02   5.3029167e-02   5.3029333e-02   8.8133333e-03  -1.2704540e+00  -1.2704226e+00  -1.2702098e+00  -1.2731579e+00  -1.2517120e+00  -1.2419080e+00  -1.2836240e+00  -1.4109753e+00
   7.1318822e-03   7.1614583e-03   7.4869792e-03   5.2083333e-03  -3.2959746e-17   4.1666667e-02   4.1666667e-02  -1.3877788e-17  -1.2785757e+00  -1.2785441e+00  -1.2783203e+00  -1.2812500e+00  -1.2604167e+00  -1.2500000e+00  -1.2916667e+00  -1.4166667e+00
  -5.5464154e-03  -5.5171541e-03  -5.2040299e-03  -7.4565833e-03  -1.2358625e-02   2.8033500e-02   2.8033500e-02  -1.1183333e-02  -1.2855118e+00  -1.2854800e+00  -1.2852453e+00  -1.2881543e+00  -1.2679582e+00  -1.2569042e+00  -1.2986202e+00  -1.4209723e+00
  -2.0376592e-02  -2.0347715e-02  -2.0047344e-02  -2.2261000e-02  -2.6869000e-02   1.2201333e-02   1.2201333e-02  -2.4666667e-02  -1.2912757e+00  -1.2912438e+00  -1.2909981e+00  -1.2938840e+00  -1.2743493e+00  -1.2626340e+00  -1.3044947e+00  -1.4239120e+00
  -3.7260207e-02  -3.7231781e-02  -3.6944486e-02  -3.9106917e-02  -4.3432875e-02  -5.7288333e-03  -5.7288333e-03  -4.0350000e-02  -1.2958929e+00  -1.2958609e+00  -1.2956045e+00  -1.2984647e+00  -1.2796144e+00  -1.2672147e+00  -1.3093112e+00  -1.4255197e+00
  -5.6098820e-02  -5.6070911e-02  -5.5796979e-02  -5.7896333e-02  -6.1952000e-02  -2.5656000e-02  -2.5656000e-02  -5.8133333e-02  -1.2993890e+00  -1.2993570e+00  -1.2990899e+00  -1.3019220e+00  -1.2837780e+00  -1.2706720e+00  -1.3130907e+00  -1.4258293e+00
  -7.6793991e-02  -7.6766663e-02  -7.6506348e-02  -7.8531250e-02  -8.2328125e-02  -4.7479167e-02  -4.7479167e-02  -7.7916667e-02  -1.3017896e+00  -1.3017575e+00  -1.3014798e+00  -1.3042812e+00  -1.2868646e+00  -1.2730312e+00  -1.3158542e+00  -1.4248750e+00
  -9.9247280e-02  -9.9220592e-02  -9.8974115e-02  -1.0091367e-01  -1.0446300e-01  -7.1097333e-02  -7.1097333e-02  -9.9600000e-02  -1.3031201e+00  -1.3030880e+00  -1.3027999e+00  -1.3055680e+00  -1.2888987e+00  -1.2743180e+00  -1.3176227e+00  -1.4226907e+00
  -1.2336025e-01  -1.2333426e-01  -1.2310180e-01  -1.2494558e-01  -1.2825837e-01  -9.6409500e-02  -9.6409500e-02  -1.2308333e-01  -1.3034061e+00  -1.3033741e+00  -1.3030758e+00  -1.3058078e+00  -1.2899048e+00  -1.2745577e+00  -1.3184172e+00  -1.4193103e+00
  -1.4903445e-01  -1.4900922e-01  -1.4879094e-01  -1.5052900e-01  -1.5361600e-01  -1.2331467e-01  -1.2331467e-01  -1.4826667e-01  -1.3026732e+00  -1.3026413e+00  -1.3023329e+00  -1.3050260e+00  -1.2899073e+00  -1.2737760e+00  -1.3182587e+00  -1.4147680e+00
  -1.7617145e-01  -1.7614703e-01  -1.7594304e-01  -1.7756592e-01  -1.8043762e-01  -1.5171183e-01  -1.5171183e-01  -1.7505000e-01  -1.3009469e+00  -1.3009151e+00  -1.3005969e+00  -1.3032483e+00  -1.2889309e+00  -1.2719982e+00  -1.3171682e+00  -1.4090977e+00
  -2.0467281e-01  -2.0464925e-01  -2.0445964e-01  -2.0595833e-01  -2.0862500e-01  -1.8150000e-01  -1.8150000e-01  -2.0333333e-01  -1.2982527e+00  -1.2982210e+00  -1.2978932e+00  -1.3005000e+00  -1.2870000e+00  -1.2692500e+00  -1.3151667e+00  -1.4023333e+00
  -2.3444008e-01  -2.3441744e-01  -2.3424225e-01  -2.3560825e-01  -2.3807987e-01  -2.1257817e-01  -2.1257817e-01  -2.3301667e-01  -1.2946163e+00  -1.2945847e+00  -1.2942476e+00  -1.2968068e+00  -1.2841391e+00  -1.2655568e+00  -1.3122752e+00  -1.3945090e+00
  -2.6537483e-01  -2.6535315e-01  -2.6519240e-01  -2.6641767e-01  -2.6870400e-01  -2.4484533e-01  -2.4484533e-01  -2.6400000e-01  -1.2900630e+00  -1.2900316e+00  -1.2896854e+00  -1.2921940e+00  -1.2803727e+00  -1.2609440e+00  -1.3085147e+00  -1.3856587e+00
  -2.9737862e-01  -2.9735795e-01  -2.9721161e-01  -2.9828858e-01  -3.0039912e-01  -2.7820050e-01  -2.7820050e-01  -2.9618333e-01  -1.2846185e+00  -1.2845874e+00  -1.2842324e+00  -1.2866873e+00  -1.2757253e+00  -1.2554373e+00  -1.3039062e+00  -1.3758163e+00
  -3.3035300e-01  -3.3033338e-01  -3.3020141e-01  -3.3112300e-01  -3.3306700e-01  -3.1254267e-01  -3.1254267e-01  -3.2946667e-01  -1.2783083e+00  -1.2782775e+00  -1.2779140e+00  -1.2803120e+00  -1.2702213e+00  -1.2490620e+00  -1.2984707e+00  -1.3650160e+00
  -3.6419954e-01  -3.6418101e-01  -3.6406331e-01  -3.6482292e-01  -3.6660937e-01  -3.4777083e-01  -3.4777083e-01  -3.6375000e-01  -1.2711580e+00  -1.2711274e+00  -1.2707559e+00  -1.2730937e+00  -1.2638854e+00  -1.2418437e+00  -1.2922292e+00  -1.3532917e+00
  -3.9881980e-01  -3.9880240e-01  -3.9869885e-01  -3.9929033e-01  -4.0092800e-01  -3.8378400e-01  -3.8378400e-01  -3.9893333e-01  -1.2631931e+00  -1.2631628e+00  -1.2627835e+00  -1.2650580e+00  -1.2567420e+00  -1.2338080e+00  -1.2852027e+00  -1.3406773e+00
  -4.3411533e-01  -4.3409909e-01  -4.3400955e-01  -4.3442725e-01  -4.3592462e-01  -4.2048117e-01  -4.2048117e-01  -4.3491667e-01  -1.2544391e+00  -1.2544092e+00  -1.2540224e+00  -1.2562302e+00  -1.2488156e+00  -1.2249802e+00  -1.2774122e+00  -1.3272070e+00
  -4.6998769e-01  -4.6997266e-01  -4.6989693e-01  -4.7013567e-01  -4.7150100e-01  -4.5776133e-01  -4.5776133e-01  -4.7160000e-01  -1.2449216e+00  -1.2448920e+00  -1.2444983e+00  -1.2466360e+00  -1.2401307e+00  -1.2153860e+00  -1.2688787e+00  -1.3129147e+00
  -5.0633845e-01  -5.0632466e-01  -5.0626251e-01  -5.0631758e-01  -5.0755887e-01  -4.9552350e-01  -4.9552350e-01  -5.0888333e-01  -1.2346661e+00  -1.2346369e+00  -1.2342367e+00  -1.2363007e+00  -1.2307117e+00  -1.2050507e+00  -1.2596232e+00  -1.2978343e+00
  -5.4306916e-01  -5.4305664e-01  -5.4300781e-01  -5.4287500e-01  -5.4400000e-01  -5.3366667e-01  -5.3366667e-01  -5.4666667e-01  -1.2236982e+00  -1.2236694e+00  -1.2232630e+00  -1.2252500e+00  -1.2205833e+00  -1.1940000e+00  -1.2496667e+00  -1.2820000e+00
  -5.8008139e-01  -5.8007017e-01  -5.8003437e-01  -5.7970992e-01  -5.8072612e-01  -5.7208983e-01  -5.7208983e-01  -5.8485000e-01  -1.2120435e+00  -1.2120151e+00  -1.2116030e+00  -1.2135092e+00  -1.2097699e+00  -1.1822592e+00  -1.2390302e+00  -1.2654457e+00
  -6.1727669e-01  -6.1726679e-01  -6.1724370e-01  -6.1672433e-01  -6.1763900e-01  -6.1069200e-01  -6.1069200e-01  -6.2333333e-01  -1.1997273e+00  -1.1996994e+00  -1.1992821e+00  -1.2011040e+00  -1.1982960e+00  -1.1698540e+00  -1.2277347e+00  -1.2482053e+00
  -6.5455663e-01  -6.5454807e-01  -6.5453732e-01  -6.5382025e-01  -6.5464037e-01  -6.4937217e-01  -6.4937217e-01  -6.6201667e-01  -1.1867754e+00  -1.1867479e+00  -1.1863259e+00  -1.1880598e+00  -1.1861861e+00  -1.1568098e+00  -1.2158012e+00  -1.2303130e+00
  -6.9182276e-01  -6.9181557e-01  -6.9181677e-01  -6.9089967e-01  -6.9163200e-01  -6.8802933e-01  -6.8802933e-01  -7.0080000e-01  -1.1732132e+00  -1.1731862e+00  -1.1727601e+00  -1.1744020e+00  -1.1734647e+00  -1.1431520e+00  -1.2032507e+00  -1.2118027e+00
  -7.2897664e-01  -7.2897085e-01  -7.2898356e-01  -7.2786458e-01  -7.2851562e-01  -7.2656250e-01  -7.2656250e-01  -7.3958333e-01  -1.1590663e+00  -1.1590398e+00  -1.1586100e+00  -1.1601562e+00  -1.1601562e+00  -1.1289062e+00  -1.1901042e+00  -1.1927083e+00
  -7.6591984e-01  -7.6591545e-01  -7.6593922e-01  -7.6461700e-01  -7.6519300e-01  -7.6487067e-01  -7.6487067e-01  -7.7826667e-01  -1.1443602e+00  -1.1443343e+00  -1.1439014e+00  -1.1453480e+00  -1.1462853e+00  -1.1140980e+00  -1.1763827e+00  -1.1730640e+00
  -8.0255391e-01  -8.0255094e-01  -8.0258527e-01  -8.0105892e-01  -8.0156588e-01  -8.0285283e-01  -8.0285283e-01  -8.1675000e-01  -1.1291205e+00  -1.1290951e+00  -1.1286597e+00  -1.1300028e+00  -1.1318764e+00  -1.0987527e+00  -1.1621072e+00  -1.1529037e+00
  -8.3878041e-01  -8.3877888e-01  -8.3882323e-01  -8.3709233e-01  -8.3753600e-01  -8.4040800e-01  -8.4040800e-01  -8.5493333e-01  -1.1133727e+00  -1.1133478e+00  -1.1129106e+00  -1.1141460e+00  -1.1169540e+00  -1.0828960e+00  -1.1472987e+00  -1.1322613e+00
  -8.7450090e-01  -8.7450082e-01  -8.7455463e-01  -8.7261925e-01  -8.7300513e-01  -8.7743517e-01  -8.7743517e-01  -8.9271667e-01  -1.0971424e+00  -1.0971181e+00  -1.0966796e+00  -1.0978032e+00  -1.1015426e+00  -1.0665532e+00  -1.1319782e+00  -1.1111710e+00
  -9.0961695e-01  -9.0961833e-01  -9.0968099e-01  -9.0754167e-01  -9.0787500e-01  -9.1383333e-01  -9.1383333e-01  -9.3000000e-01  -1.0804550e+00  -1.0804313e+00  -1.0799922e+00  -1.0810000e+00  -1.0856667e+00  -1.0497500e+00  -1.1161667e+00  -1.0896667e+00
  -9.4403011e-01  -9.4403295e-01  -9.4410383e-01  -9.4176158e-01  -9.4204738e-01  -9.4950150e-01  -9.4950150e-01  -9.6668333e-01  -1.0633362e+00  -1.0633131e+00  -1.0628740e+00  -1.0637617e+00  -1.0693507e+00  -1.0325118e+00  -1.0998852e+00  -1.0677823e+00
  -9.7764194e-01  -9.7764625e-01  -9.7772469e-01  -9.7518100e-01  -9.7542400e-01  -9.8433867e-01  -9.8433867e-01  -1.0026667e+00  -1.0458115e+00  -1.0457890e+00  -1.0453506e+00  -1.0461140e+00  -1.0526193e+00  -1.0148640e+00  -1.0831547e+00  -1.0455520e+00
  -1.0103540e+00  -1.0103598e+00  -1.0104451e+00  -1.0077019e+00  -1.0079066e+00  -1.0182438e+00  -1.0182438e+00  -1.0378500e+00  -1.0279064e+00  -1.0278845e+00  -1.0274476e+00  -1.0280822e+00  -1.0354969e+00  -9.9683225e-01  -1.0659962e+00  -1.0230097e+00
  -1.0420679e+00  -1.0420751e+00  -1.0421665e+00  -1.0392263e+00  -1.0393970e+00  -1.0511160e+00  -1.0511160e+00  -1.0721333e+00  -1.0096465e+00  -1.0096252e+00  -1.0091905e+00  -1.0096920e+00  -1.0180080e+00  -9.7844200e-01  -1.0484307e+00  -1.0001893e+00
  -1.0726851e+00  -1.0726938e+00  -1.0727905e+00  -1.0696563e+00  -1.0697969e+00  -1.0828542e+00  -1.0828542e+00  -1.1054167e+00  -9.9105731e-01  -9.9103668e-01  -9.9060482e-01  -9.9096875e-01  -1.0001771e+00  -9.5971875e-01  -1.0304792e+00  -9.7712500e-01
  -1.1021072e+00  -1.1021174e+00  -1.1022186e+00  -1.0988937e+00  -1.0990080e+00  -1.1133573e+00  -1.1133573e+00  -1.1376000e+00  -9.7216436e-01  -9.7214438e-01  -9.7171619e-01  -9.7193800e-01  -9.8202867e-01  -9.4068800e-01  -1.0121627e+00  -9.5385067e-01
  -1.1302358e+00  -1.1302474e+00  -1.1303524e+00  -1.1268406e+00  -1.1269321e+00  -1.1425245e+00  -1.1425245e+00  -1.1685833e+00  -9.5299321e-01  -9.5297389e-01  -9.5255015e-01  -9.5262525e-01  -9.6358725e-01  -9.2137525e-01  -9.9350217e-01  -9.3040033e-01
  -1.1569724e+00  -1.1569855e+00  -1.1570933e+00  -1.1533990e+00  -1.1534710e+00  -1.1702547e+00  -1.1702547e+00  -1.1982667e+00  -9.3356940e-01  -9.3355074e-01  -9.3313227e-01  -9.3305600e-01  -9.4487733e-01  -9.0180600e-01  -9.7451867e-01  -9.0680800e-01
  -1.1822186e+00  -1.1822331e+00  -1.1823428e+00  -1.1784709e+00  -1.1785264e+00  -1.1964468e+00  -1.1964468e+00  -1.2265500e+00  -9.1391848e-01  -9.1390049e-01  -9.1348811e-01  -9.1325575e-01  -9.2592342e-01  -8.8200575e-01  -9.5523317e-01  -8.8310767e-01
  -1.2058759e+00  -1.2058919e+00  -1.2060026e+00  -1.2019583e+00  -1.2020000e+00  -1.2210000e+00  -1.2210000e+00  -1.2533333e+00  -8.9406598e-01  -8.9404867e-01  -8.9364323e-01  -8.9325000e-01  -9.0675000e-01  -8.6200000e-01  -9.3566667e-01  -8.5933333e-01
  -1.2278460e+00  -1.2278634e+00  -1.2279741e+00  -1.2237633e+00  -1.2237936e+00  -1.2438132e+00  -1.2438132e+00  -1.2785167e+00  -8.7403745e-01  -8.7402082e-01  -8.7362319e-01  -8.7306425e-01  -8.8738158e-01  -8.4181425e-01  -9.1584017e-01  -8.3551900e-01
  -1.2480303e+00  -1.2480491e+00  -1.2481588e+00  -1.2437877e+00  -1.2438090e+00  -1.2647853e+00  -1.2647853e+00  -1.3020000e+00  -8.5385844e-01  -8.5384249e-01  -8.5345356e-01  -8.5272400e-01  -8.6784267e-01  -8.2147400e-01  -8.9577467e-01  -8.1169867e-01
  -1.2663305e+00  -1.2663507e+00  -1.2664583e+00  -1.2619336e+00  -1.2619479e+00  -1.2838155e+00  -1.2838155e+00  -1.3236833e+00  -8.3355448e-01  -8.3353921e-01  -8.3315990e-01  -8.3225475e-01  -8.4815775e-01  -8.0100475e-01  -8.7549117e-01  -7.8790633e-01
  -1.2826481e+00  -1.2826696e+00  -1.2827741e+00  -1.2781030e+00  -1.2781120e+00  -1.3008027e+00  -1.3008027e+00  -1.3434667e+00  -8.1315112e-01  -8.1313654e-01  -8.1276777e-01  -8.1168200e-01  -8.2835133e-01  -7.8043200e-01  -8.5501067e-01  -7.6417600e-01
  -1.2968846e+00  -1.2969075e+00  -1.2970076e+00  -1.2921979e+00  -1.2922031e+00  -1.3156458e+00  -1.3156458e+00  -1.3612500e+00  -7.9267390e-01  -7.9266001e-01  -7.9230273e-01  -7.9103125e-01  -8.0844792e-01  -7.5978125e-01  -8.3435417e-01  -7.4054167e-01
  -1.3089416e+00  -1.3089658e+00  -1.3090606e+00  -1.3041203e+00  -1.3041230e+00  -1.3282440e+00  -1.3282440e+00  -1.3769333e+00  -7.7214837e-01  -7.7213517e-01  -7.7179035e-01  -7.7032800e-01  -7.8847200e-01  -7.3907800e-01  -8.1354267e-01  -7.1703733e-01
  -1.3187207e+00  -1.3187461e+00  -1.3188344e+00  -1.3137723e+00  -1.3137734e+00  -1.3384962e+00  -1.3384962e+00  -1.3904167e+00  -7.5160006e-01  -7.5158755e-01  -7.5125619e-01  -7.4959775e-01  -7.6844808e-01  -7.1834775e-01  -7.9259717e-01  -6.9369700e-01
  -1.3261234e+00  -1.3261501e+00  -1.3262305e+00  -1.3210557e+00  -1.3210560e+00  -1.3463013e+00  -1.3463013e+00  -1.4016000e+00  -7.3105452e-01  -7.3104270e-01  -7.3072581e-01  -7.2886600e-01  -7.4840067e-01  -6.9761600e-01  -7.7153867e-01  -6.7055467e-01
  -1.3310513e+00  -1.3310792e+00  -1.3311506e+00  -1.3258726e+00  -1.3258726e+00  -1.3515585e+00  -1.3515585e+00  -1.4103833e+00  -7.1053730e-01  -7.1052616e-01  -7.1022478e-01  -7.0815825e-01  -7.2835425e-01  -6.7690825e-01  -7.5038817e-01  -6.4764433e-01
  -1.3334059e+00  -1.3334351e+00  -1.3334961e+00  -1.3281250e+00  -1.3281250e+00  -1.3541667e+00  -1.3541667e+00  -1.4166667e+00  -6.9007393e-01  -6.9006348e-01  -6.8977865e-01  -6.8750000e-01  -7.0833333e-01  -6.5625000e-01  -7.2916667e-01  -6.2500000e-01
  -1.3331201e+00  -1.3331504e+00  -1.3331998e+00  -1.3277461e+00  -1.3277459e+00  -1.3540568e+00  -1.3540578e+00  -1.4203793e+00  -6.6968480e-01  -6.6967502e-01  -6.6940780e-01  -6.6691175e-01  -6.8835717e-01  -6.3566175e-01  -7.0789283e-01  -6.0264700e-01
  -1.3302512e+00  -1.3302826e+00  -1.3303191e+00  -1.3247940e+00  -1.3247920e+00  -1.3512880e+00  -1.3512960e+00  -1.4215680e+00  -6.4936965e-01  -6.4936055e-01  -6.4911188e-01  -6.4639400e-01  -6.6842400e-01  -6.1514400e-01  -6.8657600e-01  -5.8057600e-01
  -1.3248880e+00  -1.3249205e+00  -1.3249430e+00  -1.3193579e+00  -1.3193511e+00  -1.3459512e+00  -1.3459782e+00  -1.4203087e+00  -6.2912307e-01  -6.2911462e-01  -6.2888533e-01  -6.2594225e-01  -6.4852683e-01  -5.9469225e-01  -6.6522317e-01  -5.5876900e-01
  -1.3171192e+00  -1.3171528e+00  -1.3171600e+00  -1.3115270e+00  -1.3115110e+00  -1.3381373e+00  -1.3382013e+00  -1.4166773e+00  -6.0893963e-01  -6.0893184e-01  -6.0872260e-01  -6.0555200e-01  -6.2865867e-01  -5.7430200e-01  -6.4384133e-01  -5.3720800e-01
  -1.3070336e+00  -1.3070681e+00  -1.3070591e+00  -1.3013906e+00  -1.3013594e+00  -1.3279375e+00  -1.3280625e+00  -1.4107500e+00  -5.8881393e-01  -5.8880676e-01  -5.8861816e-01  -5.8521875e-01  -6.0881250e-01  -5.5396875e-01  -6.2243750e-01  -5.1587500e-01
  -1.2947196e+00  -1.2947551e+00  -1.2947289e+00  -1.2890380e+00  -1.2889840e+00  -1.3154427e+00  -1.3156587e+00  -1.4026027e+00  -5.6874053e-01  -5.6873398e-01  -5.6856646e-01  -5.6493800e-01  -5.8898133e-01  -5.3368800e-01  -6.0101867e-01  -4.9475200e-01
  -1.2802662e+00  -1.2803025e+00  -1.2802582e+00  -1.2745584e+00  -1.2744726e+00  -1.3007438e+00  -1.3010868e+00  -1.3923113e+00  -5.4871403e-01  -5.4870808e-01  -5.4856194e-01  -5.4470525e-01  -5.6915817e-01  -5.1345525e-01  -5.7959183e-01  -4.7382100e-01
  -1.2637619e+00  -1.2637990e+00  -1.2637357e+00  -1.2580410e+00  -1.2579130e+00  -1.2839320e+00  -1.2844440e+00  -1.3799520e+00  -5.2872901e-01  -5.2872363e-01  -5.2859906e-01  -5.2451600e-01  -5.4933600e-01  -4.9326600e-01  -5.5816400e-01  -4.5306400e-01
  -1.2452954e+00  -1.2453333e+00  -1.2452503e+00  -1.2395751e+00  -1.2393929e+00  -1.2650982e+00  -1.2658272e+00  -1.3656007e+00  -5.0878005e-01  -5.0877522e-01  -5.0867228e-01  -5.0436575e-01  -5.2950783e-01  -4.7311575e-01  -5.3674217e-01  -4.3246300e-01
  -1.2249556e+00  -1.2249941e+00  -1.2248906e+00  -1.2192500e+00  -1.2190000e+00  -1.2443333e+00  -1.2453333e+00  -1.3493333e+00  -4.8886174e-01  -4.8885742e-01  -4.8877604e-01  -4.8425000e-01  -5.0966667e-01  -4.5300000e-01  -5.1533333e-01  -4.1200000e-01
  -1.2028309e+00  -1.2028701e+00  -1.2027455e+00  -1.1971549e+00  -1.1968221e+00  -1.2217285e+00  -1.2230595e+00  -1.3312260e+00  -4.6896865e-01  -4.6896482e-01  -4.6890480e-01  -4.6416425e-01  -4.8980550e-01  -4.3291425e-01  -4.9394450e-01  -3.9165700e-01
  -1.1790102e+00  -1.1790500e+00  -1.1789037e+00  -1.1733790e+00  -1.1729470e+00  -1.1973747e+00  -1.1991027e+00  -1.3113547e+00  -4.4909537e-01  -4.4909199e-01  -4.4905302e-01  -4.4410400e-01  -4.6991733e-01  -4.1285400e-01  -4.7258267e-01  -3.7141600e-01
  -1.1535821e+00  -1.1536224e+00  -1.1534539e+00  -1.1480116e+00  -1.1474624e+00  -1.1713628e+00  -1.1735598e+00  -1.2897953e+00  -4.2923649e-01  -4.2923352e-01  -4.2921514e-01  -4.2406475e-01  -4.4999517e-01  -3.9281475e-01  -4.5125483e-01  -3.5125900e-01
  -1.1266353e+00  -1.1266760e+00  -1.1264849e+00  -1.1211420e+00  -1.1204560e+00  -1.1437840e+00  -1.1465280e+00  -1.2666240e+00  -4.0938657e-01  -4.0938398e-01  -4.0938562e-01  -4.0404200e-01  -4.3003200e-01  -3.7279200e-01  -4.2996800e-01  -3.3116800e-01
  -1.0982586e+00  -1.0982996e+00  -1.0980854e+00  -1.0928594e+00  -1.0920156e+00  -1.1147292e+00  -1.1181042e+00  -1.2419167e+00  -3.8954022e-01  -3.8953796e-01  -3.8955892e-01  -3.8403125e-01  -4.1002083e-01  -3.5278125e-01  -4.0872917e-01  -3.1112500e-01
  -1.0685406e+00  -1.0685818e+00  -1.0683443e+00  -1.0632530e+00  -1.0622290e+00  -1.0842893e+00  -1.0883853e+00  -1.2157493e+00  -3.6969201e-01  -3.6969004e-01  -3.6972948e-01  -3.6402800e-01  -3.8995467e-01  -3.3277800e-01  -3.8754533e-01  -2.9111200e-01
  -1.0375699e+00  -1.0376114e+00  -1.0373503e+00  -1.0324121e+00  -1.0311839e+00  -1.0525555e+00  -1.0574685e+00  -1.1881980e+00  -3.4983652e-01  -3.4983479e-01  -3.4989176e-01  -3.4402775e-01  -3.6982650e-01  -3.1277775e-01  -3.6642350e-01  -2.7111100e-01
  -1.0054354e+00  -1.0054769e+00  -1.0051921e+00  -1.0004260e+00  -9.9896800e-01  -1.0196187e+00  -1.0254507e+00  -1.1593387e+00  -3.2996834e-01  -3.2996680e-01  -3.3004021e-01  -3.2402600e-01  -3.4962933e-01  -2.9277600e-01  -3.4537067e-01  -2.5110400e-01
  -9.7222561e-01  -9.7226717e-01  -9.7195853e-01  -9.6738388e-01  -9.6566913e-01  -9.8556983e-01  -9.9242883e-01  -1.1292473e+00  -3.1008205e-01  -3.1008064e-01  -3.1016928e-01  -3.0401825e-01  -3.2935617e-01  -2.7276825e-01  -3.2439383e-01  -2.3107300e-01
  -9.3802933e-01  -9.3807080e-01  -9.3773828e-01  -9.3337500e-01  -9.3137500e-01  -9.5050000e-01  -9.5850000e-01  -1.0980000e+00  -2.9017223e-01  -2.9017090e-01  -2.9027344e-01  -2.8400000e-01  -3.0900000e-01  -2.5275000e-01  -3.0350000e-01  -2.1100000e-01
  -9.0293524e-01  -9.0297652e-01  -9.0262014e-01  -8.9848863e-01  -8.9617338e-01  -9.1450017e-01  -9.2376117e-01  -1.0656727e+00  -2.7023346e-01  -2.7023215e-01  -2.7034712e-01  -2.6396675e-01  -2.8855383e-01  -2.3271675e-01  -2.8269617e-01  -1.9086700e-01
  -8.6703200e-01  -8.6707300e-01  -8.6669287e-01  -8.6281400e-01  -8.6015200e-01  -8.7766133e-01  -8.8830933e-01  -1.0323413e+00  -2.5026034e-01  -2.5025898e-01  -2.5038479e-01  -2.4391400e-01  -2.6801067e-01  -2.1266400e-01  -2.6198933e-01  -1.7065600e-01
  -8.3040834e-01  -8.3044895e-01  -8.3004523e-01  -8.2644038e-01  -8.2339863e-01  -8.4007450e-01  -8.5224150e-01  -9.9808200e-01  -2.3024743e-01  -2.3024597e-01  -2.3038090e-01  -2.2383725e-01  -2.4736350e-01  -1.9258725e-01  -2.4138650e-01  -1.5034900e-01
  -7.9315292e-01  -7.9319304e-01  -7.9276597e-01  -7.8945700e-01  -7.8600100e-01  -8.0183067e-01  -8.1565467e-01  -9.6297067e-01  -2.1018933e-01  -2.1018770e-01  -2.1032990e-01  -2.0373200e-01  -2.2660533e-01  -1.7248200e-01  -2.2089467e-01  -1.2992800e-01
  -7.5535446e-01  -7.5539398e-01  -7.5494385e-01  -7.5195312e-01  -7.4804688e-01  -7.6302083e-01  -7.7864583e-01  -9.2708333e-01  -1.9008061e-01  -1.9007874e-01  -1.9022624e-01  -1.8359375e-01  -2.0572917e-01  -1.5234375e-01  -2.0052083e-01  -1.0937500e-01
  -7.1710163e-01  -7.1714045e-01  -7.1666763e-01  -7.1401800e-01  -7.0962400e-01  -7.2373600e-01  -7.4131200e-01  -8.9049600e-01  -1.6991586e-01  -1.6991367e-01  -1.7006438e-01  -1.6341800e-01  -1.8472800e-01  -1.3216800e-01  -1.8027200e-01  -8.8672000e-02
  -6.7848315e-01  -6.7852115e-01  -6.7802606e-01  -6.7574088e-01  -6.7082012e-01  -6.8406717e-01  -7.0375017e-01  -8.5328467e-01  -1.4968967e-01  -1.4968708e-01  -1.4983876e-01  -1.4320025e-01  -1.6359483e-01  -1.1195025e-01  -1.6015517e-01  -6.7801000e-02
  -6.3958769e-01  -6.3962475e-01  -6.3910791e-01  -6.3721100e-01  -6.3172300e-01  -6.4410533e-01  -6.6605733e-01  -8.1552533e-01  -1.2939661e-01  -1.2939355e-01  -1.2954385e-01  -1.2293600e-01  -1.4232267e-01  -9.1686000e-02  -1.4017733e-01  -4.6744000e-02
  -6.0050395e-01  -6.0053996e-01  -6.0000193e-01  -5.9851762e-01  -5.9242037e-01  -6.0394150e-01  -6.2833050e-01  -7.7729400e-01  -1.0903126e-01  -1.0902766e-01  -1.0917410e-01  -1.0262075e-01  -1.2090450e-01  -7.1370750e-02  -1.2034550e-01  -2.5483000e-02
  -5.6132063e-01  -5.6135547e-01  -5.6079688e-01  -5.5975000e-01  -5.5300000e-01  -5.6366667e-01  -5.9066667e-01  -7.3866667e-01  -8.8588221e-02  -8.8583984e-02  -8.8723958e-02  -8.2250000e-02  -9.9333333e-02  -5.1000000e-02  -1.0066667e-01  -4.0000000e-03
  -5.2212642e-01  -5.2215996e-01  -5.2158151e-01  -5.2099737e-01  -5.1354962e-01  -5.2337183e-01  -5.5316283e-01  -6.9971933e-01  -6.8062061e-02  -6.8057104e-02  -6.8187878e-02  -6.1819250e-02  -7.7602167e-02  -3.0569250e-02  -8.1147833e-02   1.7723000e-02
  -4.8301001e-01  -4.8304212e-01  -4.8244459e-01  -4.8234900e-01  -4.7415700e-01  -4.8314800e-01  -5.1591600e-01  -6.6052800e-01  -4.7447368e-02  -4.7441602e-02  -4.7560313e-02  -4.1324000e-02  -5.5704000e-02  -1.0074000e-02  -6.1796000e-02   3.9704000e-02
  -4.4406010e-01  -4.4409065e-01  -4.4347488e-01  -4.4389412e-01  -4.3490987e-01  -4.4308617e-01  -4.7902317e-01  -6.2116867e-01  -2.6738723e-02  -2.6732056e-02  -2.6835716e-02  -2.0759750e-02  -3.3631833e-02   1.0490250e-02  -4.2618167e-02   6.1961000e-02
  -4.0536538e-01  -4.0539423e-01  -4.0476113e-01  -4.0572200e-01  -3.9589600e-01  -4.0327733e-01  -4.4258133e-01  -5.8171733e-01  -5.9307103e-03  -5.9230469e-03  -6.0085417e-03  -1.2200000e-04  -1.1378667e-02   3.1128000e-02  -2.3621333e-02   8.4512000e-02
  -3.6701454e-01  -3.6704156e-01  -3.6639209e-01  -3.6792187e-01  -3.5720312e-01  -3.6381250e-01  -4.0668750e-01  -5.4225000e-01   1.4982088e-02   1.4990845e-02   1.4926758e-02   2.0593750e-02   1.1062500e-02   5.1843750e-02  -4.8125000e-03   1.0737500e-01
  -3.2909627e-01  -3.2912133e-01  -3.2845653e-01  -3.3058300e-01  -3.1891900e-01  -3.2478267e-01  -3.7143867e-01  -5.0284267e-01   3.6005089e-02   3.6015039e-02   3.5975729e-02   4.1392000e-02   3.3698667e-02   7.2642000e-02   1.3801333e-02   1.3056800e-01
  -2.9169928e-01  -2.9172223e-01  -2.9104321e-01  -2.9379462e-01  -2.8113137e-01  -2.8627883e-01  -3.3693183e-01  -4.6357133e-01   5.7143710e-02   5.7154956e-02   5.7143919e-02   6.2277250e-02   5.6536833e-02   9.3527250e-02   3.2213167e-02   1.5410900e-01
  -2.5491225e-01  -2.5493294e-01  -2.5424088e-01  -2.5764600e-01  -2.4392800e-01  -2.4839200e-01  -3.0326400e-01  -4.2451200e-01   7.8403368e-02   7.8416016e-02   7.8436875e-02   8.3254000e-02   7.9584000e-02   1.1450400e-01   5.0416000e-02   1.7801600e-01
  -2.1882387e-01  -2.1884216e-01  -2.1813829e-01  -2.2222637e-01  -2.0739662e-01  -2.1121317e-01  -2.7053217e-01  -3.8574067e-01   9.9789481e-02   9.9803638e-02   9.9860143e-02   1.0432675e-01   1.0284717e-01   1.3557675e-01   6.8402833e-02   2.0230700e-01
  -1.8352284e-01  -1.8353857e-01  -1.8282422e-01  -1.8762500e-01  -1.7162500e-01  -1.7483333e-01  -2.3883333e-01  -3.4733333e-01   1.2130746e-01   1.2132324e-01   1.2141927e-01   1.2550000e-01   1.2633333e-01   1.5675000e-01   8.6166667e-02   2.2700000e-01
  -1.4909786e-01  -1.4911088e-01  -1.4838741e-01  -1.5393112e-01  -1.3670087e-01  -1.3934350e-01  -2.0826450e-01  -3.0936600e-01   1.4296274e-01   1.4298025e-01   1.4311980e-01   1.4677825e-01   1.5004950e-01   1.7802825e-01   1.0370050e-01   2.5211300e-01
  -1.1563761e-01  -1.1564777e-01  -1.1491663e-01  -1.2123400e-01  -1.0271200e-01  -1.0483467e-01  -1.7892267e-01  -2.7191467e-01   1.6476071e-01   1.6478008e-01   1.6496729e-01   1.6816600e-01   1.7400267e-01   1.9941600e-01   1.2099733e-01   2.7766400e-01
  -8.3230794e-02  -8.3237920e-02  -8.2500621e-02  -8.9622875e-02  -6.9746125e-02  -7.1397833e-02  -1.5090483e-01  -2.3505533e-01   1.8670682e-01   1.8672815e-01   1.8696728e-01   1.8966775e-01   1.9819983e-01   2.2091775e-01   1.3805017e-01   3.0367100e-01
  -5.1966100e-02  -5.1970035e-02  -5.1228156e-02  -5.9187000e-02  -3.7891000e-02  -3.9124000e-02  -1.2430800e-01  -1.9886400e-01   2.0880646e-01   2.0882988e-01   2.0912531e-01   2.1128800e-01   2.2264800e-01   2.4253800e-01   1.5485200e-01   3.3015200e-01
  -2.1932222e-02  -2.1932800e-02  -2.1187988e-02  -3.0015625e-02  -7.2343750e-03  -8.1041667e-03  -9.9229167e-02  -1.6341667e-01   2.3106506e-01   2.3109070e-01   2.3144694e-01   2.3303125e-01   2.4735417e-01   2.6428125e-01   1.7139583e-01   3.5712500e-01
   6.7821463e-03   6.7850937e-03   7.5311250e-03  -2.1980000e-03   2.2136000e-02   2.1570667e-02  -7.5765333e-02  -1.2878933e-01   2.5348803e-01   2.5351602e-01   2.5393771e-01   2.5490200e-01   2.7232533e-01   2.8615200e-01   1.8767467e-01   3.8460800e-01
   3.4088311e-02   3.4094957e-02   3.4840426e-02   2.4176625e-02   5.0132375e-02   4.9809500e-02  -5.4013500e-02  -9.5058000e-02   2.7608079e-01   2.7611125e-01   2.7660316e-01   2.7690475e-01   2.9756850e-01   3.0815475e-01   2.0368150e-01   4.1261900e-01
   5.9897579e-02   5.9908098e-02   6.0651156e-02   4.9019000e-02   7.6667000e-02   7.6521333e-02  -3.4070667e-02  -6.2298667e-02   2.9884877e-01   2.9888184e-01   2.9944885e-01   2.9904400e-01   3.2309067e-01   3.3029400e-01   2.1940933e-01   4.4117600e-01
   8.4121257e-02   8.4135827e-02   8.4874559e-02   7.2239875e-02   1.0165213e-01   1.0161517e-01  -1.6033833e-02  -3.0587333e-02   3.2179737e-01   3.2183318e-01   3.2248033e-01   3.2132425e-01   3.4889883e-01   3.5257425e-01   2.3485117e-01   4.7029700e-01
   1.0667065e-01   1.0668945e-01   1.0742188e-01   9.3750000e-02   1.2500000e-01   1.2500000e-01   0.0000000e+00   0.0000000e+00   3.4493201e-01   3.4497070e-01   3.4570312e-01   3.4375000e-01   3.7500000e-01   3.7500000e-01   2.5000000e-01   5.0000000e-01


==> Plotdata_fixed-point_fi-error-demo.txt <==
time error16 error12 error8 error7 error6 error5 error4 
   0.0000000e+00   6.1218340e-05   2.3592498e-04   1.5990743e-02   3.1659625e-02   5.8508355e-02   1.0156766e-01   2.2214158e-01
   2.0000000e-02   5.9452038e-05   2.1546376e-04   1.4347278e-02   3.1098166e-02   5.6555505e-02   9.4178192e-02   2.0057712e-01
   4.0000000e-02   5.7883785e-05   1.9704990e-04   1.2824536e-02   3.0507056e-02   5.4763885e-02   8.7439649e-02   1.8006666e-01
   6.0000000e-02   5.6487780e-05   1.8050473e-04   1.1427928e-02   2.9885899e-02   5.3124277e-02   8.1382772e-02   1.6062741e-01
   8.0000000e-02   5.5238750e-05   1.6563030e-04   1.0165029e-02   2.9234570e-02   5.1627103e-02   7.6040051e-02   1.4229112e-01
   1.0000000e-01   5.4112433e-05   1.5221223e-04   9.0459515e-03   2.8553180e-02   5.0262527e-02   7.1442802e-02   1.2511114e-01
   1.2000000e-01   5.3085985e-05   1.4002466e-04   8.0833475e-03   2.7842059e-02   4.9020560e-02   6.7616822e-02   1.0917330e-01
   1.4000000e-01   5.2138299e-05   1.2883716e-04   7.2914886e-03   2.7101733e-02   4.7891185e-02   6.4576886e-02   9.4612635e-02
   1.6000000e-01   5.1250231e-05   1.1842282e-04   6.6836614e-03   2.6332903e-02   4.6864473e-02   6.2321010e-02   8.1637119e-02
   1.8000000e-01   5.0404731e-05   1.0856685e-04   6.2675277e-03   2.5536433e-02   4.5930705e-02   6.0825999e-02   7.0555922e-02
   2.0000000e-01   4.9586905e-05   9.9075113e-05   6.0396765e-03   2.4713330e-02   4.5080490e-02   6.0045889e-02   6.1793421e-02
   2.2000000e-01   4.8784003e-05   8.9782403e-05   5.9825579e-03   2.3864733e-02   4.4304863e-02   5.9914180e-02   5.5836237e-02
   2.4000000e-01   4.7985370e-05   8.0561368e-05   6.0665597e-03   2.2991901e-02   4.3595371e-02   6.0349424e-02   5.3044202e-02
   2.6000000e-01   4.7182352e-05   7.1334551e-05   6.2563128e-03   2.2096206e-02   4.2944145e-02   6.1262580e-02   5.3380525e-02
   2.8000000e-01   4.6368185e-05   6.2095205e-05   6.5173823e-03   2.1179118e-02   4.2343952e-02   6.2564222e-02   5.6330246e-02
   3.0000000e-01   4.5537875e-05   5.2949928e-05   6.8204228e-03   2.0242205e-02   4.1788229e-02   6.4170185e-02   6.1133217e-02
   3.2000000e-01   4.4688075e-05   4.4213080e-05   7.1424870e-03   1.9287122e-02   4.1271100e-02   6.6005105e-02   6.7075816e-02
   3.4000000e-01   4.3816958e-05   3.6611300e-05   7.4665826e-03   1.8315611e-02   4.0787379e-02   6.8004018e-02   7.3621399e-02
   3.6000000e-01   4.2924106e-05   3.1602574e-05   7.7805690e-03   1.7329496e-02   4.0332560e-02   7.0112520e-02   8.0407367e-02
   3.8000000e-01   4.2010401e-05   3.1199214e-05   8.0760039e-03   1.6330687e-02   3.9902796e-02   7.2286055e-02   8.7199593e-02
   4.0000000e-01   4.1077932e-05   3.6218093e-05   8.3471768e-03   1.5321182e-02   3.9494871e-02   7.4488772e-02   9.3849395e-02
   4.2000000e-01   4.0129898e-05   4.5425273e-05   8.5903704e-03   1.4303072e-02   3.9106157e-02   7.6692248e-02   1.0026307e-01
   4.4000000e-01   3.9170535e-05   5.7263204e-05   8.8033199e-03   1.3278561e-02   3.8734581e-02   7.8874256e-02   1.0638227e-01
   4.6000000e-01   3.8205037e-05   7.0772853e-05   8.9848251e-03   1.2249985e-02   3.8378570e-02   8.1017654e-02   1.1217162e-01
   4.8000000e-01   3.7239478e-05   8.5447230e-05   9.1344727e-03   1.1219851e-02   3.8037011e-02   8.3109431e-02   1.1761101e-01
   5.0000000e-01   3.6280735e-05   1.0100636e-04   9.2524385e-03   1.0190900e-02   3.7709195e-02   8.5139907e-02   1.2269063e-01
   5.2000000e-01   3.5336399e-05   1.1727814e-04   9.3393444e-03   9.1662104e-03   3.7394770e-02   8.7102071e-02   1.2740780e-01
   5.4000000e-01   3.4414669e-05   1.3414324e-04   9.3961545e-03   8.1493749e-03   3.7093690e-02   8.8991037e-02   1.3176480e-01
   5.6000000e-01   3.3524221e-05   1.5150937e-04   9.4240997e-03   7.1448214e-03   3.6806165e-02   9.0803607e-02   1.3576750e-01
   5.8000000e-01   3.2674046e-05   1.6929860e-04   9.4246206e-03   6.1584138e-03   3.6532611e-02   9.2537911e-02   1.3942431e-01
   6.0000000e-01   3.1873250e-05   1.8744097e-04   9.3993256e-03   5.1986583e-03   3.6273603e-02   9.4193108e-02   1.4274556e-01
   6.2000000e-01   3.1130805e-05   2.0587091e-04   9.3499582e-03   4.2792883e-03   3.6029829e-02   9.5769155e-02   1.4574297e-01
   6.4000000e-01   3.0455261e-05   2.2452540e-04   9.2783715e-03   3.4251783e-03   3.5802044e-02   9.7266606e-02   1.4842932e-01
   6.6000000e-01   2.9854407e-05   2.4334284e-04   9.1865082e-03   2.6860992e-03   3.5591029e-02   9.8686451e-02   1.5081819e-01
   6.8000000e-01   2.9334920e-05   2.6226244e-04   9.0763829e-03   2.1625344e-03   3.5397554e-02   1.0002998e-01   1.5292375e-01
   7.0000000e-01   2.8902002e-05   2.8122386e-04   8.9500675e-03   2.0037559e-03   3.5222341e-02   1.0129870e-01   1.5476067e-01
   7.2000000e-01   2.8559042e-05   3.0016702e-04   8.8096767e-03   2.2615721e-03   3.5066031e-02   1.0249418e-01   1.5634401e-01
   7.4000000e-01   2.8307349e-05   3.1903198e-04   8.6573544e-03   2.8010259e-03   3.4929160e-02   1.0361805e-01   1.5768914e-01
   7.6000000e-01   2.8145968e-05   3.3775893e-04   8.4952586e-03   3.4735176e-03   3.4812136e-02   1.0467189e-01   1.5881173e-01
   7.8000000e-01   2.8071622e-05   3.5628818e-04   8.3255449e-03   4.1974617e-03   3.4715224e-02   1.0565722e-01   1.5972771e-01
   8.0000000e-01   2.8078767e-05   3.7456017e-04   8.1503483e-03   4.9335914e-03   3.4638532e-02   1.0657541e-01   1.6045327e-01
   8.2000000e-01   2.8159782e-05   3.9251553e-04   7.9717610e-03   5.6617409e-03   3.4582011e-02   1.0742768e-01   1.6100489e-01
   8.4000000e-01   2.8305236e-05   4.1009515e-04   7.7918084e-03   6.3702996e-03   3.4545454e-02   1.0821508e-01   1.6139937e-01
   8.6000000e-01   2.8504225e-05   4.2724021e-04   7.6124194e-03   7.0517502e-03   3.4528506e-02   1.0893846e-01   1.6165384e-01
   8.8000000e-01   2.8744734e-05   4.4389230e-04   7.4353949e-03   7.7006867e-03   3.4530681e-02   1.0959845e-01   1.6178588e-01
   9.0000000e-01   2.9013985e-05   4.5999349e-04   7.2623715e-03   8.3128704e-03   3.4551379e-02   1.1019549e-01   1.6181352e-01
   9.2000000e-01   2.9298762e-05   4.7548643e-04   7.0947833e-03   8.8847494e-03   3.4589916e-02   1.1072981e-01   1.6175538e-01
   9.4000000e-01   2.9585675e-05   4.9031448e-04   6.9338224e-03   9.4131994e-03   3.4645558e-02   1.1120141e-01   1.6163072e-01
   9.6000000e-01   2.9861382e-05   5.0442185e-04   6.7804004e-03   9.8953780e-03   3.4717557e-02   1.1161014e-01   1.6145958e-01
   9.8000000e-01   3.0112754e-05   5.1775371e-04   6.6351128e-03   1.0328640e-02   3.4805192e-02   1.1195566e-01   1.6126287e-01
   1.0000000e+00   3.0326987e-05   5.3025641e-04   6.4982102e-03   1.0710490e-02   3.4907819e-02   1.1223747e-01   1.6106248e-01
   1.0200000e+00   3.0493327e-05   5.4188959e-04   6.3695814e-03   1.1039260e-02   3.5024778e-02   1.1245531e-01   1.6087830e-01
   1.0400000e+00   3.0608207e-05   5.5266165e-04   6.2488861e-03   1.1316240e-02   3.5155003e-02   1.1261014e-01   1.6071861e-01
   1.0600000e+00   3.0670553e-05   5.6259309e-04   6.1357685e-03   1.1543528e-02   3.5297459e-02   1.1270334e-01   1.6058889e-01
   1.0800000e+00   3.0680050e-05   5.7170443e-04   6.0298873e-03   1.1723314e-02   3.5451258e-02   1.1273639e-01   1.6049477e-01
   1.1000000e+00   3.0637039e-05   5.8001607e-04   5.9309154e-03   1.1857874e-02   3.5615632e-02   1.1271084e-01   1.6044197e-01
   1.1200000e+00   3.0542424e-05   5.8754821e-04   5.8385409e-03   1.1949567e-02   3.5789895e-02   1.1262831e-01   1.6043617e-01
   1.1400000e+00   3.0397600e-05   5.9432085e-04   5.7524670e-03   1.2000839e-02   3.5973428e-02   1.1249051e-01   1.6048299e-01
   1.1600000e+00   3.0204397e-05   6.0035363e-04   5.6724119e-03   1.2014232e-02   3.6165646e-02   1.1229917e-01   1.6058787e-01
   1.1800000e+00   2.9965038e-05   6.0566588e-04   5.5981086e-03   1.1992383e-02   3.6365980e-02   1.1205610e-01   1.6075603e-01
   1.2000000e+00   2.9682097e-05   6.1027651e-04   5.5293043e-03   1.1938043e-02   3.6573855e-02   1.1176315e-01   1.6099235e-01
   1.2200000e+00   2.9358479e-05   6.1420397e-04   5.4657603e-03   1.1854081e-02   3.6788674e-02   1.1142219e-01   1.6130135e-01
   1.2400000e+00   2.8997397e-05   6.1746627e-04   5.4072504e-03   1.1743501e-02   3.7009801e-02   1.1103516e-01   1.6168709e-01
   1.2600000e+00   2.8602359e-05   6.2008085e-04   5.3535609e-03   1.1609453e-02   3.7236549e-02   1.1060399e-01   1.6215313e-01
   1.2800000e+00   2.8177157e-05   6.2206464e-04   5.3044889e-03   1.1455251e-02   3.7468167e-02   1.1013065e-01   1.6270246e-01
   1.3000000e+00   2.7725861e-05   6.2343393e-04   5.2598417e-03   1.1284386e-02   3.7703835e-02   1.0961715e-01   1.6333749e-01
   1.3200000e+00   2.7252818e-05   6.2420443e-04   5.2194354e-03   1.1100537e-02   3.7942650e-02   1.0906550e-01   1.6405996e-01
   1.3400000e+00   2.6762642e-05   6.2439117e-04   5.1830938e-03   1.0907586e-02   3.8183629e-02   1.0847771e-01   1.6487096e-01
   1.3600000e+00   2.6260216e-05   6.2400850e-04   5.1506475e-03   1.0709616e-02   3.8425698e-02   1.0785583e-01   1.6577087e-01
   1.3800000e+00   2.5750680e-05   6.2307005e-04   5.1219327e-03   1.0510914e-02   3.8667696e-02   1.0720191e-01   1.6675939e-01
   1.4000000e+00   2.5239423e-05   6.2158870e-04   5.0967903e-03   1.0315952e-02   3.8908368e-02   1.0651798e-01   1.6783550e-01
   1.4200000e+00   2.4732061e-05   6.1957657e-04   5.0750647e-03   1.0129350e-02   3.9146373e-02   1.0580611e-01   1.6899750e-01
   1.4400000e+00   2.4234409e-05   6.1704496e-04   5.0566033e-03   9.9558277e-03   3.9380279e-02   1.0506834e-01   1.7024298e-01
   1.4600000e+00   2.3752436e-05   6.1400434e-04   5.0412560e-03   9.8001160e-03   3.9608570e-02   1.0430672e-01   1.7156888e-01
   1.4800000e+00   2.3292206e-05   6.1046434e-04   5.0288743e-03   9.6668518e-03   3.9829647e-02   1.0352331e-01   1.7297153e-01
   1.5000000e+00   2.2859795e-05   6.0643371e-04   5.0193111e-03   9.5604386e-03   4.0041834e-02   1.0272014e-01   1.7444662e-01
   1.5200000e+00   2.2461191e-05   6.0192027e-04   5.0124210e-03   9.4848882e-03   4.0243380e-02   1.0189923e-01   1.7598929e-01
   1.5400000e+00   2.2102166e-05   5.9693096e-04   5.0080596e-03   9.4436510e-03   4.0432468e-02   1.0106261e-01   1.7759418e-01
   1.5600000e+00   2.1788134e-05   5.9147174e-04   5.0060842e-03   9.4394548e-03   4.0607217e-02   1.0021229e-01   1.7925541e-01
   1.5800000e+00   2.1523988e-05   5.8554761e-04   5.0063542e-03   9.4741696e-03   4.0765688e-02   9.9350255e-02   1.8096669e-01
   1.6000000e+00   2.1313936e-05   5.7916260e-04   5.0087313e-03   9.5487187e-03   4.0905893e-02   9.8478489e-02   1.8272132e-01
   1.6200000e+00   2.1161336e-05   5.7231974e-04   5.0130809e-03   9.6630486e-03   4.1025794e-02   9.7598953e-02   1.8451228e-01
   1.6400000e+00   2.1068560e-05   5.6502104e-04   5.0192723e-03   9.8161623e-03   4.1123320e-02   9.6713593e-02   1.8633220e-01
   1.6600000e+00   2.1036886e-05   5.5726750e-04   5.0271805e-03   1.0006210e-02   4.1196362e-02   9.5824339e-02   1.8817349e-01
   1.6800000e+00   2.1066432e-05   5.4905907e-04   5.0366871e-03   1.0230620e-02   4.1242786e-02   9.4933100e-02   1.9002831e-01
   1.7000000e+00   2.1156155e-05   5.4039467e-04   5.0476818e-03   1.0486260e-02   4.1260438e-02   9.4041769e-02   1.9188863e-01
   1.7200000e+00   2.1303893e-05   5.3127218e-04   5.0600640e-03   1.0769590e-02   4.1247150e-02   9.3152219e-02   1.9374626e-01
   1.7400000e+00   2.1506461e-05   5.2168842e-04   5.0737448e-03   1.1076822e-02   4.1200745e-02   9.2266310e-02   1.9559291e-01
   1.7600000e+00   2.1759787e-05   5.1163915e-04   5.0886483e-03   1.1404044e-02   4.1119048e-02   9.1385880e-02   1.9742018e-01
   1.7800000e+00   2.2059069e-05   5.0111909e-04   5.1047145e-03   1.1747327e-02   4.0999890e-02   9.0512756e-02   1.9921959e-01
   1.8000000e+00   2.2398951e-05   4.9012192e-04   5.1219007e-03   1.2102807e-02   4.0841120e-02   8.9648750e-02   2.0098264e-01
   1.8200000e+00   2.2773686e-05   4.7864026e-04   5.1401841e-03   1.2466737e-02   4.0640607e-02   8.8795666e-02   2.0270077e-01
   1.8400000e+00   2.3177291e-05   4.6666571e-04   5.1595644e-03   1.2835525e-02   4.0396256e-02   8.7955296e-02   2.0436544e-01
   1.8600000e+00   2.3603692e-05   4.5418883e-04   5.1800659e-03   1.3205759e-02   4.0106018e-02   8.7129431e-02   2.0596812e-01
   1.8800000e+00   2.4046832e-05   4.4119920e-04   5.2017405e-03   1.3574216e-02   3.9767897e-02   8.6319860e-02   2.0750028e-01
   1.9000000e+00   2.4500763e-05   4.2768538e-04   5.2246703e-03   1.3937865e-02   3.9379974e-02   8.5528380e-02   2.0895346e-01
   1.9200000e+00   2.4959722e-05   4.1363494e-04   5.2489701e-03   1.4293869e-02   3.8940415e-02   8.4756794e-02   2.1031923e-01
   1.9400000e+00   2.5418182e-05   3.9903451e-04   5.2747905e-03   1.4639577e-02   3.8447496e-02   8.4006924e-02   2.1158921e-01
   1.9600000e+00   2.5870888e-05   3.8386978e-04   5.3023205e-03   1.4972525e-02   3.7899629e-02   8.3280616e-02   2.1275510e-01
   1.9800000e+00   2.6312891e-05   3.6812551e-04   5.3317901e-03   1.5290431e-02   3.7295391e-02   8.2579744e-02   2.1380869e-01
   2.0000000e+00   2.6739559e-05   3.5178557e-04   5.3634728e-03   1.5591190e-02   3.6633562e-02   8.1906224e-02   2.1474182e-01
   2.0200000e+00   2.7146800e-05   3.3483889e-04   5.3976172e-03   1.5873094e-02   3.5913920e-02   8.1261640e-02   2.1554837e-01
   2.0400000e+00   2.7531756e-05   3.1729803e-04   5.4342319e-03   1.6135494e-02   3.5139488e-02   8.0646113e-02   2.1623004e-01
   2.0600000e+00   2.7892336e-05   2.9918283e-04   5.4732916e-03   1.6378173e-02   3.4314265e-02   8.0059423e-02   2.1679066e-01
   2.0800000e+00   2.8226955e-05   2.8051463e-04   5.5148011e-03   1.6601097e-02   3.3442489e-02   7.9501384e-02   2.1723422e-01
   2.1000000e+00   2.8534454e-05   2.6131628e-04   5.5587894e-03   1.6804391e-02   3.2528650e-02   7.8971840e-02   2.1756489e-01
   2.1200000e+00   2.8814038e-05   2.4161225e-04   5.6053044e-03   1.6988312e-02   3.1577528e-02   7.8470655e-02   2.1778697e-01
   2.1400000e+00   2.9065216e-05   2.2142883e-04   5.6544068e-03   1.7153236e-02   3.0594219e-02   7.7997707e-02   2.1790491e-01
   2.1600000e+00   2.9287758e-05   2.0079459e-04   5.7061658e-03   1.7299634e-02   2.9584183e-02   7.7552889e-02   2.1792327e-01
   2.1800000e+00   2.9481653e-05   1.7974121e-04   5.7606541e-03   1.7428069e-02   2.8553296e-02   7.7136093e-02   2.1784671e-01
   2.2000000e+00   2.9647074e-05   1.5830511e-04   5.8179435e-03   1.7539179e-02   2.7507914e-02   7.6747214e-02   2.1768001e-01
   2.2200000e+00   2.9784352e-05   1.3653083e-04   5.8781013e-03   1.7633671e-02   2.6454946e-02   7.6386137e-02   2.1742800e-01
   2.2400000e+00   2.9893946e-05   1.1447844e-04   5.9411867e-03   1.7712313e-02   2.5401936e-02   7.6052735e-02   2.1709563e-01
   2.2600000e+00   2.9976427e-05   9.2242054e-05   6.0072479e-03   1.7775932e-02   2.4357158e-02   7.5746864e-02   2.1668789e-01
   2.2800000e+00   3.0032457e-05   7.0004155e-05   6.0763191e-03   1.7825401e-02   2.3329708e-02   7.5468358e-02   2.1620984e-01
   2.3000000e+00   3.0062772e-05   4.8238513e-05   6.1484190e-03   1.7861643e-02   2.2329595e-02   7.5217023e-02   2.1566658e-01
   2.3200000e+00   3.0068170e-05   2.8788179e-05   6.2235484e-03   1.7885621e-02   2.1367801e-02   7.4992635e-02   2.1506327e-01
   2.3400000e+00   3.0049497e-05   2.1027603e-05   6.3016890e-03   1.7898338e-02   2.0456302e-02   7.4794933e-02   2.1440508e-01
   2.3600000e+00   3.0007637e-05   3.4615269e-05   6.3828027e-03   1.7900830e-02   1.9607994e-02   7.4623621e-02   2.1369722e-01
   2.3800000e+00   2.9943500e-05   5.5881027e-05   6.4668308e-03   1.7894168e-02   1.8836494e-02   7.4478359e-02   2.1294492e-01
   2.4000000e+00   2.9858014e-05   7.8967468e-05   6.5536938e-03   1.7879449e-02   1.8155748e-02   7.4358767e-02   2.1215339e-01
   2.4200000e+00   2.9752118e-05   1.0272481e-04   6.6432912e-03   1.7857797e-02   1.7579417e-02   7.4264417e-02   2.1132788e-01
   2.4400000e+00   2.9626753e-05   1.2681151e-04   6.7355022e-03   1.7830355e-02   1.7120025e-02   7.4194836e-02   2.1047357e-01
   2.4600000e+00   2.9482853e-05   1.5108012e-04   6.8301860e-03   1.7798286e-02   1.6787934e-02   7.4149506e-02   2.0959567e-01
   2.4800000e+00   2.9321341e-05   1.7544682e-04   6.9271826e-03   1.7762764e-02   1.6590285e-02   7.4127859e-02   2.0869932e-01
   2.5000000e+00   2.9143121e-05   1.9985333e-04   7.0263134e-03   1.7724972e-02   1.6530123e-02   7.4129282e-02   2.0778963e-01
   2.5200000e+00   2.8949074e-05   2.2425319e-04   7.1273828e-03   1.7686096e-02   1.6605920e-02   7.4153116e-02   2.0687164e-01
   2.5400000e+00   2.8740047e-05   2.4860591e-04   7.2301787e-03   1.7647319e-02   1.6811634e-02   7.4198658e-02   2.0595034e-01
   2.5600000e+00   2.8516854e-05   2.7287432e-04   7.3344741e-03   1.7609813e-02   1.7137298e-02   7.4265163e-02   2.0503061e-01
   2.5800000e+00   2.8280266e-05   2.9702313e-04   7.4400278e-03   1.7574736e-02   1.7569978e-02   7.4351845e-02   2.0411727e-01
   2.6000000e+00   2.8031005e-05   3.2101820e-04   7.5465861e-03   1.7543219e-02   1.8094881e-02   7.4457882e-02   2.0321499e-01
   2.6200000e+00   2.7769744e-05   3.4482611e-04   7.6538837e-03   1.7516364e-02   1.8696393e-02   7.4582416e-02   2.0232835e-01
   2.6400000e+00   2.7497098e-05   3.6841385e-04   7.7616448e-03   1.7495230e-02   1.9358919e-02   7.4724560e-02   2.0146178e-01
   2.6600000e+00   2.7213617e-05   3.9174874e-04   7.8695843e-03   1.7480829e-02   2.0067466e-02   7.4883400e-02   2.0061957e-01
   2.6800000e+00   2.6919790e-05   4.1479825e-04   7.9774089e-03   1.7474115e-02   2.0807996e-02   7.5058000e-02   1.9980584e-01
   2.7000000e+00   2.6616033e-05   4.3752998e-04   8.0848180e-03   1.7475973e-02   2.1567579e-02   7.5247406e-02   1.9902453e-01
   2.7200000e+00   2.6302686e-05   4.5991157e-04   8.1915047e-03   1.7487216e-02   2.2334434e-02   7.5450647e-02   1.9827940e-01
   2.7400000e+00   2.5980015e-05   4.8191072e-04   8.2971565e-03   1.7508573e-02   2.3097870e-02   7.5666749e-02   1.9757400e-01
   2.7600000e+00   2.5648203e-05   5.0349514e-04   8.4014563e-03   1.7540681e-02   2.3848197e-02   7.5894729e-02   1.9691168e-01
   2.7800000e+00   2.5307347e-05   5.2463254e-04   8.5040832e-03   1.7584083e-02   2.4576609e-02   7.6133607e-02   1.9629556e-01
   2.8000000e+00   2.4957463e-05   5.4529063e-04   8.6047129e-03   1.7639218e-02   2.5275075e-02   7.6382411e-02   1.9572852e-01
   2.8200000e+00   2.4598473e-05   5.6543708e-04   8.7030183e-03   1.7706418e-02   2.5936224e-02   7.6640180e-02   1.9521323e-01
   2.8400000e+00   2.4230212e-05   5.8503958e-04   8.7986705e-03   1.7785906e-02   2.6553252e-02   7.6905967e-02   1.9475207e-01
   2.8600000e+00   2.3852426e-05   6.0406578e-04   8.8913388e-03   1.7877795e-02   2.7119831e-02   7.7178853e-02   1.9434722e-01
   2.8800000e+00   2.3464766e-05   6.2248330e-04   8.9806914e-03   1.7982086e-02   2.7630043e-02   7.7457943e-02   1.9400056e-01
   2.9000000e+00   2.3066794e-05   6.4025976e-04   9.0663959e-03   1.8098671e-02   2.8078309e-02   7.7742377e-02   1.9371376e-01
   2.9200000e+00   2.2657981e-05   6.5736275e-04   9.1481193e-03   1.8227336e-02   2.8459340e-02   7.8031336e-02   1.9348822e-01
   2.9400000e+00   2.2237710e-05   6.7375983e-04   9.2255289e-03   1.8367762e-02   2.8768094e-02   7.8324043e-02   1.9332508e-01
   2.9600000e+00   2.1805274e-05   6.8941857e-04   9.2982921e-03   1.8519537e-02   2.8999735e-02   7.8619775e-02   1.9322527e-01
   2.9800000e+00   2.1359884e-05   7.0430649e-04   9.3660769e-03   1.8682154e-02   2.9149605e-02   7.8917865e-02   1.9318948e-01
   3.0000000e+00   2.0900667e-05   7.1839113e-04   9.4285525e-03   1.8855024e-02   2.9213198e-02   7.9217709e-02   1.9321817e-01
   3.0200000e+00   2.0426989e-05   7.3164805e-04   9.4854605e-03   1.9037574e-02   2.9187147e-02   7.9518763e-02   1.9331060e-01
   3.0400000e+00   1.9939449e-05   7.4408507e-04   9.5368297e-03   1.9229556e-02   2.9072268e-02   7.9820516e-02   1.9346200e-01
   3.0600000e+00   1.9439012e-05   7.5571815e-04   9.5827592e-03   1.9430773e-02   2.8870538e-02   8.0122490e-02   1.9366669e-01
   3.0800000e+00   1.8926697e-05   7.6656333e-04   9.6233460e-03   1.9640991e-02   2.8584063e-02   8.0424236e-02   1.9391918e-01
   3.1000000e+00   1.8403573e-05   7.7663673e-04   9.6586853e-03   1.9859937e-02   2.8215056e-02   8.0725325e-02   1.9421413e-01
   3.1200000e+00   1.7870756e-05   7.8595451e-04   9.6888697e-03   2.0087306e-02   2.7765817e-02   8.1025337e-02   1.9454637e-01
   3.1400000e+00   1.7329402e-05   7.9453288e-04   9.7139894e-03   2.0322762e-02   2.7238718e-02   8.1323853e-02   1.9491091e-01
   3.1600000e+00   1.6780702e-05   8.0238813e-04   9.7341319e-03   2.0565939e-02   2.6636194e-02   8.1620445e-02   1.9530291e-01
   3.1800000e+00   1.6225883e-05   8.0953655e-04   9.7493817e-03   2.0816445e-02   2.5960728e-02   8.1914673e-02   1.9571770e-01
   3.2000000e+00   1.5666200e-05   8.1599449e-04   9.7598203e-03   2.1073865e-02   2.5214847e-02   8.2206075e-02   1.9615079e-01
   3.2200000e+00   1.5102935e-05   8.2177833e-04   9.7655261e-03   2.1337763e-02   2.4401117e-02   8.2494163e-02   1.9659784e-01
   3.2400000e+00   1.4537395e-05   8.2690451e-04   9.7665741e-03   2.1607683e-02   2.3522132e-02   8.2778417e-02   1.9705466e-01
   3.2600000e+00   1.3970906e-05   8.3138947e-04   9.7630359e-03   2.1883155e-02   2.2580515e-02   8.3058281e-02   1.9751724e-01
   3.2800000e+00   1.3404813e-05   8.3524970e-04   9.7549797e-03   2.2163695e-02   2.1578912e-02   8.3333161e-02   1.9798171e-01
   3.3000000e+00   1.2840476e-05   8.3850175e-04   9.7424699e-03   2.2448806e-02   2.0519991e-02   8.3602421e-02   1.9844433e-01
   3.3200000e+00   1.2279267e-05   8.4116216e-04   9.7255674e-03   2.2737983e-02   1.9406434e-02   8.3865377e-02   1.9890152e-01
   3.3400000e+00   1.1722567e-05   8.4324756e-04   9.7043293e-03   2.3030711e-02   1.8240944e-02   8.4121302e-02   1.9934984e-01
   3.3600000e+00   1.1171765e-05   8.4477458e-04   9.6788087e-03   2.3326472e-02   1.7026234e-02   8.4369419e-02   1.9978598e-01
   3.3800000e+00   1.0628248e-05   8.4575994e-04   9.6490553e-03   2.3624741e-02   1.5765036e-02   8.4608901e-02   2.0020676e-01
   3.4000000e+00   1.0093403e-05   8.4622036e-04   9.6151146e-03   2.3924991e-02   1.4460090e-02   8.4838875e-02   2.0060912e-01
   3.4200000e+00   9.5686125e-06   8.4617265e-04   9.5770283e-03   2.4226695e-02   1.3114155e-02   8.5058415e-02   2.0099015e-01
   3.4400000e+00   9.0552429e-06   8.4563367e-04   9.5348343e-03   2.4529323e-02   1.1730006e-02   8.5266548e-02   2.0134703e-01
   3.4600000e+00   8.5546442e-06   8.4462034e-04   9.4885665e-03   2.4832347e-02   1.0310442e-02   8.5462253e-02   2.0167707e-01
   3.4800000e+00   8.0681402e-06   8.4314965e-04   9.4382554e-03   2.5135240e-02   8.8582983e-03   8.5644463e-02   2.0197770e-01
   3.5000000e+00   7.5970209e-06   8.4123868e-04   9.3839272e-03   2.5437478e-02   7.3764822e-03   8.5812065e-02   2.0224646e-01
   3.5200000e+00   7.1425323e-06   8.3890458e-04   9.3256050e-03   2.5738539e-02   5.8680558e-03   8.5963901e-02   2.0248101e-01
   3.5400000e+00   6.7058675e-06   8.3616460e-04   9.2633079e-03   2.6037906e-02   4.3365106e-03   8.6098776e-02   2.0267912e-01
   3.5600000e+00   6.2881548e-06   8.3303608e-04   9.1970518e-03   2.6335066e-02   2.7869682e-03   8.6215454e-02   2.0283867e-01
   3.5800000e+00   5.8904483e-06   8.2953650e-04   9.1268492e-03   2.6629511e-02   1.2365949e-03   8.6312663e-02   2.0295766e-01
   3.6000000e+00   5.5137195e-06   8.2568343e-04   9.0527097e-03   2.6920740e-02   5.1776231e-04   8.6389101e-02   2.0303420e-01
   3.6200000e+00   5.1588526e-06   8.2149460e-04   8.9746397e-03   2.7208255e-02   2.0315204e-03   8.6443434e-02   2.0306653e-01
   3.6400000e+00   4.8266478e-06   8.1698787e-04   8.8926434e-03   2.7491566e-02   3.6352133e-03   8.6474303e-02   2.0305302e-01
   3.6600000e+00   4.5178367e-06   8.1218128e-04   8.8067222e-03   2.7770189e-02   5.2540048e-03   8.6480330e-02   2.0299213e-01
   3.6800000e+00   4.2331154e-06   8.0709301e-04   8.7168759e-03   2.8043650e-02   6.8799756e-03   8.6460117e-02   2.0288249e-01
   3.7000000e+00   3.9732016e-06   8.0174148e-04   8.6231026e-03   2.8311478e-02   8.5090978e-03   8.6412252e-02   2.0272285e-01
   3.7200000e+00   3.7389242e-06   7.9614526e-04   8.5253992e-03   2.8573212e-02   1.0138132e-02   8.6335318e-02   2.0251211e-01
   3.7400000e+00   3.5313467e-06   7.9032320e-04   8.4237621e-03   2.8828399e-02   1.1764086e-02   8.6227893e-02   2.0224932e-01
   3.7600000e+00   3.3519244e-06   7.8429435e-04   8.3181877e-03   2.9076595e-02   1.3384061e-02   8.6088555e-02   2.0193370e-01
   3.7800000e+00   3.2026800e-06   7.7807805e-04   8.2086731e-03   2.9317363e-02   1.4995206e-02   8.5915895e-02   2.0156464e-01
   3.8000000e+00   3.0863645e-06   7.7169391e-04   8.0952169e-03   2.9550277e-02   1.6594693e-02   8.5708515e-02   2.0114170e-01
   3.8200000e+00   3.0065497e-06   7.6516185e-04   7.9778204e-03   2.9774918e-02   1.8179704e-02   8.5465039e-02   2.0066466e-01
   3.8400000e+00   2.9675811e-06   7.5850211e-04   7.8564884e-03   2.9990880e-02   1.9747432e-02   8.5184120e-02   2.0013351e-01
   3.8600000e+00   2.9743353e-06   7.5173530e-04   7.7312304e-03   3.0197765e-02   2.1295074e-02   8.4864447e-02   1.9954847e-01
   3.8800000e+00   3.0317817e-06   7.4488237e-04   7.6020626e-03   3.0395185e-02   2.2819831e-02   8.4504757e-02   1.9890999e-01
   3.9000000e+00   3.1444477e-06   7.3796469e-04   7.4690090e-03   3.0582767e-02   2.4318909e-02   8.4103840e-02   1.9821883e-01
   3.9200000e+00   3.3159627e-06   7.3100406e-04   7.3321039e-03   3.0760146e-02   2.5789515e-02   8.3660555e-02   1.9747600e-01
   3.9400000e+00   3.5488395e-06   7.2402268e-04   7.1913941e-03   3.0926971e-02   2.7228859e-02   8.3173836e-02   1.9668286e-01
   3.9600000e+00   3.8445426e-06   7.1704327e-04   7.0469421e-03   3.1082903e-02   2.8634155e-02   8.2642714e-02   1.9584110e-01
   3.9800000e+00   4.2037609e-06   7.1008898e-04   6.8988287e-03   3.1227619e-02   3.0002620e-02   8.2066324e-02   1.9495278e-01
   4.0000000e+00   4.6267469e-06   7.0318351e-04   6.7471577e-03   3.1360809e-02   3.1331473e-02   8.1443928e-02   1.9402037e-01
   4.0200000e+00   5.1128806e-06   6.9634690e-04   6.5920925e-03   3.1482179e-02   3.2618409e-02   8.0775445e-02   1.9304732e-01
   4.0400000e+00   5.6586999e-06   6.8958303e-04   6.4339534e-03   3.1591462e-02   3.3863003e-02   8.0062986e-02   1.9203936e-01
   4.0600000e+00   6.2602335e-06   6.8289174e-04   6.2731185e-03   3.1688412e-02   3.5065304e-02   7.9309264e-02   1.9100269e-01
   4.0800000e+00   6.9137617e-06   6.7627288e-04   6.1099916e-03   3.1772808e-02   3.6225357e-02   7.8517062e-02   1.8994333e-01
   4.1000000e+00   7.6157944e-06   6.6972636e-04   5.9450025e-03   3.1844443e-02   3.7343208e-02   7.7689217e-02   1.8886711e-01
   4.1200000e+00   8.3630308e-06   6.6325206e-04   5.7786078e-03   3.1903129e-02   3.8418899e-02   7.6828615e-02   1.8777962e-01
   4.1400000e+00   9.1523178e-06   6.5684983e-04   5.6112918e-03   3.1948692e-02   3.9452469e-02   7.5938172e-02   1.8668621e-01
   4.1600000e+00   9.9806140e-06   6.5051948e-04   5.4435678e-03   3.1980968e-02   4.0443955e-02   7.5020829e-02   1.8559195e-01
   4.1800000e+00   1.0844960e-05   6.4426076e-04   5.2759792e-03   3.1999807e-02   4.1393391e-02   7.4079534e-02   1.8450158e-01
   4.2000000e+00   1.1742458e-05   6.3807334e-04   5.1091009e-03   3.2005063e-02   4.2300809e-02   7.3117235e-02   1.8341948e-01
   4.2200000e+00   1.2670251e-05   6.3195679e-04   4.9435405e-03   3.1996601e-02   4.3166238e-02   7.2136867e-02   1.8234967e-01
   4.2400000e+00   1.3625517e-05   6.2591056e-04   4.7799398e-03   3.1974290e-02   4.3989704e-02   7.1141337e-02   1.8129575e-01
   4.2600000e+00   1.4605455e-05   6.1993401e-04   4.6189750e-03   3.1938005e-02   4.4771232e-02   7.0133514e-02   1.8026088e-01
   4.2800000e+00   1.5607279e-05   6.1402634e-04   4.4613575e-03   3.1887622e-02   4.5510843e-02   6.9116216e-02   1.7924777e-01
   4.3000000e+00   1.6628217e-05   6.0818662e-04   4.3078322e-03   3.1823023e-02   4.6208560e-02   6.8092190e-02   1.7825863e-01
   4.3200000e+00   1.7665506e-05   6.0241378e-04   4.1591759e-03   3.1744088e-02   4.6864401e-02   6.7064108e-02   1.7729515e-01
   4.3400000e+00   1.8716389e-05   5.9670660e-04   4.0161922e-03   3.1650700e-02   4.7478385e-02   6.6034540e-02   1.7635851e-01
   4.3600000e+00   1.9778113e-05   5.9106373e-04   3.8797046e-03   3.1542743e-02   4.8050531e-02   6.5005947e-02   1.7544933e-01
   4.3800000e+00   2.0847930e-05   5.8548366e-04   3.7505462e-03   3.1420096e-02   4.8580859e-02   6.3980662e-02   1.7456768e-01
   4.4000000e+00   2.1923095e-05   5.7996474e-04   3.6295443e-03   3.1282641e-02   4.9069388e-02   6.2960873e-02   1.7371307e-01
   4.4200000e+00   2.3000869e-05   5.7450520e-04   3.5175019e-03   3.1130255e-02   4.9516140e-02   6.1948605e-02   1.7288443e-01
   4.4400000e+00   2.4078510e-05   5.6910317e-04   3.4151730e-03   3.0962814e-02   4.9921140e-02   6.0945706e-02   1.7208012e-01
   4.4600000e+00   2.5153285e-05   5.6375665e-04   3.3232347e-03   3.0780190e-02   5.0284416e-02   5.9953831e-02   1.7129793e-01
   4.4800000e+00   2.6222459e-05   5.5846358e-04   3.2422553e-03   3.0582253e-02   5.0606000e-02   5.8974422e-02   1.7053511e-01
   4.5000000e+00   2.7283304e-05   5.5322183e-04   3.1726615e-03   3.0368867e-02   5.0885930e-02   5.8008696e-02   1.6978834e-01
   4.5200000e+00   2.8333092e-05   5.4802928e-04   3.1147076e-03   3.0139893e-02   5.1124249e-02   5.7057628e-02   1.6905378e-01
   4.5400000e+00   2.9369102e-05   5.4288376e-04   3.0684497e-03   2.9895187e-02   5.1321012e-02   5.6121944e-02   1.6832708e-01
   4.5600000e+00   3.0388615e-05   5.3778318e-04   3.0337283e-03   2.9634600e-02   5.1476278e-02   5.5202105e-02   1.6760340e-01
   4.5800000e+00   3.1388916e-05   5.3272552e-04   3.0101625e-03   2.9357979e-02   5.1590123e-02   5.4298301e-02   1.6687741e-01
   4.6000000e+00   3.2367298e-05   5.2770891e-04   2.9971561e-03   2.9065165e-02   5.1662633e-02   5.3410444e-02   1.6614337e-01
   4.6200000e+00   3.3321057e-05   5.2273162e-04   2.9939165e-03   2.8755991e-02   5.1693908e-02   5.2538172e-02   1.6539511e-01
   4.6400000e+00   3.4247498e-05   5.1779221e-04   2.9994829e-03   2.8430288e-02   5.1684069e-02   5.1680840e-02   1.6462608e-01
   4.6600000e+00   3.5143930e-05   5.1288953e-04   3.0127614e-03   2.8087880e-02   5.1633255e-02   5.0837536e-02   1.6382940e-01
   4.6800000e+00   3.6007675e-05   5.0802278e-04   3.0325633e-03   2.7728582e-02   5.1541629e-02   5.0007085e-02   1.6299783e-01
   4.7000000e+00   3.6836059e-05   5.0319166e-04   3.0576421e-03   2.7352207e-02   5.1409380e-02   4.9188064e-02   1.6212388e-01
   4.7200000e+00   3.7626423e-05   4.9839639e-04   3.0867271e-03   2.6958559e-02   5.1236727e-02   4.8378823e-02   1.6119977e-01
   4.7400000e+00   3.8376117e-05   4.9363780e-04   3.1185521e-03   2.6547436e-02   5.1023927e-02   4.7577507e-02   1.6021751e-01
   4.7600000e+00   3.9082505e-05   4.8891750e-04   3.1518778e-03   2.6118632e-02   5.0771272e-02   4.6782088e-02   1.5916891e-01
   4.7800000e+00   3.9742967e-05   4.8423789e-04   3.1855082e-03   2.5671930e-02   5.0479103e-02   4.5990402e-02   1.5804561e-01
   4.8000000e+00   4.0354900e-05   4.7960237e-04   3.2183020e-03   2.5207111e-02   5.0147811e-02   4.5200183e-02   1.5683911e-01
   4.8200000e+00   4.0915718e-05   4.7501539e-04   3.2491787e-03   2.4723947e-02   4.9777845e-02   4.4409120e-02   1.5554079e-01
   4.8400000e+00   4.1422862e-05   4.7048264e-04   3.2771227e-03   2.4222204e-02   4.9369722e-02   4.3614905e-02   1.5414194e-01
   4.8600000e+00   4.1873795e-05   4.6601116e-04   3.3011837e-03   2.3701642e-02   4.8924037e-02   4.2815302e-02   1.5263378e-01
   4.8800000e+00   4.2266009e-05   4.6160952e-04   3.3204762e-03   2.3162015e-02   4.8441470e-02   4.2008213e-02   1.5100749e-01
   4.9000000e+00   4.2597032e-05   4.5728794e-04   3.3341776e-03   2.2603070e-02   4.7922803e-02   4.1191765e-02   1.4925424e-01
   4.9200000e+00   4.2864429e-05   4.5305850e-04   3.3415269e-03   2.2024548e-02   4.7368931e-02   4.0364403e-02   1.4736518e-01
   4.9400000e+00   4.3065811e-05   4.4893527e-04   3.3418224e-03   2.1426184e-02   4.6780882e-02   3.9525005e-02   1.4533148e-01
   4.9600000e+00   4.3198841e-05   4.4493452e-04   3.3344214e-03   2.0807707e-02   4.6159831e-02   3.8673008e-02   1.4314436e-01
   4.9800000e+00   4.3261244e-05   4.4107489e-04   3.3187397e-03   2.0168842e-02   4.5507129e-02   3.7808563e-02   1.4079510e-01
   5.0000000e+00   4.3250816e-05   4.3737754e-04   3.2942532e-03   1.9509305e-02   4.4824324e-02   3.6932718e-02   1.3827505e-01
   5.0200000e+00   4.3166234e-05   4.3387112e-04   3.2605933e-03   1.8829023e-02   4.4113497e-02   3.6047759e-02   1.3557780e-01
   5.0400000e+00   4.3009433e-05   4.3060413e-04   3.2178280e-03   1.8128762e-02   4.3378175e-02   3.5157691e-02   1.3270570e-01
   5.0600000e+00   4.2783197e-05   4.2762655e-04   3.1661869e-03   1.7409507e-02   4.2622340e-02   3.4267730e-02   1.2966358e-01
   5.0800000e+00   4.2490365e-05   4.2498387e-04   3.1059643e-03   1.6672248e-02   4.1850123e-02   3.3384131e-02   1.2645667e-01
   5.1000000e+00   4.2133835e-05   4.2271629e-04   3.0375165e-03   1.5917979e-02   4.1065804e-02   3.2514175e-02   1.2309054e-01
   5.1200000e+00   4.1716572e-05   4.2085801e-04   2.9612621e-03   1.5147700e-02   4.0273816e-02   3.1666133e-02   1.1957109e-01
   5.1400000e+00   4.1241618e-05   4.1943660e-04   2.8776844e-03   1.4362415e-02   3.9478751e-02   3.0849212e-02   1.1590453e-01
   5.1600000e+00   4.0712095e-05   4.1847242e-04   2.7873377e-03   1.3563129e-02   3.8685354e-02   3.0073466e-02   1.1209741e-01
   5.1800000e+00   4.0131223e-05   4.1797819e-04   2.6908563e-03   1.2750855e-02   3.7898519e-02   2.9349652e-02   1.0815657e-01
   5.2000000e+00   3.9502325e-05   4.1795870e-04   2.5889689e-03   1.1926606e-02   3.7123279e-02   2.8689023e-02   1.0408921e-01
   5.2200000e+00   3.8828846e-05   4.1841071e-04   2.4825180e-03   1.1091400e-02   3.6364791e-02   2.8103036e-02   9.9902889e-02
   5.2400000e+00   3.8114366e-05   4.1932302e-04   2.3724863e-03   1.0246257e-02   3.5628305e-02   2.7602982e-02   9.5605559e-02
   5.2600000e+00   3.7362618e-05   4.2067665e-04   2.2600313e-03   9.3921998e-03   3.4919134e-02   2.7199526e-02   9.1205662e-02
   5.2800000e+00   3.6577509e-05   4.2244531e-04   2.1465310e-03   8.5302557e-03   3.4242602e-02   2.6902193e-02   8.6712202e-02
   5.3000000e+00   3.5763145e-05   4.2459587e-04   2.0336403e-03   7.6614541e-03   3.3603991e-02   2.6718836e-02   8.2134889e-02
   5.3200000e+00   3.4923852e-05   4.2708902e-04   1.9233585e-03   6.7868283e-03   3.3008461e-02   2.6655146e-02   7.7484330e-02
   5.3400000e+00   3.4064207e-05   4.2987995e-04   1.8181015e-03   5.9074168e-03   3.2460969e-02   2.6714262e-02   7.2772306e-02
   5.3600000e+00   3.3189072e-05   4.3291915e-04   1.7207641e-03   5.0242659e-03   3.1966171e-02   2.6896549e-02   6.8012170e-02
   5.3800000e+00   3.2303622e-05   4.3615311e-04   1.6347415e-03   4.1384360e-03   3.1528314e-02   2.7199563e-02   6.3219434e-02
   5.4000000e+00   3.1413385e-05   4.3952511e-04   1.5638570e-03   3.2510183e-03   3.1151125e-02   2.7618218e-02   5.8412643e-02
   5.4200000e+00   3.0524274e-05   4.4297588e-04   1.5121314e-03   2.3631904e-03   3.0837704e-02   2.8145115e-02   5.3614696e-02
   5.4400000e+00   2.9642622e-05   4.4644429e-04   1.4833506e-03   1.4764702e-03   3.0590421e-02   2.8770979e-02   4.8854887e-02
   5.4600000e+00   2.8775208e-05   4.4986787e-04   1.4804796e-03   5.9523348e-04   3.0410830e-02   2.9485149e-02   4.4172108e-02
   5.4800000e+00   2.7929278e-05   4.5318339e-04   1.5051015e-03   3.1562865e-04   3.0299607e-02   3.0276048e-02   3.9619910e-02
   5.5000000e+00   2.7112542e-05   4.5632723e-04   1.5571336e-03   1.1834384e-03   3.0256516e-02   3.1131611e-02   3.5274470e-02
   5.5200000e+00   2.6333155e-05   4.5923577e-04   1.6349598e-03   2.0577528e-03   3.0280404e-02   3.2039627e-02   3.1246616e-02
   5.5400000e+00   2.5599656e-05   4.6184571e-04   1.7358974e-03   2.9276625e-03   3.0369235e-02   3.2988007e-02   2.7697786e-02
   5.5600000e+00   2.4920863e-05   4.6409425e-04   1.8567627e-03   3.7913232e-03   3.0520148e-02   3.3964967e-02   2.4853504e-02
   5.5800000e+00   2.4305719e-05   4.6591936e-04   1.9943358e-03   4.6474889e-03   3.0729542e-02   3.4959147e-02   2.2991654e-02
   5.6000000e+00   2.3763064e-05   4.6725984e-04   2.1456447e-03   5.4950401e-03   3.0993181e-02   3.5959676e-02   2.2367896e-02
   5.6200000e+00   2.3301354e-05   4.6805548e-04   2.3080892e-03   6.3328970e-03   3.1306313e-02   3.6956193e-02   2.3085412e-02
   5.6400000e+00   2.2928314e-05   4.6824713e-04   2.4794604e-03   7.1599955e-03   3.1663786e-02   3.7938852e-02   2.5026071e-02
   5.6600000e+00   2.2650571e-05   4.6777673e-04   2.6579081e-03   7.9752782e-03   3.2060169e-02   3.8898291e-02   2.7928626e-02
   5.6800000e+00   2.2473281e-05   4.6658740e-04   2.8418878e-03   8.7776911e-03   3.2489857e-02   3.9825608e-02   3.1517792e-02
   5.7000000e+00   2.2399811e-05   4.6462339e-04   3.0301064e-03   9.5661819e-03   3.2947173e-02   4.0712323e-02   3.5573407e-02
   5.7200000e+00   2.2431511e-05   4.6183019e-04   3.2214736e-03   1.0339699e-02   3.3426449e-02   4.1550334e-02   3.9939103e-02
   5.7400000e+00   2.2567617e-05   4.5815452e-04   3.4150617e-03   1.1097191e-02   3.3922097e-02   4.2331883e-02   4.4508138e-02
   5.7600000e+00   2.2805307e-05   4.5354434e-04   3.6100736e-03   1.1837607e-02   3.4428665e-02   4.3049521e-02   4.9207630e-02
   5.7800000e+00   2.3139882e-05   4.4794897e-04   3.8058173e-03   1.2559895e-02   3.4940883e-02   4.3696068e-02   5.3986853e-02
   5.8000000e+00   2.3565069e-05   4.4131908e-04   4.0016872e-03   1.3263003e-02   3.5453692e-02   4.4264591e-02   5.8809529e-02
   5.8200000e+00   2.4073376e-05   4.3360687e-04   4.1971492e-03   1.3945881e-02   3.5962271e-02   4.4748372e-02   6.3648933e-02
   5.8400000e+00   2.4656472e-05   4.2476620e-04   4.3917296e-03   1.4607477e-02   3.6462056e-02   4.5140887e-02   6.8484815e-02
   5.8600000e+00   2.5305541e-05   4.1475280e-04   4.5850064e-03   1.5246737e-02   3.6948745e-02   4.5435783e-02   7.3301429e-02
   5.8800000e+00   2.6011585e-05   4.0352465e-04   4.7766041e-03   1.5862609e-02   3.7418316e-02   4.5626868e-02   7.8086264e-02
   5.9000000e+00   2.6765673e-05   3.9104239e-04   4.9661881e-03   1.6454041e-02   3.7867025e-02   4.5708090e-02   8.2829213e-02
   5.9200000e+00   2.7559113e-05   3.7727004e-04   5.1534624e-03   1.7019979e-02   3.8291417e-02   4.5673530e-02   8.7522022e-02
   5.9400000e+00   2.8383577e-05   3.6217597e-04   5.3381671e-03   1.7559371e-02   3.8688328e-02   4.5517395e-02   9.2157916e-02
   5.9600000e+00   2.9231171e-05   3.4573442e-04   5.5200774e-03   1.8071163e-02   3.9054898e-02   4.5234014e-02   9.6731351e-02
   5.9800000e+00   3.0094465e-05   3.2792775e-04   5.6990030e-03   1.8554300e-02   3.9388572e-02   4.4817834e-02   1.0123785e-01
   6.0000000e+00   3.0966504e-05   3.0874992e-04   5.8747881e-03   1.9007729e-02   3.9687118e-02   4.4263427e-02   1.0567389e-01
   6.0200000e+00   3.1840755e-05   2.8824079e-04   6.0472217e-03   1.9430362e-02   3.9948929e-02   4.3568847e-02   1.1003749e-01
   6.0400000e+00   3.2710910e-05   2.6657941e-04   6.2157423e-03   1.9820971e-02   4.0173905e-02   4.2745716e-02   1.1432990e-01
   6.0600000e+00   3.3570825e-05   2.4400878e-04   6.3796701e-03   2.0178289e-02   4.0362571e-02   4.1809222e-02   1.1855291e-01
   6.0800000e+00   3.4414537e-05   2.2082662e-04   6.5382957e-03   2.0501043e-02   4.0515743e-02   4.0774784e-02   1.2270794e-01
   6.1000000e+00   3.5236264e-05   1.9741891e-04   6.6908841e-03   2.0787960e-02   4.0634483e-02   3.9658055e-02   1.2679585e-01
   6.1200000e+00   3.6030399e-05   1.7431814e-04   6.8366794e-03   2.1037765e-02   4.0720070e-02   3.8474943e-02   1.3081686e-01
   6.1400000e+00   3.6791512e-05   1.5230325e-04   6.9749087e-03   2.1249185e-02   4.0773964e-02   3.7241620e-02   1.3477048e-01
   6.1600000e+00   3.7514333e-05   1.3255801e-04   7.1047870e-03   2.1420957e-02   4.0797779e-02   3.5974552e-02   1.3865546e-01
   6.1800000e+00   3.8193755e-05   1.1685430e-04   7.2255210e-03   2.1551826e-02   4.0793262e-02   3.4690507e-02   1.4246978e-01
   6.2000000e+00   3.8824820e-05   1.0751733e-04   7.3363140e-03   2.1640557e-02   4.0762268e-02   3.3406573e-02   1.4621066e-01
   6.2200000e+00   3.9402716e-05   1.0663632e-04   7.4363702e-03   2.1685935e-02   4.0706741e-02   3.2140147e-02   1.4987458e-01
   6.2400000e+00   3.9922774e-05   1.1464583e-04   7.5249002e-03   2.1686780e-02   4.0628695e-02   3.0908907e-02   1.5345730e-01
   6.2600000e+00   4.0380461e-05   1.3000734e-04   7.6011258e-03   2.1641950e-02   4.0530199e-02   2.9730745e-02   1.5695391e-01
   6.2800000e+00   4.0771386e-05   1.5047020e-04   7.6642862e-03   2.1550357e-02   4.0413356e-02   2.8623643e-02   1.6035888e-01
   6.3000000e+00   4.1091292e-05   1.7414980e-04   7.7136448e-03   2.1410981e-02   4.0280291e-02   2.7605478e-02   1.6366609e-01
   6.3200000e+00   4.1336070e-05   1.9975273e-04   7.7484966e-03   2.1222887e-02   4.0133132e-02   2.6693755e-02   1.6686894e-01
   6.3400000e+00   4.1501760e-05   2.2643486e-04   7.7681776e-03   2.0985249e-02   3.9973997e-02   2.5905245e-02   1.6996037e-01
   6.3600000e+00   4.1584565e-05   2.5363594e-04   7.7720753e-03   2.0697378e-02   3.9804977e-02   2.5255572e-02   1.7293296e-01
   6.3800000e+00   4.1580863e-05   2.8096789e-04   7.7596418e-03   2.0358761e-02   3.9628119e-02   2.4758785e-02   1.7577898e-01
   6.4000000e+00   4.1487234e-05   3.0814854e-04   7.7304097e-03   1.9969105e-02   3.9445414e-02   2.4426986e-02   1.7849049e-01
   6.4200000e+00   4.1300485e-05   3.3496366e-04   7.6840120e-03   1.9528408e-02   3.9258775e-02   2.4270113e-02   1.8105940e-01
   6.4400000e+00   4.1017686e-05   3.6124509e-04   7.6202065e-03   1.9037035e-02   3.9070029e-02   2.4295969e-02   1.8347759e-01
   6.4600000e+00   4.0636225e-05   3.8685821e-04   7.5389071e-03   1.8495835e-02   3.8880894e-02   2.4510527e-02   1.8573696e-01
   6.4800000e+00   4.0153864e-05   4.1169479e-04   7.4402228e-03   1.7906291e-02   3.8692968e-02   2.4918523e-02   1.8782957e-01
   6.5000000e+00   3.9568831e-05   4.3566909e-04   7.3245084e-03   1.7270729e-02   3.8507713e-02   2.5524232e-02   1.8974773e-01
   6.5200000e+00   3.8879924e-05   4.5871611e-04   7.1924286e-03   1.6592602e-02   3.8326440e-02   2.6332325e-02   1.9148413e-01
   6.5400000e+00   3.8086664e-05   4.8079117e-04   7.0450409e-03   1.5876887e-02   3.8150294e-02   2.7348655e-02   1.9303193e-01
   6.5600000e+00   3.7189488e-05   5.0187060e-04   6.8839012e-03   1.5130643e-02   3.7980244e-02   2.8580869e-02   1.9438495e-01
   6.5800000e+00   3.6190015e-05   5.2195315e-04   6.7111988e-03   1.4363774e-02   3.7817073e-02   3.0038785e-02   1.9553780e-01
   6.6000000e+00   3.5091406e-05   5.4106206e-04   6.5299262e-03   1.3590084e-02   3.7661362e-02   3.1734500e-02   1.9648609e-01
   6.6200000e+00   3.3898853e-05   5.5924777e-04   6.3440873e-03   1.2828682e-02   3.7513490e-02   3.3682283e-02   1.9722657e-01
   6.6400000e+00   3.2620261e-05   5.7659098e-04   6.1589426e-03   1.2105695e-02   3.7373623e-02   3.5898289e-02   1.9775742e-01
   6.6600000e+00   3.1267180e-05   5.9320619e-04   5.9812766e-03   1.1456073e-02   3.7241710e-02   3.8400164e-02   1.9807848e-01
   6.6800000e+00   2.9856105e-05   6.0924549e-04   5.8196472e-03   1.0924713e-02   3.7117488e-02   4.1206619e-02   1.9819156e-01
   6.7000000e+00   2.8410251e-05   6.2490233e-04   5.6845412e-03   1.0565368e-02   3.7000475e-02   4.4337001e-02   1.9810078e-01
   6.7200000e+00   2.6961925e-05   6.4041524e-04   5.5883059e-03   1.0435347e-02   3.6889977e-02   4.7810930e-02   1.9781293e-01
   6.7400000e+00   2.5555541e-05   6.5607086e-04   5.5447010e-03   1.0585314e-02   3.6785094e-02   5.1648002e-02   1.9733796e-01
   6.7600000e+00   2.4251055e-05   6.7220601e-04   5.5679476e-03   1.1047513e-02   3.6684727e-02   5.5867566e-02   1.9668948e-01
   6.7800000e+00   2.3126931e-05   6.8920817e-04   5.6713189e-03   1.1829258e-02   3.6587586e-02   6.0488591e-02   1.9588532e-01
   6.8000000e+00   2.2280584e-05   7.0751383e-04   5.8655819e-03   1.2915805e-02   3.6492203e-02   6.5529582e-02   1.9494817e-01
   6.8200000e+00   2.1822961e-05   7.2760406e-04   6.1578083e-03   1.4279616e-02   3.6396947e-02   7.1008553e-02   1.9390631e-01
   6.8400000e+00   2.1864257e-05   7.4999705e-04   6.5509947e-03   1.5889780e-02   3.6300033e-02   7.6943042e-02   1.9279437e-01
   6.8600000e+00   2.2492467e-05   7.7523760e-04   7.0445604e-03   1.7717950e-02   3.6199544e-02   8.3350136e-02   1.9165414e-01
   6.8800000e+00   2.3754221e-05   8.0388384e-04   7.6354083e-03   1.9740738e-02   3.6093442e-02   9.0246518e-02   1.9053539e-01
   6.9000000e+00   2.5649448e-05   8.3649228e-04   8.3190943e-03   2.1939960e-02   3.5979587e-02   9.7648522e-02   1.8949659e-01
   6.9200000e+00   2.8142156e-05   8.7360249e-04   9.0907834e-03   2.4301952e-02   3.5855758e-02   1.0557218e-01   1.8860560e-01
   6.9400000e+00   3.1178521e-05   9.1572291e-04   9.9458747e-03   2.6816666e-02   3.5719666e-02   1.1403327e-01   1.8794002e-01
   6.9600000e+00   3.4702255e-05   9.6331944e-04   1.0880331e-02   2.9476825e-02   3.5568974e-02   1.2304737e-01   1.8758722e-01
   6.9800000e+00   3.8663288e-05   1.0168076e-03   1.1890798e-02   3.2277250e-02   3.5401320e-02   1.3262987e-01   1.8764382e-01
   7.0000000e+00   4.3020843e-05   1.0765491e-03   1.2974605e-02   3.5214332e-02   3.5214332e-02   1.4279606e-01   1.8821453e-01


==> Plotdata_lawnmower-path-p-new-vs-old.txt <==
Time  New        Original
   5  1.1647e-01 2.1314e-01
  15  1.7766e-03 1.4147e-03
  25  1.6417e-03 1.0581e-04
  35  1.6223e-03 1.1509e-05
  45  6.9363e-04 3.7322e-06
  55  8.3191e-04 3.5211e-04
  65  1.7574e-03 2.1842e-03
  75  6.5864e-03 3.0917e-03
  85  1.0471e-02 4.3135e-03
  95  6.6360e-03 2.2827e-03
 105  2.3240e-03 1.7027e-04
 115  2.0323e-03 1.7768e-03
 125  3.6923e-03 4.5850e-03
 135  8.8887e-03 4.8931e-03
 145  8.9606e-03 8.4347e-04
 155  6.2077e-04 3.4072e-05
 165  1.3752e-06 2.5916e-06
 175  1.1724e-05 8.0036e-05
 185  8.1700e-04 2.9222e-03
 195  4.8175e-03 7.0121e-03
 205  7.1273e-03 7.3039e-03
 215  6.7816e-03 6.6235e-03
 225  6.5883e-03 7.1213e-04
 235  1.7645e-03 1.9189e-03
 245  2.8046e-03 2.4523e-03
 255  9.1503e-03 3.5945e-03
 265  1.0685e-02 2.7746e-03
 275  2.0661e-03 4.0034e-05
 285  7.5339e-06 3.3608e-06
 295  7.3373e-05 1.3987e-05
 305  1.3198e-03 4.0084e-03
 315  3.6824e-03 1.7845e-02
 325  7.9135e-03 7.2031e-02
 335  1.2077e-02 7.1348e-02
 345  6.5792e-03 2.5725e-02
 355  3.9324e-03 4.7176e-03
 365  3.2789e-03 1.5428e-02
 375  9.0821e-03 1.0516e-02
 385  1.3476e-02 5.7049e-03
 395  1.2319e-03 1.3935e-03


==> Plotdata_lawnmower-path-s-new-vs-old.txt <==
Time  New        Original
   5  4.8799e-01 2.9032e-01
  15  3.0608e-01 2.0892e-01
  25  1.6706e-01 1.1092e-01
  35  7.5149e-02 4.8705e-02
  45  2.8563e-02 1.8138e-02
  55  9.6977e-03 6.4210e-03
  65  3.0671e-03 2.1109e-03
  75  9.2094e-04 7.1060e-04
  85  2.9536e-04 2.2252e-04
  95  1.1471e-04 1.2546e-04
 105  3.3258e-05 1.4454e-05
 115  3.5544e-06 6.8216e-06
 125  6.3423e-06 9.6121e-06
 135  7.2375e-06 8.7617e-07
 145  8.8051e-06 5.4363e-06
 155  8.5927e-07 1.7946e-06
 165  3.2202e-06 1.2268e-06
 175  1.9378e-06 8.3520e-07
 185  5.0954e-06 2.7533e-05
 195  2.2330e-06 1.5188e-05
 205  3.0810e-07 7.8392e-05
 215  9.2008e-06 4.1137e-04
 225  8.0221e-06 6.7438e-04
 235  2.7248e-06 4.3095e-04
 245  6.0152e-06 2.4616e-04
 255  1.3671e-06 6.6843e-05
 265  1.8753e-06 1.2425e-05
 275  6.6839e-06 6.3970e-07
 285  1.1782e-06 1.3086e-06
 295  8.5352e-07 1.2212e-06
 305  5.7749e-06 3.4432e-05
 315  2.5027e-06 2.5447e-04
 325  8.6997e-06 1.9063e-04
 335  7.1255e-06 1.2997e-04
 345  2.7557e-06 5.0208e-04
 355  5.1329e-06 3.0754e-04
 365  1.6546e-05 3.9778e-05
 375  2.6289e-05 7.0613e-05
 385  2.6888e-05 2.5102e-05
 395  1.0637e-05 3.7814e-05


==> Plotdata_linear-demo.txt <==
x y
  0         0
  1    0.1970
  2    0.4988
  3    1.6197
  4    3.6660
  5    6.6940
  6    9.9160
  7   12.7263
  8   13.9524
  9   15.1528
 10   16.3800
 11   17.2944
 12   18.3861
 13   18.9247
 14   19.5732
 15   20.5254
 16   20.8086
 17   21.9804
 18   22.0812
 19   22.4739
 20   23.3154
 21   23.6468
 22   23.8428
 23   23.8862
 24   23.8992
 25   24.0547
 26   24.3755
 27   25.3318
 28   26.9350
 29   29.3276
 30   31.7439
 31   33.0867
 32   34.5023
 33   35.4450
 34   36.1064
 35   37.6667
 36   39.5205
 37   41.3300
 38   42.0996
 39   43.1625
 40   44.4930
 41   46.5437
 42   48.5520
 43   50.5462
 44   52.3676
 45   53.8408
 46   56.1252
 47   57.6598
 48   58.2296
 49   58.3251
 50   59.2279
 51   59.7866
 52   61.3425
 53   62.3973
 54   63.2736
 55   64.4979
 56   67.1229
 57   69.4233
 58   71.3976
 59   72.6123
 60   72.7989
 61   73.1462
 62   73.3759
 63   73.5021
 64   74.0462
 65   74.4013
 66   74.8735
 67   75.5128
 68   75.9003
 69   76.3006
 70   76.7523
 71   77.2690
 72   77.3063
 73   77.7351
 74   77.8130
 75   77.8912
 76   78.3040
 77   78.4306
 78   78.4434
 79   78.6951
 80   79.0762
 81   80.6542
 82   82.4408
 83   83.0445
 84   83.0798
 85   83.4373
 86   83.5572
 87   83.7842
 88   84.6160
 89   86.1777
 90   88.3942
 91   89.9832
 92   91.0466
 93   91.5779
 94   91.7958
 95   92.4544
 96   93.3838
 97   93.8196
 98   94.1205
 99   94.3180
100   96.0155
101   97.7131
102   99.4106
103  101.1082
104  102.8057
105  104.5033
106  106.2008
107  107.8984
108  109.5959
109  111.2935
110  112.9910


==> Plotdata_new-vs-old_lawnmower-path-p-new-vs-old-otf.txt <==
Time Original FDMA TDMA
5   2.1403000e-01   1.2303000e-01   1.0574000e-01
15   2.2728000e-03   2.4270000e-02   7.2395000e-04
25   1.5664000e-04   2.6364000e-03   1.0534000e-03
35   1.4984000e-05   5.3349000e-04   7.5952000e-04
45   3.9057000e-06   8.4581000e-05   3.9147000e-04
55   3.8777000e-04   3.3018000e-04   6.9778000e-04
65   2.5714000e-03   1.6409000e-03   2.2216000e-03
75   3.1737000e-03   2.1290000e-03   6.1300000e-03
85   4.3067000e-03   3.0212000e-03   9.8454000e-03
95   1.8325000e-03   3.4557000e-03   6.6135000e-03
105   3.0277000e-04   6.3042000e-03   2.0601000e-03
115   1.8233000e-03   2.1593000e-03   2.4020000e-03
125   4.4026000e-03   4.2895000e-03   4.6221000e-03
135   4.1070000e-03   1.4352000e-03   8.6271000e-03
145   5.4503000e-04   6.4022000e-03   7.7818000e-03
155   1.2839000e-05   4.4332000e-03   3.8565000e-04
165   9.1989000e-07   2.3023000e-04   7.0058000e-07
175   1.1805000e-04   5.0257000e-05   1.5656000e-05
185   7.8042000e-04   2.9772000e-04   1.1399000e-03
195   1.8743000e-03   9.3699000e-04   4.7802000e-03
205   3.6195000e-03   2.7417000e-03   7.4709000e-03
215   3.9315000e-03   4.6823000e-03   5.9472000e-03
225   1.4004000e-04   7.1278000e-03   6.7788000e-03
235   1.4798000e-03   3.7463000e-03   1.8139000e-03
245   2.2921000e-03   3.0564000e-03   2.8570000e-03
255   4.5818000e-03   2.0259000e-03   8.4819000e-03
265   2.7150000e-03   6.4029000e-03   1.4894000e-02
275   2.4487000e-04   5.5340000e-03   7.0409000e-04
285   1.9377000e-05   3.3460000e-04   1.7100000e-06
295   7.3210000e-05   4.6539000e-05   1.4877000e-04
305   1.6520000e-04   9.3586000e-05   1.3101000e-03
315   1.0271000e-03   6.0711000e-04   3.5794000e-03
325   4.7671000e-03   2.8982000e-03   9.0841000e-03
335   5.8829000e-03   3.5087000e-03   1.1917000e-02
345   1.1455000e-03   6.5980000e-03   4.8207000e-03
355   6.8522000e-04   5.8551000e-03   3.4429000e-03
365   1.9044000e-03   2.9141000e-03   2.7338000e-03
375   3.6037000e-03   3.2264000e-03   1.0037000e-02
385   4.5166000e-03   6.5769000e-03   1.2909000e-02
395   1.3065000e-04   5.1038000e-03   9.7383000e-04
405   5.8158000e-06   9.1043000e-04   8.5527000e-06
415   8.1172000e-07   1.3057000e-04   2.7900000e-05
425   3.4765000e-05   4.2356000e-05   8.9513000e-04
435   1.0579000e-03   4.6229000e-04   1.2072000e-03
445   4.0877000e-03   2.9341000e-03   8.5030000e-03
455   4.9842000e-03   1.8716000e-03   1.2239000e-02
465   1.2263000e-03   6.2412000e-03   9.8632000e-03
475   3.3416000e-04   8.3115000e-03   5.2698000e-03
485   1.5230000e-03   2.9128000e-03   6.1813000e-03
495   4.5856000e-03   4.4412000e-03   8.8328000e-03


==> Plotdata_new-vs-old_lawnmower-path-s-new-vs-old-otf.txt <==
Time Original FDMA TDMA
5   2.6273000e-01   2.7779000e-01   4.1835000e-01
15   1.8356000e-01   1.7723000e-01   2.8337000e-01
25   9.6919000e-02   9.5570000e-02   1.5517000e-01
35   4.2870000e-02   4.3831000e-02   6.9839000e-02
45   1.6041000e-02   1.6902000e-02   2.6690000e-02
55   5.7249000e-03   6.2280000e-03   9.2403000e-03
65   1.9342000e-03   2.2181000e-03   3.0425000e-03
75   6.6861000e-04   7.7947000e-04   9.2186000e-04
85   2.1547000e-04   2.6854000e-04   3.1108000e-04
95   1.2209000e-04   1.1325000e-04   1.3068000e-04
105   1.4581000e-05   3.4520000e-05   3.1660000e-05
115   7.1176000e-06   1.0021000e-05   4.7251000e-06
125   8.2262000e-06   9.4192000e-06   9.4711000e-06
135   2.0062000e-06   1.2734000e-06   5.4602000e-06
145   7.2763000e-06   1.9160000e-06   9.0927000e-06
155   8.8102000e-07   1.8283000e-06   7.7342000e-07
165   6.1489000e-07   1.6345000e-06   2.5819000e-06
175   1.9670000e-07   4.0504000e-07   1.4443000e-06
185   6.0770000e-06   1.5189000e-07   5.2570000e-06
195   5.2846000e-06   1.5931000e-06   1.8823000e-06
205   2.9221000e-07   3.9319000e-07   2.7939000e-07
215   1.5603000e-06   6.9085000e-06   1.0221000e-05
225   1.3401000e-07   1.0174000e-05   6.2848000e-06
235   3.5090000e-06   6.5330000e-07   1.2685000e-06
245   1.2038000e-05   1.1550000e-06   4.5775000e-06
255   1.4400000e-06   1.5294000e-06   9.6338000e-07
265   7.1628000e-08   6.6777000e-06   4.1439000e-07
275   5.4666000e-07   1.0746000e-06   5.9073000e-06
285   9.5713000e-07   3.6507000e-06   7.4410000e-07
295   4.5379000e-07   3.2338000e-06   1.5384000e-06
305   3.0962000e-07   2.0739000e-06   4.4387000e-06
315   2.7711000e-06   3.0648000e-06   4.4337000e-06
325   7.2059000e-06   4.5752000e-06   7.9800000e-06
335   5.3112000e-06   4.6014000e-06   7.3144000e-06
345   2.6916000e-07   1.8806000e-06   2.2511000e-06
355   1.0157000e-06   4.8429000e-06   4.7548000e-06
365   5.8742000e-06   9.0556000e-06   1.3478000e-05
375   1.2154000e-05   7.7070000e-06   2.0042000e-05
385   1.0615000e-05   2.6032000e-06   2.2369000e-05
395   7.1578000e-07   5.5926000e-07   5.2314000e-06
405   8.5696000e-07   4.5966000e-06   5.6120000e-07
415   5.5007000e-07   3.8195000e-06   2.2158000e-06
425   1.0469000e-06   2.3280000e-06   2.0723000e-06
435   1.9315000e-06   1.4765000e-06   2.5467000e-06
445   1.8612000e-06   1.3169000e-06   3.1742000e-06
455   1.5815000e-06   1.1572000e-06   3.1767000e-06
465   1.1807000e-06   7.7791000e-07   3.4764000e-06
475   1.5363000e-06   1.5059000e-06   5.5838000e-06
485   2.6032000e-06   3.1050000e-06   1.0012000e-05
495   3.6238000e-06   5.0146000e-06   1.1824000e-05


==> Plotdata_new-vs-old_spiral-path-p-new-vs-old-otf.txt <==
Time Original FDMA TDMA
5   3.5599900e+02   3.4118450e+02   3.3693920e+02
15   5.0172000e+01   5.7558000e+01   6.2692500e+01
25   1.5077000e+00   2.0818000e+00   9.0093000e-01
35   8.4188000e-01   2.0593000e+00   1.9486000e-01
45   1.6374000e-02   1.1114000e-01   1.3663000e-03
55   6.4069000e-04   9.0744000e-03   5.1701000e-05
65   5.1363000e-05   1.4659000e-03   2.2018000e-05
75   3.9259000e-06   1.6169000e-04   2.0128000e-05
85   3.3450000e-07   1.9830000e-05   1.2967000e-05
95   2.7763000e-08   4.6108000e-06   5.3372000e-06
105   3.0114000e-08   2.2375000e-06   2.4945000e-06
115   6.6512000e-08   2.0462000e-06   1.7993000e-06
125   8.0264000e-08   3.8045000e-06   1.6986000e-06
135   1.0760000e-07   6.6603000e-06   9.6693000e-07
145   7.0458000e-08   6.7079000e-06   7.0052000e-07
155   3.3052000e-08   5.1968000e-06   7.2488000e-07
165   1.9983000e-08   6.2439000e-06   8.2892000e-07
175   1.0660000e-08   4.9387000e-06   7.9849000e-07
185   7.8711000e-09   2.8345000e-06   6.6064000e-07
195   6.6126000e-09   1.8285000e-06   6.1176000e-07
205   8.7304000e-09   1.5455000e-06   6.7973000e-07
215   1.7477000e-08   1.4964000e-06   7.1645000e-07
225   4.1222000e-08   1.4150000e-06   8.8455000e-07
235   8.2192000e-08   1.5892000e-06   1.5868000e-06
245   7.6849000e-08   3.3642000e-06   1.2044000e-06
255   1.1056000e-07   6.0932000e-06   6.2469000e-07
265   6.9562000e-08   5.8410000e-06   5.7693000e-07
275   2.8005000e-08   4.6099000e-06   6.0601000e-07
285   1.9363000e-08   5.2664000e-06   6.2248000e-07
295   1.1139000e-08   3.6483000e-06   5.6618000e-07
305   8.6761000e-09   2.0468000e-06   4.9567000e-07
315   6.6590000e-09   1.4636000e-06   4.9902000e-07
325   9.8195000e-09   1.4175000e-06   5.4307000e-07
335   1.9888000e-08   1.4594000e-06   5.9921000e-07
345   4.3780000e-08   1.3642000e-06   9.4404000e-07
355   6.8429000e-08   1.6019000e-06   1.0073000e-06
365   1.3890000e-07   3.2683000e-06   5.5311000e-07
375   8.4349000e-08   5.0558000e-06   4.0537000e-07
385   5.3320000e-08   4.9499000e-06   4.5394000e-07
395   2.8256000e-08   4.2369000e-06   2.9714000e-07
405   1.3807000e-08   4.1103000e-06   4.3691000e-07
415   8.9466000e-09   2.7036000e-06   3.9526000e-07
425   8.7805000e-09   1.6019000e-06   3.0337000e-07
435   6.9469000e-09   1.2908000e-06   3.0036000e-07
445   1.8491000e-06   1.3044000e-06   1.0345000e-06
455   1.9088000e-04   3.4070000e-05   4.8957000e-04
465   3.0087000e-04   2.8732000e-04   2.5352000e-03
475   1.1212000e-04   2.2008000e-04   2.6780000e-03
485   8.8780000e-05   8.8929000e-05   1.5736000e-03
495   1.4366000e-04   1.3528000e-04   1.8683000e-03


==> Plotdata_new-vs-old_spiral-path-s-new-vs-old-otf.txt <==
Time Original FDMA TDMA
5   3.3517000e-01   3.0415000e-01   3.5075000e-01
15   4.7509000e-01   4.5136000e-01   4.3380000e-01
25   5.1035000e-01   4.8761000e-01   3.8025000e-01
35   2.4550000e-01   2.4630000e-01   1.9943000e-01
45   6.3683000e-02   7.2927000e-02   9.8849000e-02
55   1.4454000e-02   1.9851000e-02   5.1857000e-02
65   2.8827000e-03   4.8028000e-03   2.5296000e-02
75   5.1505000e-04   9.5710000e-04   1.0468000e-02
85   9.1716000e-05   1.9400000e-04   3.0895000e-03
95   1.6130000e-05   3.9035000e-05   6.7308000e-04
105   2.6904000e-06   7.6904000e-06   1.2140000e-04
115   4.5736000e-07   1.5745000e-06   1.9064000e-05
125   7.5524000e-08   3.2084000e-07   2.5076000e-06
135   1.3408000e-08   6.6903000e-08   2.3404000e-07
145   2.2053000e-09   1.3874000e-08   8.7985000e-09
155   4.0377000e-10   2.9681000e-09   1.1449000e-09
165   6.9660000e-11   6.9387000e-10   1.8521000e-09
175   1.0559000e-11   1.7854000e-10   1.0005000e-09
185   1.6455000e-12   5.3745000e-11   3.4563000e-10
195   2.2385000e-13   2.1337000e-11   1.0634000e-10
205   6.6053000e-14   1.2861000e-11   3.0785000e-11
215   2.6716000e-13   1.2121000e-11   1.4496000e-11
225   2.3496000e-12   9.1124000e-12   9.4728000e-12
235   1.4693000e-11   5.8506000e-12   3.1233000e-11
245   5.3369000e-12   1.8880000e-11   2.2276000e-11
255   9.5365000e-12   1.0177000e-11   3.7634000e-11
265   2.2123000e-11   5.4078000e-11   6.6887000e-12
275   3.1644000e-11   6.1770000e-11   1.2352000e-11
285   3.7269000e-11   3.7535000e-11   2.7861000e-11
295   2.6706000e-11   7.1048000e-11   4.7372000e-11
305   1.3053000e-11   9.3567000e-11   5.5034000e-11
315   4.5797000e-12   7.7640000e-11   4.5775000e-11
325   3.8331000e-12   9.6707000e-11   4.7099000e-11
335   2.0428000e-12   1.3050000e-10   4.1927000e-11
345   3.8017000e-12   1.2271000e-10   4.9305000e-11
355   6.2899000e-12   9.7877000e-11   6.7606000e-11
365   3.4482000e-11   6.9753000e-11   1.1748000e-10
375   8.3268000e-12   2.0671000e-10   7.2320000e-11
385   1.1651000e-10   2.8559000e-11   1.4037000e-10
395   4.3053000e-10   4.0868000e-10   1.6072000e-09
405   6.9032000e-10   3.2373000e-09   5.2789000e-09
415   4.0050000e-10   6.9915000e-09   8.6581000e-09
425   8.0796000e-11   6.6329000e-09   6.3720000e-09
435   1.4040000e-11   3.5432000e-09   2.3682000e-09
445   5.9425000e-08   2.7120000e-09   1.1538000e-09
455   2.0233000e-06   1.5637000e-07   1.9557000e-07
465   3.4034000e-06   5.9541000e-07   1.6184000e-06
475   4.2267000e-06   5.5235000e-08   1.7911000e-07
485   1.0886000e-05   5.4909000e-07   2.1051000e-07
495   1.3886000e-05   1.6311000e-05   1.3149000e-05


==> Plotdata_param-sets_lawnmower-msep-allpsets.txt <==
Time Set1Loss10 Set1Loss30 Set1Loss50 Set1Loss70 Set1Loss90 Set2Loss10 Set2Loss30 Set2Loss50 Set2Loss70 Set2Loss90 Set0Loss10 Set0Loss30 Set0Loss50 Set0Loss70 Set0Loss90 
   5 2.2613     2.2427     2.264      2.2432     1.9585     2.7154     2.7225     2.7245     2.7155     1.7539     0.14547    0.15526    0.17791    0.2849     0.34801    
  15 1.4587     1.5113     1.5963     1.4992     1.2828     3.0564     3.0939     3.0784     3.0213     4.7202     0.0011224  0.0020771  0.010343   0.031125   0.41831    
  25 0.025785   0.045413   0.083463   0.10142    0.36698    0.59502    0.72602    0.6218     0.70127    4.495      0.0007991  0.0016625  0.003957   0.0039042  0.84924    
  35 0.0095857  0.01019    0.44959    0.43347    0.78892    0.22984    0.29128    0.11315    0.25557    6.6563     0.0004699  0.001605   0.00073231 0.013312   1.022      
  45 0.0050367  0.0051876  0.40777    0.49204    2.5023     0.27551    0.37817    0.17344    0.27158    9.6738     0.00022853 0.00095509 0.00091484 0.0023039  1.7458     
  55 0.0099873  0.011262   0.33691    0.66949    8.2276     0.080424   0.57383    0.13893    0.22509    10.0176    0.00069051 0.00042383 0.0010277  0.0010796  0.77664    
  65 0.013741   0.029752   0.88088    1.1479     23.1371    0.41764    1.2519     0.52998    0.42066    12.6469    0.0022959  0.0012837  0.00087909 0.0021846  0.05436    
  75 0.044924   0.05079    0.81155    1.0344     48.3264    0.67003    2.0272     1.1918     0.46079    12.8703    0.0062906  0.0067343  0.006383   0.0071575  0.098282   
  85 0.027158   0.035256   0.097373   0.34246    81.262     0.7518     2.0649     1.992      0.62069    7.6917     0.010072   0.0096531  0.0074818  0.016536   1.1032     
  95 0.002611   0.0035426  0.28935    0.025815   118.7404   0.6466     1.1753     2.0922     0.68397    5.9382     0.0065547  0.007041   0.0085018  0.021162   1.8258     
 105 0.013663   0.017347   0.33181    0.051818   103.0131   0.31917    0.32894    1.2368     0.36818    3.6554     0.0021334  0.0021714  0.0033502  0.0091408  0.663      
 115 0.050021   0.052295   0.13755    0.11165    47.388     0.64447    0.75303    1.1628     0.65795    4.8053     0.0022653  0.0018385  0.0011424  0.0038229  0.89345    
 125 0.030918   0.03547    0.11576    0.64978    28.8275    0.30537    0.56647    0.6336     0.19671    12.5893    0.0043213  0.0034435  0.0029664  0.0023707  0.55279    
 135 0.007044   0.0077372  0.031551   1.7594     22.9302    0.13596    0.4447     0.24109    0.14093    20.2527    0.0086197  0.0096384  0.010669   0.0030947  0.64284    
 145 0.00014682 0.0005506  0.018572   2.6072     26.7646    0.025151   0.26658    0.070487   0.082441   27.0643    0.0080061  0.0090458  0.0092817  0.010697   2.5534     
 155 2.1888e-05 0.00045501 0.025771   2.5839     34.1       0.0051438  0.14146    0.018697   0.13479    33.8106    0.0004314  0.00078165 0.0011594  0.0082294  3.2714     
 165 0.0014619  0.0016361  0.008351   2.8107     26.7307    0.036868   0.060542   0.030147   0.15168    42.5354    6.3363e-07 6.5795e-07 6.3765e-06 0.00092976 3.1766     
 175 0.0038004  0.0040393  0.003615   3.2204     23.9785    0.10449    0.071972   0.058372   0.26626    52.5055    1.4547e-05 8.6269e-06 1.1793e-06 2.5511e-06 3.2145     
 185 0.007541   0.0080808  0.0080743  3.2185     22.2563    0.26408    0.26556    0.22149    0.39034    64.235     0.0011312  0.00057232 0.00020132 1.3199e-05 1.6245     
 195 0.044782   0.047427   0.061707   2.0088     18.0561    0.49323    0.59372    0.61177    0.56118    75.2015    0.0043861  0.0046688  0.0063429  0.00061417 1.5211     
 205 0.028647   0.034286   0.087062   0.55131    13.0016    0.39512    0.66278    0.65731    0.47178    79.2519    0.0073222  0.0069066  0.0055136  0.0086255  1.6178     
 215 0.0028663  0.0041834  0.041685   0.067899   11.3899    0.51093    0.84054    0.90582    0.52323    76.49      0.0059998  0.0074676  0.0083089  0.006831   0.18769    
 225 0.010417   0.011922   0.029876   0.52606    21.6344    0.32697    0.54769    0.61549    0.33136    75.0609    0.006673   0.0065497  0.0060383  0.0088826  0.057056   
 235 0.031059   0.030174   0.031018   0.43149    42.1091    0.53069    0.63237    0.60018    0.59731    75.0784    0.0017607  0.0019491  0.0018627  0.0046441  0.024364   
 245 0.047425   0.04915    0.068057   0.16928    72.3507    0.38039    0.48249    0.5225     0.40706    77.3409    0.0028733  0.0030397  0.0034488  0.0028236  0.040382   
 255 0.010602   0.010779   0.015416   0.049779   107.3821   0.10058    0.11492    0.10959    0.20879    81.3503    0.0087113  0.0083605  0.0075503  0.0055038  0.050128   
 265 0.00045098 0.00047305 0.0015159  0.17216    124.06     0.025638   0.020978   0.028656   0.1193     84.7187    0.01041    0.01473    0.011123   0.010568   0.044178   
 275 6.722e-06  7.6188e-06 1.1466e-05 0.23498    119.7785   0.0044904  0.018692   0.038537   0.139      81.5134    0.00099591 0.00095969 0.0030483  0.012537   0.12114    
 285 0.0010111  0.00095607 0.00047869 0.27878    87.8014    0.021063   0.052298   0.088782   0.14564    78.1621    1.3126e-06 7.447e-06  8.2282e-05 0.0018335  0.11823    
 295 0.0022971  0.0022767  0.0017927  0.27632    59.3931    0.066862   0.11524    0.15199    0.16926    77.3777    0.00010309 2.3899e-05 2.0967e-06 0.000358   0.093354   
 305 0.0072938  0.0073047  0.0080303  0.1775     46.3637    0.14503    0.1945     0.23459    0.24828    78.3006    0.00099387 0.0010547  0.00077456 0.00012408 0.16907    
 315 0.044173   0.044089   0.033859   0.068361   51.2914    0.53823    0.59927    0.67172    0.52196    77.2018    0.0041107  0.0029189  0.0023274  0.00091288 0.32908    
 325 0.028571   0.028364   0.035769   0.054197   59.8114    0.35694    0.42039    0.53721    0.37779    88.3281    0.008837   0.0061281  0.0036365  0.0034209  0.59268    
 335 0.0063691  0.0065093  0.014856   0.055636   64.524     0.5331     0.54695    0.67983    0.72633    100.9419   0.011754   0.011674   0.011029   0.0057047  0.69579    
 345 0.0074755  0.0068719  0.0043519  0.10635    68.0974    0.39426    0.37696    0.49421    0.63744    106.2576   0.0052663  0.0081339  0.011459   0.011814   0.33744    
 355 0.019225   0.01849    0.015067   0.10008    71.9872    0.417      0.43272    0.40312    0.57632    94.4084    0.0037814  0.0045185  0.0052643  0.0095971  0.49421    
 365 0.068529   0.061576   0.066858   0.10527    66.1265    0.48844    0.52378    0.54955    0.76082    80.5857    0.0027649  0.0038132  0.0038084  0.0057526  1.2938     
 375 0.01585    0.012976   0.013428   0.046006   64.1363    0.083564   0.14524    0.085085   0.49108    52.5778    0.0099263  0.0070862  0.0038475  0.0071828  3.9378     
 385 0.0067253  0.0012242  0.002854   0.012723   73.2662    0.035764   0.066665   0.035003   0.47641    18.704     0.013117   0.012613   0.0080938  0.0067216  6.0646     
 395 0.0039671  7.378e-06  3.058e-05  0.0063986  72.8568    0.0040814  0.0075513  0.0023371  0.92029    3.749      0.001463   0.0023609  0.0079217  0.0090303  7.5621     
 405 0.0015484  0.00051889 0.00017921 0.0059675  57.1378    0.013154   0.0156     0.012749   1.2541     3.3997     1.2842e-05 6.5603e-05 0.00035142 0.0043892  3.3263     
 415 0.0022873  0.0018674  0.0017811  0.0082573  60.685     0.059801   0.075208   0.060288   1.2689     13.473     1.5018e-05 1.4618e-06 0.00014213 0.00010961 0.83175    
 425 0.009089   0.0080808  0.0072342  0.017686   71.4137    0.079814   0.13034    0.089291   1.675      25.1202    0.00083616 0.000823   0.0013434  3.5664e-05 0.16093    
 435 0.039699   0.034581   0.019396   0.051037   89.1974    0.49268    0.54427    0.5014     2.3446     46.6951    0.0017917  0.0011284  0.0035255  0.0017734  0.17847    
 445 0.05676    0.032538   0.040054   0.05794    104.7964   0.28895    0.45287    0.36534    2.465      73.7712    0.0097366  0.0054026  0.0066773  0.003739   0.32027    
 455 0.034227   0.012852   0.020898   0.032866   134.205    0.47398    0.73089    0.55668    2.4572     91.6077    0.012729   0.01395    0.026912   0.024121   0.95385    
 465 0.026068   0.0042454  0.0020811  0.045227   165.9844   0.43516    0.69021    0.51827    1.7318     106.3343   0.010513   0.013375   0.031221   0.011721   2.4995     
 475 0.0507     0.01512    0.013792   0.071809   194.4131   0.34177    0.45138    0.35183    0.79392    109.624    0.0064842  0.0064178  0.010555   0.0058771  1.885      
 485 0.084052   0.06723    0.059631   0.1166     217.4479   0.60809    0.7731     0.69337    1.2404     118.0295   0.0064258  0.0069515  0.0081026  0.0061307  1.3757     
 495 0.029803   0.013437   0.021366   0.069791   234.0529   0.10315    0.27648    0.1674     0.70722    140.8219   0.0094851  0.0057389  0.0089066  0.020994   0.97975    


==> Plotdata_param-sets_lawnmower-msep-fdma-allpsets.txt <==
Time Set0Loss10 Set0Loss30 Set0Loss50 Set0Loss70 Set0Loss90 Set1Loss10 Set1Loss30 Set1Loss50 Set1Loss70 Set1Loss90 Set2Loss10 Set2Loss30 Set2Loss50 Set2Loss70 Set2Loss90 
   5.0000000e+00   1.1780000e-01   1.2539000e-01   3.2709000e-01   2.7108000e-01   2.3779000e-01   3.7841000e+00   3.7837000e+00   3.7839000e+00   3.7843000e+00   3.7949000e+00   4.0249000e+00   4.0249000e+00   4.0261000e+00   4.0259000e+00   3.7913000e+00
   1.5000000e+01   2.4495000e-02   1.5402000e-02   2.4253000e+00   1.6459000e+00   4.7172000e-01   4.1096000e+00   4.1061000e+00   4.1149000e+00   4.1457000e+00   4.1753000e+00   7.4666000e+00   7.3259000e+00   7.5664000e+00   7.5305000e+00   7.9472000e+00
   2.5000000e+01   2.4907000e-03   1.8672000e-03   2.3811000e+00   1.2935000e+00   7.4254000e-01   1.7349000e-01   1.7160000e-01   1.8985000e-01   2.1699000e-01   3.1381000e-01   7.2354000e-01   7.1699000e-01   7.4008000e-01   7.6966000e-01   1.3242000e+00
   3.5000000e+01   4.7783000e-04   1.4079000e-03   8.1027000e-02   7.9182000e-02   3.2694000e-01   1.6059000e-01   1.5410000e-01   2.0054000e-01   3.3039000e-01   9.4666000e-01   6.0792000e-01   6.3581000e-01   6.7975000e-01   6.7647000e-01   1.0288000e+00
   4.5000000e+01   1.0259000e-04   1.3351000e-04   4.8952000e-03   1.2737000e-01   1.0744000e-01   1.4577000e-02   1.5384000e-02   3.6972000e-02   2.5379000e-01   3.7351000e+00   3.9399000e-01   3.7229000e-01   5.2014000e-01   5.5435000e-01   8.9010000e-01
   5.5000000e+01   3.0160000e-04   2.0860000e-04   1.4863000e-03   1.2854000e-01   1.8124000e-01   1.0504000e-02   9.9005000e-03   2.3645000e-02   3.2650000e-01   1.2810300e+01   7.7447000e-02   8.4011000e-02   3.3474000e-01   3.0165000e-01   7.2171000e-01
   6.5000000e+01   1.1666000e-03   5.6839000e-04   3.9666000e-04   8.0816000e-02   1.5941000e-01   2.5456000e-03   2.1735000e-03   2.6395000e-03   3.1084000e-01   3.5549700e+01   1.6793000e-01   1.8823000e-01   8.1902000e-01   9.1176000e-01   2.5712000e+00
   7.5000000e+01   2.0025000e-03   2.2811000e-03   1.8895000e-03   1.9853000e-01   2.2889000e-01   1.9847000e-02   1.9496000e-02   1.9773000e-02   2.5605000e-01   6.5410800e+01   7.0004000e-02   8.4081000e-02   7.1744000e-01   2.3155000e+00   6.0259000e+00
   8.5000000e+01   3.0944000e-03   3.5918000e-03   2.4529000e-03   1.4541000e-01   4.0591000e-01   3.8373000e-02   3.7329000e-02   4.6686000e-02   3.5324000e-01   7.4533200e+01   9.8064000e-02   1.2211000e-01   9.1789000e-01   4.7451000e+00   1.4330300e+01
   9.5000000e+01   3.4669000e-03   2.4935000e-03   2.0497000e-03   6.3197000e-01   1.6599000e-01   8.7664000e-02   8.6024000e-02   1.1367000e-01   4.0831000e-01   6.6877400e+01   9.6834000e-02   1.3624000e-01   1.1641000e+00   5.7640000e+00   2.6088100e+01
   1.0500000e+02   6.0184000e-03   5.5078000e-03   4.2393000e-03   3.8125000e-01   1.1515000e-01   3.1357000e-02   3.0918000e-02   4.2253000e-02   1.1036000e-01   5.2021000e+01   2.2411000e-01   2.0885000e-01   1.5924000e+00   8.0466000e+00   5.1333700e+01
   1.1500000e+02   2.4460000e-03   3.7127000e-03   6.5171000e-03   1.3433000e-01   1.9943000e-01   1.7914000e-02   1.7852000e-02   2.2432000e-02   3.8442000e-02   4.9890300e+01   2.5171000e-01   2.9934000e-01   1.4423000e+00   9.3795000e+00   1.0916330e+02
   1.2500000e+02   3.7352000e-03   2.4401000e-03   2.0370000e-03   6.4712000e-02   2.0075000e-01   8.2762000e-02   8.2917000e-02   8.3644000e-02   1.0708000e-01   6.1912300e+01   5.5820000e-01   6.0419000e-01   1.0740000e+00   1.2644600e+01   2.1025700e+02
   1.3500000e+02   2.2972000e-03   3.8803000e-03   4.7529000e-03   6.9503000e-03   5.9177000e-02   3.8122000e-02   3.7955000e-02   3.9331000e-02   1.4827000e-01   8.8763800e+01   4.1524000e-01   4.5232000e-01   5.0702000e-01   2.0281900e+01   3.1268660e+02
   1.4500000e+02   5.8395000e-03   5.5087000e-03   2.0662000e-03   6.9378000e-03   1.8087000e-02   3.6269000e-02   3.6160000e-02   3.6913000e-02   2.2632000e-01   7.1186000e+01   1.7426000e-01   2.0491000e-01   2.4220000e-01   2.4161400e+01   3.7918220e+02
   1.5500000e+02   5.0009000e-03   5.0577000e-03   6.3441000e-03   5.5864000e-03   4.2025000e-02   2.8938000e-03   2.8176000e-03   3.4353000e-03   2.7249000e-01   1.5409800e+01   1.4771000e-01   1.4853000e-01   1.7304000e-01   2.3028100e+01   4.3283180e+02
   1.6500000e+02   2.5797000e-04   7.2786000e-04   3.2559000e-03   5.5205000e-03   1.0349000e-01   1.2342000e-03   1.2295000e-03   1.7952000e-03   2.1347000e-01   4.5873000e-01   2.1487000e-02   2.3557000e-02   2.4498000e-01   1.9161700e+01   5.1680540e+02
   1.7500000e+02   5.1170000e-05   1.1224000e-04   2.2899000e-04   1.2626000e-03   5.4058000e-02   4.5831000e-04   4.7076000e-04   9.3541000e-04   7.1190000e-02   7.2460000e-01   6.6385000e-02   7.2476000e-02   8.5016000e-01   1.5801200e+01   6.2891520e+02
   1.8500000e+02   2.3371000e-04   1.6322000e-04   1.0411000e-04   1.7375000e-04   1.0937000e-02   1.7635000e-03   1.8191000e-03   2.5253000e-03   8.0236000e-03   2.3235000e+00   3.5244000e-02   3.5831000e-02   1.3505000e+00   1.5286600e+01   6.5353480e+02
   1.9500000e+02   8.8397000e-04   9.4100000e-04   5.3157000e-04   1.4098000e-04   4.1196000e-02   7.7995000e-03   7.8621000e-03   7.5136000e-03   1.1866000e-02   8.0055000e+00   5.4159000e-02   6.1841000e-02   1.2695000e+00   1.5484400e+01   5.9477280e+02
   2.0500000e+02   2.8885000e-03   2.5219000e-03   1.2394000e-03   1.2721000e-03   1.2886000e-02   4.0288000e-02   4.0432000e-02   4.1529000e-02   6.4267000e-02   1.6989300e+01   1.0773000e-01   1.1168000e-01   9.6403000e-01   1.3719800e+01   6.2297340e+02
   2.1500000e+02   3.8204000e-03   1.4698000e-03   2.3850000e-03   2.9572000e-03   1.5148000e-03   7.8062000e-02   7.8976000e-02   8.2465000e-02   2.1361000e-01   2.9893000e+01   8.5346000e-02   8.5849000e-02   9.4057000e-01   1.0042200e+01   7.8492820e+02
   2.2500000e+02   6.7450000e-03   6.4894000e-03   4.9180000e-03   1.5295000e-03   3.8761000e-03   3.7649000e-02   3.7921000e-02   4.0778000e-02   1.7414000e-01   4.3466600e+01   2.0010000e-01   1.9953000e-01   9.1391000e-01   7.5017000e+00   1.1048986e+03
   2.3500000e+02   4.9090000e-03   7.4844000e-03   8.6932000e-03   6.1047000e-03   2.9845000e-03   2.0666000e-02   2.0663000e-02   2.1006000e-02   1.3167000e-01   5.2058800e+01   2.4220000e-01   2.4735000e-01   6.2326000e-01   5.6684000e+00   1.3868110e+03
   2.4500000e+02   2.6040000e-03   2.1962000e-03   2.7931000e-03   8.2625000e-03   1.0397000e-02   5.9116000e-02   5.9179000e-02   5.7469000e-02   2.6259000e-01   5.1339000e+01   4.2939000e-01   4.5921000e-01   5.0289000e-01   3.6547000e+00   1.4864002e+03
   2.5500000e+02   2.5932000e-03   3.6326000e-03   3.8268000e-03   2.1089000e-03   1.1936000e-02   5.0402000e-02   5.0157000e-02   5.3874000e-02   3.2529000e-01   4.6339300e+01   5.4116000e-01   5.3767000e-01   6.5619000e-01   2.2910000e+00   1.5937458e+03
   2.6500000e+02   6.4267000e-03   4.9956000e-03   1.1414000e-03   3.9954000e-03   4.9066000e-03   4.1682000e-02   4.1773000e-02   4.1728000e-02   1.2382000e-01   3.9184500e+01   1.6611000e-01   1.7066000e-01   2.7837000e-01   1.0395000e+00   1.7592574e+03
   2.7500000e+02   5.4883000e-03   5.7116000e-03   7.8263000e-03   3.6390000e-03   8.6051000e-03   5.7380000e-03   5.7168000e-03   6.0219000e-03   7.8762000e-03   3.0350300e+01   1.7349000e-01   1.8622000e-01   2.9281000e-01   5.8231000e-01   1.9057230e+03
   2.8500000e+02   5.6384000e-04   1.8779000e-03   5.0301000e-03   6.6579000e-03   9.6484000e-03   1.5276000e-03   1.5347000e-03   1.5636000e-03   1.5320000e-02   2.6290900e+01   2.8681000e-02   3.4710000e-02   6.8255000e-02   8.9105000e-01   1.7907662e+03
   2.9500000e+02   9.0909000e-05   1.9911000e-04   2.5913000e-04   2.9598000e-03   6.5360000e-03   2.7323000e-04   3.1791000e-04   3.4024000e-04   2.8945000e-02   3.1221200e+01   5.5903000e-02   7.7859000e-02   7.7801000e-02   1.0020000e+00   1.3654831e+03
   3.0500000e+02   5.9818000e-05   2.9732000e-05   3.5174000e-05   2.6644000e-04   1.1802000e-03   1.6365000e-03   1.6612000e-03   1.8034000e-03   2.9684000e-02   3.0008200e+01   3.8074000e-02   4.5432000e-02   5.3510000e-02   6.5000000e-01   9.8376140e+02
   3.1500000e+02   5.9463000e-04   5.4256000e-04   2.4496000e-04   1.8166000e-04   1.6179000e-04   3.0601000e-03   3.0888000e-03   3.0267000e-03   2.0565000e-02   2.2840300e+01   5.8357000e-02   5.5338000e-02   6.0912000e-02   1.7139000e-01   1.1180577e+03
   3.2500000e+02   2.8362000e-03   2.1201000e-03   8.9176000e-04   6.5862000e-04   7.5310000e-05   4.0929000e-02   4.0954000e-02   4.1079000e-02   4.5161000e-02   1.3048300e+01   1.1731000e-01   1.1422000e-01   9.9449000e-02   3.9400000e-01   1.7114293e+03
   3.3500000e+02   2.1313000e-03   2.1363000e-03   3.0555000e-03   1.6895000e-03   9.4807000e-04   6.2563000e-02   6.2984000e-02   6.2621000e-02   1.0541000e-01   7.1024000e+00   9.4650000e-02   1.1020000e-01   7.9828000e-02   1.0055000e+00   2.3840711e+03
   3.4500000e+02   6.7076000e-03   5.4837000e-03   5.2761000e-03   3.1450000e-03   3.1320000e-03   5.1452000e-02   5.2028000e-02   5.4496000e-02   1.1742000e-01   4.4505000e+00   2.4312000e-01   3.1475000e-01   2.6402000e-01   1.3972000e+00   2.6661238e+03
   3.5500000e+02   7.0541000e-03   8.2223000e-03   6.9308000e-03   5.9401000e-03   2.7242000e-03   2.2373000e-02   2.2496000e-02   2.2549000e-02   5.4576000e-02   1.0681100e+01   2.9443000e-01   4.2653000e-01   4.0121000e-01   2.5640000e+00   2.6493905e+03
   3.6500000e+02   2.5621000e-03   2.3850000e-03   4.2105000e-03   1.0982000e-02   8.5598000e-03   3.3104000e-02   3.3287000e-02   3.1724000e-02   7.0600000e-02   2.2550300e+01   3.7016000e-01   5.2356000e-01   5.1344000e-01   3.1321000e+00   2.6094238e+03
   3.7500000e+02   3.9271000e-03   4.7351000e-03   3.7066000e-03   3.5078000e-03   1.1463000e-02   7.2871000e-02   7.2909000e-02   7.4223000e-02   1.2525000e-01   3.8098100e+01   6.3677000e-01   6.8735000e-01   7.5839000e-01   3.0956000e+00   2.4300543e+03
   3.8500000e+02   5.7714000e-03   1.8717000e-03   2.4881000e-03   5.9551000e-03   3.0074000e-03   4.1784000e-02   4.1972000e-02   4.1818000e-02   6.8749000e-02   3.7467300e+01   2.0435000e-01   2.9261000e-01   4.5388000e-01   3.4204000e+00   1.9013209e+03
   3.9500000e+02   5.3624000e-03   7.0953000e-03   6.8263000e-03   1.4424000e-03   5.6125000e-03   1.1454000e-02   1.1529000e-02   1.2106000e-02   1.7134000e-02   1.0527000e+01   2.0311000e-01   2.3086000e-01   3.4009000e-01   2.4336000e+00   1.2385594e+03
   4.0500000e+02   1.6002000e-03   3.7314000e-03   5.2854000e-03   8.0539000e-03   5.9743000e-03   1.7330000e-03   1.8468000e-03   1.8901000e-03   7.1239000e-03   1.6732000e+00   4.8407000e-02   5.3346000e-02   7.2965000e-02   1.1986000e+00   9.4864020e+02
   4.1500000e+02   1.8635000e-04   2.4024000e-04   4.4521000e-04   4.6293000e-03   2.0470000e-02   3.1738000e-04   4.5227000e-04   2.9853000e-04   1.7011000e-02   1.2703400e+01   4.5972000e-02   5.6981000e-02   5.2129000e-02   5.4280000e-01   1.2164934e+03
   4.2500000e+02   1.6780000e-05   1.3262000e-05   6.6728000e-05   4.8923000e-04   9.1913000e-03   1.5416000e-03   1.6026000e-03   1.5036000e-03   2.4079000e-02   2.4450600e+01   4.4481000e-02   6.2427000e-02   7.6012000e-02   6.4203000e-01   1.8192979e+03
   4.3500000e+02   4.4896000e-04   3.4270000e-04   8.0713000e-05   1.3064000e-04   2.0104000e-02   3.0454000e-03   3.3951000e-03   3.3055000e-03   3.5907000e-02   2.7891700e+01   5.8229000e-02   6.4277000e-02   8.9327000e-02   1.2340000e+00   2.3486709e+03
   4.4500000e+02   2.5840000e-03   1.3787000e-03   5.6441000e-04   1.4183000e-03   4.5000000e-02   3.7110000e-02   3.7156000e-02   3.5737000e-02   7.6207000e-02   3.2076800e+01   8.4620000e-02   1.0181000e-01   1.4907000e-01   2.7761000e+00   2.5658836e+03
   4.5500000e+02   2.2696000e-03   2.9971000e-03   3.9445000e-03   3.3601000e-03   4.6415000e-02   4.6345000e-02   4.9483000e-02   4.8208000e-02   1.6255000e-01   3.1961200e+01   6.0285000e-02   7.2886000e-02   1.8082000e-01   4.4848000e+00   2.7161898e+03
   4.6500000e+02   5.5485000e-03   5.5193000e-03   3.3407000e-03   3.4803000e-03   3.3301000e-02   6.7761000e-02   7.1826000e-02   7.2660000e-02   2.2069000e-01   2.5964100e+01   1.6452000e-01   1.8898000e-01   5.0959000e-01   4.8221000e+00   2.8680171e+03
   4.7500000e+02   8.5816000e-03   7.6299000e-03   5.6690000e-03   5.7622000e-03   2.1977000e-02   2.3280000e-02   2.3984000e-02   2.4382000e-02   9.1641000e-02   1.7018300e+01   2.3550000e-01   2.5563000e-01   7.2314000e-01   4.2030000e+00   2.8133114e+03
   4.8500000e+02   2.9050000e-03   3.7299000e-03   3.7625000e-03   8.7025000e-03   2.5903000e-02   1.6938000e-02   1.7821000e-02   1.7747000e-02   1.0660000e-01   9.8473000e+00   2.6809000e-01   2.9428000e-01   8.2187000e-01   3.7604000e+00   2.4143111e+03
   4.9500000e+02   4.9338000e-03   5.0567000e-03   2.4443000e-03   5.9550000e-03   5.1747000e-02   8.8255000e-02   8.8332000e-02   9.0140000e-02   1.4448000e-01   6.0207000e+00   6.6538000e-01   6.7568000e-01   1.0322000e+00   3.3058000e+00   1.7889152e+03


==> Plotdata_param-sets_lawnmower-mses-allpsets.txt <==
Time Set1Loss10 Set1Loss30 Set1Loss50 Set1Loss70 Set1Loss90 Set2Loss10 Set2Loss30 Set2Loss50 Set2Loss70 Set2Loss90 Set0Loss10 Set0Loss30 Set0Loss50 Set0Loss70 Set0Loss90 
   5 0.0051953  0.0051383  0.0051399  0.0052105  0.0095142  0.0086758  0.008429   0.0086531  0.0087784  0.086106   0.36413    0.41809    0.49974    0.74536    0.78031    
  15 0.00024697 0.00024023 0.00024288 0.00049903 0.0013097  0.00090349 0.00093266 0.00093062 0.00091042 0.066007   0.28175    0.34484    0.44455    0.70962    0.94898    
  25 6.0866e-05 0.00014188 0.0052336  0.0025096  0.0033546  0.003726   0.0048064  0.0027142  0.0025567  0.049413   0.16989    0.21313    0.28443    0.44183    0.82053    
  35 3.4358e-05 5.4602e-05 0.013515   0.0013298  0.011301   0.0009115  0.0037323  0.00045437 0.00085603 0.036182   0.081586   0.098274   0.1302     0.2385     0.54906    
  45 6.3861e-05 6.5237e-05 0.0074653  0.00097456 0.010763   0.00032799 0.0034319  0.00057752 0.00025688 0.028889   0.031873   0.034867   0.042757   0.099501   0.26124    
  55 5.0262e-06 0.0001164  0.0076254  0.0029032  0.026228   0.00097543 0.0061376  0.00083245 0.001311   0.01705    0.011162   0.011426   0.013822   0.03291    0.10766    
  65 7.3258e-06 2.3978e-05 0.0053837  0.001014   0.033954   0.00071147 0.0036691  0.0021433  0.0013998  0.0097197  0.0038262  0.0033819  0.0036922  0.0087143  0.061907   
  75 1.4569e-06 6.1845e-05 0.0081377  0.0019957  0.032128   0.00021323 0.00027774 0.0019548  0.00050776 0.01229    0.0011444  0.00097112 0.0010625  0.0036318  0.021286   
  85 1.8916e-06 1.6049e-05 0.012145   0.0038584  0.034631   0.00013262 0.0011326  0.00033012 5.0041e-05 0.034339   0.00036835 0.00030337 0.00028264 0.0012858  0.047489   
  95 3.8993e-07 1.1576e-05 0.0014893  0.0010846  0.050324   0.00032187 0.0026133  0.00057428 3.1556e-05 0.044104   0.00014544 9.1781e-05 7.5199e-05 0.00047275 0.042529   
 105 1.8185e-07 3.7129e-06 0.00057718 0.00022118 0.1724     0.00033161 0.0028681  0.00069734 3.1023e-05 0.027979   3.5914e-05 3.45e-05   3.7039e-05 0.00036205 0.0047313  
 115 3.9943e-07 7.0267e-06 0.00074812 0.001345   0.13684    0.00017145 0.0018859  0.00044495 8.0813e-05 0.01367    5.3838e-06 2.9405e-06 5.8675e-07 9.3286e-05 0.0073415  
 125 9.0109e-07 7.026e-06  0.00022504 0.0030426  0.038065   3.1896e-05 0.00037899 0.00087585 0.00020317 0.023522   8.8172e-06 2.7632e-06 3.2442e-07 2.9834e-05 0.024527   
 135 6.5761e-08 1.3096e-06 6.7024e-05 0.0044477  0.023178   4.0337e-05 0.00022142 0.00091703 0.00010788 0.027915   6.0682e-06 7.0405e-06 6.6555e-06 1.0147e-05 0.032228   
 145 2.1258e-08 2.4851e-06 0.000173   0.0060841  0.013471   0.00011605 0.00082902 0.00039738 0.00010596 0.0177     8.4192e-06 6.2211e-06 3.6207e-06 6.7191e-06 0.0066404  
 155 1.1853e-09 2.2771e-06 5.3867e-05 0.006354   0.02109    8.6743e-05 0.00089245 9.5942e-05 0.00013819 0.0079428  7.8816e-07 1.0652e-06 3.6379e-06 3.1821e-06 0.00041012 
 165 1.0072e-08 3.2372e-06 0.00011565 0.0051867  0.16012    3.3305e-05 0.00057419 7.4362e-05 0.00014686 0.0035862  2.7519e-06 2.923e-06  3.9039e-06 3.0178e-06 1.1286e-05 
 175 2.1143e-08 2.5805e-07 1.063e-05  0.00090315 0.1026     1.1005e-05 0.00033088 6.198e-05  6.976e-05  0.0052283  1.5888e-06 2.2038e-06 5.0642e-06 1.2441e-05 0.0023455  
 185 5.4089e-09 1.4969e-06 1.9369e-05 0.0020659  0.015853   1.1158e-05 0.00019588 7.4867e-05 0.00012283 0.00387    5.4148e-06 4.8391e-06 5.1512e-06 1.8955e-05 0.034158   
 195 1.0386e-07 1.2728e-06 4.9321e-05 0.0048436  0.021325   2.1491e-05 0.00019112 8.9969e-05 0.00010111 0.0027769  1.8186e-06 3.3014e-06 6.928e-06  2.9323e-05 0.031149   
 205 1.3313e-07 5.5241e-07 2.0075e-05 0.0054419  0.032794   2.9143e-05 0.00013144 0.000153   0.00013145 0.0039544  2.1115e-07 4.253e-07  1.4706e-06 1.4862e-05 0.018859   
 215 5.7311e-08 6.4497e-07 1.267e-05  0.0040819  0.035824   3.7853e-05 7.6677e-05 0.0001388  0.00012084 0.012498   9.7916e-06 6.4782e-06 6.7421e-06 1.5319e-06 0.0048378  
 225 5.1331e-08 4.7383e-07 2.2803e-05 0.00087892 0.032808   4.0463e-05 7.3891e-05 4.7438e-05 9.077e-05  0.017168   8.0501e-06 1.244e-05  5.0155e-05 1.2584e-05 0.00091335 
 235 3.4679e-08 1.7727e-07 1.7042e-05 0.00034687 0.031419   2.7659e-05 0.00010002 6.8716e-05 6.5431e-05 0.015088   2.0053e-06 4.5915e-06 4.7107e-05 5.7893e-05 0.00051152 
 245 4.6426e-07 6.8274e-07 8.6882e-06 0.0018119  0.031069   1.428e-05  0.0001142  0.00012502 8.3009e-05 0.017386   5.021e-06  6.3016e-06 3.8455e-05 8.3113e-05 0.00040023 
 255 1.4235e-07 3.5225e-07 4.1503e-06 0.0020729  0.057539   6.5559e-06 0.00012674 0.00023669 9.7194e-05 0.024272   1.1666e-06 1.9686e-06 2.5024e-05 0.00013843 0.00010838 
 265 1.3109e-08 5.2804e-08 8.5356e-07 0.0011981  0.04247    2.5115e-05 0.00019197 0.00026304 8.7936e-05 0.014148   9.0972e-07 2.7629e-06 1.015e-05  0.00010717 0.0019738  
 275 2.0779e-09 4.6381e-09 3.3081e-07 0.00084298 0.1308     2.9144e-05 0.0001381  0.00014302 3.2293e-05 0.016762   6.8031e-06 6.4611e-06 7.6196e-06 2.6359e-05 0.00083535 
 285 1.8794e-09 5.104e-09  3.3792e-08 0.00029193 0.1889     1.7271e-05 5.5178e-05 4.3011e-05 2.7357e-05 0.018127   1.0688e-06 2.0993e-06 9.1754e-07 6.1528e-05 0.00082838 
 295 2.2639e-08 2.8991e-08 2.1554e-07 0.00019149 0.094954   7.1112e-06 1.2258e-05 9.079e-06  5.5519e-05 0.013253   4.4596e-07 2.8168e-06 3.4852e-06 6.8001e-05 0.006064   
 305 8.1902e-08 9.1491e-08 4.2975e-07 0.00046091 0.029734   8.4649e-06 7.6873e-06 9.3332e-06 9.4406e-05 0.0079197  2.7884e-06 2.6038e-06 2.8708e-06 9.973e-05  0.004986   
 315 1.4193e-07 1.359e-07  3.6981e-07 0.00059377 0.025614   7.3144e-06 1.0457e-05 3.6569e-05 0.00012901 0.010836   3.3291e-06 5.8429e-06 3.2125e-06 4.9595e-05 0.0018317  
 325 6.1542e-08 6.7587e-08 9.7226e-08 0.00028364 0.023598   8.043e-06  2.58e-05   5.3115e-05 0.00015195 0.014437   5.6438e-06 7.9154e-06 4.4738e-06 1.0689e-05 0.0036071  
 335 3.4034e-08 5.5297e-08 1.7751e-07 4.4013e-05 0.019395   1.3472e-05 4.042e-05  4.7225e-05 0.00013416 0.027829   4.4525e-06 5.0425e-06 4.6204e-06 1.6465e-05 0.0089219  
 345 9.0825e-07 1.3677e-07 4.4303e-07 2.9946e-06 0.024319   1.7212e-05 4.7225e-05 3.0731e-05 9.0713e-05 0.034593   1.3577e-06 2.1305e-06 3.1054e-06 9.5823e-06 0.012392   
 355 9.4539e-06 9.0845e-08 3.4148e-07 1.136e-05  0.06649    1.5943e-05 4.133e-05  1.528e-05  8.6621e-05 0.032438   4.2382e-06 3.1702e-06 2.862e-06  6.8598e-06 0.006609   
 365 3.5603e-05 5.4367e-08 1.8395e-07 1.1629e-05 0.11894    1.2753e-05 3.1603e-05 1.0021e-05 0.00011938 0.02366    1.3783e-05 1.5623e-05 1.8767e-05 1.8757e-05 0.010876   
 375 0.0001289  1.6102e-07 1.5657e-07 7.3066e-05 0.10119    4.141e-06  9.9052e-06 1.2706e-05 0.00025737 0.1112     2.2036e-05 3.3943e-05 5.5273e-05 7.172e-05  0.0058149  
 385 3.8174e-05 3.8881e-08 3.1695e-08 0.00010704 0.15254    5.6917e-06 3.383e-05  7.1289e-06 0.00049777 0.18964    2.6399e-05 3.7557e-05 8.4478e-05 0.00014695 0.0023849  
 395 1.9825e-05 9.4618e-09 1.0916e-08 4.6165e-05 0.16517    1.3619e-05 4.1744e-05 1.1576e-05 0.00053758 0.14326    5.8011e-06 1.5229e-05 6.5213e-05 0.00020598 0.0073867  
 405 1.5625e-05 1.4586e-08 1.3768e-08 1.1088e-05 0.16433    1.14e-05   4.981e-05  1.4703e-05 0.00030844 0.082459   4.33e-07   1.3078e-06 1.1141e-05 0.00014764 0.036712   
 415 1.2975e-05 1.4718e-08 1.1439e-08 2.193e-05  0.072266   6.429e-06  4.6187e-05 1.1134e-05 0.00011727 0.040549   1.9313e-06 2.2915e-07 1.1678e-05 4.8511e-05 0.052848   
 425 9.6672e-06 3.6649e-08 2.547e-08  2.4086e-05 0.024901   3.2442e-06 3.3643e-05 6.3964e-06 8.0608e-05 0.023711   4.5921e-06 3.4489e-07 9.5213e-06 0.00013788 0.020795   
 435 7.1488e-06 5.4357e-08 4.7018e-08 1.6437e-05 0.03971    7.4295e-07 2.0249e-05 3.4971e-06 5.726e-05  0.015713   5.0441e-06 1.3134e-06 4.6245e-06 0.00029735 0.017522   
 445 5.5453e-06 3.9352e-08 4.0538e-08 9.0704e-06 0.046561   1.5178e-06 1.1787e-05 4.422e-06  9.4278e-05 0.010923   4.5241e-06 2.0743e-06 1.3487e-05 0.00031164 0.0084199  
 455 2.2363e-06 2.588e-09  7.1939e-09 1.0788e-05 0.036918   3.4764e-06 8.5192e-06 3.8234e-06 0.0001562  0.0087642  4.6477e-06 2.7105e-06 1.4489e-05 0.0001622  0.0063013  
 465 7.9156e-07 1.5839e-08 3.4762e-08 1.164e-05  0.019147   6.3067e-06 8.6316e-06 2.7942e-06 0.00033742 0.0086307  5.6763e-06 4.0798e-06 6.3476e-06 5.004e-05  0.0064813  
 475 2.813e-07  2.2399e-08 5.6644e-08 5.3617e-06 0.013508   7.2237e-06 7.0358e-06 1.6169e-06 0.00055632 0.010421   9.0578e-06 6.3901e-06 1.0825e-05 2.158e-05  0.011825   
 485 5.8528e-07 8.0587e-09 3.9866e-08 9.8566e-06 0.015628   5.0709e-06 5.3145e-06 3.5111e-06 0.00076366 0.012285   1.5586e-05 1.3726e-05 5.0244e-05 2.8488e-05 0.022839   
 495 2.5775e-05 5.2714e-08 6.9224e-08 5.3374e-05 0.052465   3.5352e-06 6.7667e-06 4.2276e-06 0.0010546  0.0059462  1.7924e-05 2.2502e-05 0.00011716 9.0488e-05 0.027157   


==> Plotdata_param-sets_lawnmower-mses-fdma-allpsets.txt <==
Time Set0Loss10 Set0Loss30 Set0Loss50 Set0Loss70 Set0Loss90 Set1Loss10 Set1Loss30 Set1Loss50 Set1Loss70 Set1Loss90 Set2Loss10 Set2Loss30 Set2Loss50 Set2Loss70 Set2Loss90 
   5.0000000e+00   3.1160000e-01   4.3142000e-01   8.0135000e-01   8.1654000e-01   8.8540000e-01   1.6545000e-02   1.6541000e-02   1.6546000e-02   1.6560000e-02   1.7515000e-02   1.8297000e-02   1.8297000e-02   1.8297000e-02   1.8297000e-02   3.0355000e-02
   1.5000000e+01   2.1085000e-01   2.8978000e-01   7.6476000e-01   8.4821000e-01   9.7484000e-01   1.5128000e-03   1.5115000e-03   1.5521000e-03   1.6916000e-03   2.6174000e-03   1.3419000e-03   1.3133000e-03   1.3769000e-03   1.3641000e-03   6.1753000e-03
   2.5000000e+01   1.1322000e-01   1.4779000e-01   1.8922000e-01   3.5285000e-01   7.3376000e-01   5.7770000e-05   5.6112000e-05   9.8377000e-05   4.3404000e-04   1.6088000e-03   1.7237000e-04   2.1643000e-04   2.5743000e-04   2.5672000e-04   1.2112000e-03
   3.5000000e+01   5.1899000e-02   7.0054000e-02   2.0264000e-02   1.2121000e-01   3.5785000e-01   2.0129000e-05   2.6403000e-05   2.3603000e-05   1.0574000e-03   1.1186000e-02   2.9639000e-04   3.1607000e-04   5.1878000e-04   5.8953000e-04   5.2962000e-04
   4.5000000e+01   1.9497000e-02   2.6067000e-02   2.5037000e-02   7.8893000e-02   1.4663000e-01   3.7414000e-06   9.2482000e-07   4.5245000e-05   5.2813000e-04   4.6965000e-02   9.5592000e-05   1.1647000e-04   7.3797000e-04   5.8611000e-04   2.0049000e-03
   5.5000000e+01   7.0661000e-03   8.9646000e-03   9.3615000e-03   2.9456000e-02   3.1904000e-02   2.2026000e-06   9.0316000e-07   3.2039000e-05   5.1127000e-04   1.1436000e-01   4.9362000e-06   3.7702000e-05   9.3799000e-04   8.8824000e-04   6.1902000e-03
   6.5000000e+01   2.4935000e-03   3.0457000e-03   2.6464000e-03   1.5339000e-02   6.9562000e-03   8.0913000e-08   1.8498000e-07   1.1563000e-05   1.5952000e-04   1.4089000e-01   1.0232000e-05   3.5388000e-05   5.6815000e-04   2.0791000e-03   1.1734000e-02
   7.5000000e+01   8.4112000e-04   9.2242000e-04   8.3569000e-04   1.7805000e-02   1.0458000e-02   3.8400000e-07   8.7187000e-08   1.4067000e-05   5.2923000e-04   3.0606000e-02   2.6313000e-05   1.9162000e-05   1.2142000e-04   4.5560000e-03   1.9244000e-02
   8.5000000e+01   2.8704000e-04   3.0036000e-04   2.6013000e-04   8.9296000e-03   6.2854000e-03   5.8765000e-07   1.7631000e-07   2.9019000e-05   2.2830000e-04   5.2560000e-02   3.1661000e-05   2.9964000e-05   8.1149000e-05   7.5353000e-03   2.9499000e-02
   9.5000000e+01   1.1629000e-04   1.0744000e-04   5.7630000e-05   1.6257000e-02   9.2259000e-03   2.8531000e-07   2.0205000e-07   5.8438000e-06   3.3994000e-04   1.8549000e-01   1.7298000e-05   6.1264000e-05   7.8943000e-05   7.6971000e-03   3.9984000e-02
   1.0500000e+02   3.6195000e-05   3.1832000e-05   2.1754000e-05   1.0171000e-02   2.5810000e-03   8.4043000e-07   9.3677000e-07   1.1344000e-05   3.4082000e-04   2.1299000e-01   8.8123000e-06   1.0293000e-04   3.3170000e-04   9.1782000e-03   4.9553000e-02
   1.1500000e+02   1.0300000e-05   7.5807000e-06   4.7110000e-06   2.1502000e-03   9.4916000e-04   4.9258000e-07   4.6602000e-07   6.6597000e-06   1.2559000e-04   1.9975000e-01   1.0553000e-06   5.5147000e-05   1.2411000e-03   9.2573000e-03   5.7486000e-02
   1.2500000e+02   9.1779000e-06   4.2692000e-06   7.8028000e-07   1.9512000e-03   3.5496000e-03   9.9614000e-08   1.1415000e-07   1.2978000e-06   3.6028000e-04   2.0557000e-01   8.2186000e-06   5.7637000e-06   1.5653000e-03   8.7638000e-03   6.3694000e-02
   1.3500000e+02   1.4532000e-06   1.9906000e-06   2.1757000e-06   6.6541000e-05   1.9231000e-03   1.3858000e-08   5.7631000e-08   4.1870000e-07   2.6225000e-04   4.5293000e-02   4.4741000e-06   2.4158000e-05   6.4520000e-04   9.4782000e-03   6.7667000e-02
   1.4500000e+02   1.9295000e-06   1.3881000e-06   3.0750000e-07   3.8636000e-05   7.9023000e-04   1.0857000e-08   4.6671000e-08   1.7946000e-07   7.4338000e-04   1.5412000e-01   1.7496000e-06   7.0751000e-05   1.1050000e-04   1.0897000e-02   1.1623000e-01
   1.5500000e+02   2.0700000e-06   1.5322000e-06   1.6107000e-06   2.5664000e-06   6.3221000e-04   3.5115000e-09   2.6178000e-08   3.9555000e-06   4.2948000e-04   1.5195000e-01   2.9750000e-06   5.8601000e-05   3.2214000e-04   1.0756000e-02   1.2606000e-01
   1.6500000e+02   2.0841000e-06   2.4623000e-06   2.6642000e-06   1.9351000e-06   8.9133000e-05   5.0092000e-08   7.3077000e-08   3.5576000e-06   2.7523000e-04   5.7425000e-02   4.7419000e-06   2.4244000e-05   1.6209000e-03   2.0598000e-02   7.1516000e-02
   1.7500000e+02   7.3878000e-07   1.4433000e-06   3.2482000e-06   8.1824000e-07   7.8046000e-04   9.7635000e-08   1.3640000e-07   5.2255000e-07   4.0890000e-04   1.1587000e-02   3.0929000e-06   4.0247000e-06   1.9446000e-03   2.0446000e-02   6.6881000e-02
   1.8500000e+02   1.0034000e-07   1.0760000e-07   8.2280000e-07   1.5336000e-06   7.6140000e-04   7.9536000e-08   1.1117000e-07   2.9584000e-07   1.1066000e-04   2.8795000e-02   5.3364000e-06   2.7791000e-06   8.1160000e-04   1.3020000e-02   6.7022000e-02
   1.9500000e+02   1.4277000e-06   1.0016000e-06   4.9845000e-07   5.2715000e-06   1.4096000e-04   7.7085000e-08   7.6004000e-08   6.4258000e-08   3.7476000e-05   4.4223000e-02   1.0445000e-05   4.6026000e-06   1.7166000e-04   1.2988000e-02   6.8224000e-02
   2.0500000e+02   6.3644000e-07   1.4552000e-06   2.2593000e-06   4.2586000e-06   3.5659000e-04   2.5500000e-07   2.2563000e-07   2.7885000e-07   7.5609000e-05   5.3758000e-02   1.2372000e-05   3.9714000e-06   4.4106000e-04   1.0428000e-02   6.9405000e-02
   2.1500000e+02   5.4907000e-06   4.0183000e-06   1.6144000e-06   1.5119000e-06   7.3859000e-05   1.0100000e-07   8.5176000e-08   1.9449000e-07   1.5430000e-04   5.9567000e-02   9.7169000e-06   4.4663000e-06   6.7261000e-04   7.6380000e-03   7.0006000e-02
   2.2500000e+02   1.3242000e-05   2.3586000e-05   2.4458000e-05   6.0939000e-06   7.8956000e-06   7.4612000e-09   1.8395000e-08   1.3154000e-07   2.0439000e-04   6.0115000e-02   8.0178000e-06   2.0282000e-05   6.4290000e-04   5.5836000e-03   7.0853000e-02
   2.3500000e+02   1.3749000e-06   1.0992000e-05   3.0498000e-05   8.6127000e-06   5.0431000e-06   7.0406000e-08   2.8362000e-08   9.5971000e-08   1.9360000e-04   3.6461000e-02   8.7735000e-06   2.5703000e-05   4.5953000e-04   5.2543000e-03   1.5611000e-01
   2.4500000e+02   1.0424000e-06   1.0704000e-06   7.8616000e-06   6.3132000e-05   3.8981000e-05   5.9547000e-07   4.9083000e-07   6.0572000e-07   3.9514000e-05   2.1790000e-02   1.9108000e-05   2.1450000e-05   2.4839000e-04   2.4886000e-03   1.8477000e-01
   2.5500000e+02   2.0089000e-06   4.3473000e-06   9.1427000e-07   6.8023000e-05   7.9753000e-05   6.8625000e-07   5.7902000e-07   4.4470000e-07   3.9744000e-04   4.2681000e-03   9.8393000e-06   2.8252000e-05   9.7801000e-05   2.1359000e-03   1.1200000e-01
   2.6500000e+02   1.1037000e-05   1.6498000e-05   5.3925000e-06   1.5352000e-05   1.8187000e-04   2.8965000e-08   2.8259000e-08   4.1490000e-08   5.5363000e-04   5.8276000e-03   6.6552000e-06   2.6738000e-05   5.8298000e-05   3.1797000e-03   1.2324000e-01
   2.7500000e+02   2.1440000e-06   7.8100000e-06   8.2656000e-06   1.5006000e-05   6.0669000e-05   1.6280000e-08   3.2156000e-08   8.4678000e-08   3.6896000e-04   3.3795000e-02   5.2258000e-06   2.9263000e-05   2.4069000e-05   3.0441000e-03   1.1031000e-01
   2.8500000e+02   2.9796000e-06   1.6401000e-06   3.2148000e-07   2.2126000e-05   4.7841000e-05   7.3039000e-09   1.7942000e-08   2.7592000e-08   1.5940000e-04   4.8552000e-02   1.1695000e-05   1.4369000e-05   5.1792000e-06   2.1722000e-03   7.3087000e-02
   2.9500000e+02   3.3359000e-06   4.2639000e-06   2.8569000e-07   3.3918000e-06   2.0460000e-05   8.6716000e-09   1.7110000e-08   1.7356000e-08   3.3537000e-05   2.5812000e-02   1.6648000e-05   9.0301000e-06   1.6564000e-05   1.2357000e-03   9.4089000e-02
   3.0500000e+02   2.4963000e-06   4.3428000e-06   1.7178000e-07   1.1545000e-05   2.1842000e-05   7.7281000e-09   1.4982000e-08   4.0917000e-09   4.3889000e-05   8.3825000e-03   1.5330000e-05   2.3466000e-05   2.6781000e-05   1.1870000e-03   1.9628000e-01
   3.1500000e+02   3.1936000e-06   3.6540000e-06   8.6963000e-08   1.5089000e-05   3.4018000e-05   2.9928000e-08   6.6533000e-08   2.5393000e-08   5.3995000e-05   1.5585000e-02   8.5547000e-06   3.0398000e-05   3.1484000e-05   2.7271000e-03   2.2040000e-01
   3.2500000e+02   4.7732000e-06   5.4946000e-06   1.2448000e-06   1.1000000e-05   4.4341000e-05   2.7241000e-07   3.9120000e-07   2.2119000e-07   8.9661000e-05   2.4384000e-02   8.2117000e-06   3.8602000e-05   3.5946000e-05   4.1220000e-03   2.1587000e-01
   3.3500000e+02   5.0494000e-06   6.7221000e-06   2.4906000e-06   1.1162000e-05   3.2891000e-05   2.5402000e-07   2.6295000e-07   1.8470000e-07   8.4571000e-05   2.1079000e-02   7.2595000e-06   5.9333000e-05   4.8154000e-05   4.2130000e-03   2.0154000e-01
   3.4500000e+02   2.1292000e-06   3.5466000e-06   3.1781000e-06   8.1295000e-06   1.7890000e-05   2.0218000e-08   1.4773000e-08   2.7944000e-08   4.2541000e-05   3.7053000e-02   9.5588000e-06   6.8859000e-05   7.1259000e-05   2.8634000e-03   1.7513000e-01
   3.5500000e+02   5.0723000e-06   7.4430000e-06   7.4139000e-06   9.9877000e-06   6.9635000e-06   8.8822000e-09   3.2697000e-08   9.1132000e-08   1.1465000e-05   4.7090000e-02   1.6263000e-05   4.6829000e-05   1.1340000e-04   1.3141000e-03   2.0867000e-01
   3.6500000e+02   1.0133000e-05   1.7483000e-05   2.4576000e-05   3.9947000e-05   5.0796000e-06   1.3766000e-07   1.2965000e-07   1.0825000e-07   2.1923000e-06   4.6004000e-02   1.6169000e-05   1.5800000e-05   1.3187000e-04   3.2152000e-04   1.8499000e-01
   3.7500000e+02   9.2025000e-06   1.8852000e-05   4.0130000e-05   1.0800000e-04   1.6094000e-06   5.8487000e-07   6.6521000e-07   6.6613000e-07   2.6944000e-05   3.1964000e-02   1.5650000e-05   2.5224000e-05   3.5282000e-05   3.7960000e-04   2.0237000e-01
   3.8500000e+02   3.9956000e-06   1.0688000e-05   3.2675000e-05   1.4931000e-04   6.2384000e-06   1.3490000e-07   2.4143000e-07   3.9092000e-07   2.9356000e-05   3.3438000e-02   8.1645000e-06   1.0238000e-04   4.8260000e-05   1.3262000e-03   2.3537000e-01
   3.9500000e+02   5.5464000e-07   5.7625000e-07   9.4019000e-06   1.2776000e-04   3.1874000e-06   7.3911000e-09   2.9959000e-08   4.2611000e-08   4.0560000e-06   1.2538000e-01   7.1258000e-06   1.2980000e-04   1.1159000e-04   2.6396000e-03   1.9937000e-01
   4.0500000e+02   4.7713000e-06   2.4930000e-06   3.9236000e-07   3.7400000e-05   2.0315000e-05   9.9903000e-09   6.7550000e-08   9.3554000e-08   1.4034000e-05   9.8413000e-02   1.0007000e-05   1.0048000e-04   1.5083000e-04   2.0865000e-03   1.3973000e-01
   4.1500000e+02   4.5797000e-06   6.3402000e-06   5.0724000e-06   1.0190000e-05   9.7345000e-05   1.3613000e-08   1.1669000e-07   1.7449000e-07   1.8848000e-05   4.0424000e-02   8.8754000e-06   6.2163000e-05   1.3558000e-04   1.6043000e-03   7.3867000e-02
   4.2500000e+02   2.9518000e-06   5.1624000e-06   4.6596000e-06   4.5872000e-06   3.4223000e-04   5.7072000e-09   1.0816000e-07   1.8654000e-07   1.5540000e-05   2.1750000e-02   6.0090000e-06   4.2600000e-05   1.0573000e-04   1.8852000e-03   9.2420000e-02
   4.3500000e+02   2.3831000e-06   3.4795000e-06   4.6536000e-06   2.1278000e-05   2.4588000e-04   8.2500000e-09   7.2317000e-08   1.0635000e-07   1.8267000e-05   1.0874000e-02   6.2665000e-06   3.7435000e-05   7.4490000e-05   2.2029000e-03   1.0460000e-01
   4.4500000e+02   1.7269000e-06   3.1507000e-06   4.5367000e-06   1.3265000e-05   1.2021000e-05   7.0491000e-08   8.9826000e-08   1.1486000e-07   9.5498000e-06   8.0020000e-03   3.8132000e-06   2.7013000e-05   4.8700000e-05   2.0568000e-03   1.0479000e-01
   4.5500000e+02   1.1653000e-06   2.4244000e-06   3.3207000e-06   2.7286000e-06   5.1676000e-05   1.8892000e-07   1.1058000e-07   1.3868000e-07   1.8960000e-06   1.2047000e-02   1.5815000e-06   1.4460000e-05   5.6011000e-05   1.1528000e-03   1.1795000e-01
   4.6500000e+02   8.1495000e-07   2.0180000e-06   3.3537000e-06   3.4089000e-06   7.7706000e-05   1.3048000e-07   4.1207000e-08   5.4899000e-08   6.2497000e-06   1.2251000e-02   6.2813000e-06   5.5142000e-06   8.3847000e-05   3.4545000e-04   1.7764000e-01
   4.7500000e+02   1.7161000e-06   3.4844000e-06   5.7768000e-06   7.1326000e-06   2.8835000e-05   6.2491000e-08   1.0975000e-08   9.2406000e-09   9.8170000e-06   3.6716000e-02   1.0357000e-05   1.0116000e-05   8.1467000e-05   5.9487000e-04   2.1294000e-01
   4.8500000e+02   3.4740000e-06   6.0600000e-06   1.3223000e-05   5.5329000e-06   2.8831000e-05   7.0977000e-08   4.6941000e-08   1.8433000e-08   5.0667000e-05   6.6569000e-02   9.5972000e-06   1.6811000e-05   4.4114000e-05   2.4149000e-03   3.8891000e-01
   4.9500000e+02   5.5898000e-06   8.2549000e-06   1.7280000e-05   4.1030000e-06   3.4369000e-05   4.7415000e-07   4.3537000e-07   4.1535000e-07   3.5396000e-05   9.7970000e-02   2.2791000e-05   1.8350000e-05   1.4072000e-05   2.8641000e-03   6.8271000e-01


==> Plotdata_small-tuning_show-undersample-p-prec.txt <==
Time prec1.0 prec2.0 prec3.0 prec4.0 prec5.0
   5.0000000e+00   3.2798000e+00   3.4927000e+00   3.4997000e+00   3.6043000e+00   3.6328000e+00
   1.5000000e+01   4.3828000e+00   4.3276000e+00   4.6076000e+00   4.7151000e+00   4.7930000e+00
   2.5000000e+01   2.3302000e-01   2.3612000e-01   2.0900000e-01   2.3740000e-01   2.1201000e-01
   3.5000000e+01   4.3192000e-01   4.0872000e-01   3.4536000e-01   3.4569000e-01   3.5440000e-01
   4.5000000e+01   7.2721000e-02   3.5352000e-02   2.8713000e-02   2.8676000e-02   2.9047000e-02
   5.5000000e+01   2.0724000e-01   5.7542000e-02   6.5567000e-02   4.9579000e-02   4.1014000e-02
   6.5000000e+01   1.6049000e-01   2.7975000e-02   4.0260000e-02   2.4700000e-02   1.8410000e-02
   7.5000000e+01   1.3472000e-01   6.8380000e-02   4.8930000e-02   4.5044000e-02   3.3342000e-02
   8.5000000e+01   1.2020000e-01   7.5035000e-02   6.0929000e-02   5.0513000e-02   4.5720000e-02
   9.5000000e+01   1.9812000e-01   1.8045000e-01   1.6265000e-01   1.3742000e-01   1.0551000e-01
   1.0500000e+02   9.0012000e-02   1.1549000e-01   1.0561000e-01   7.7160000e-02   5.5204000e-02
   1.1500000e+02   1.0246000e-01   1.0076000e-01   8.4894000e-02   5.8815000e-02   4.0597000e-02
   1.2500000e+02   2.4411000e-01   2.3459000e-01   1.9824000e-01   1.9278000e-01   1.9255000e-01
   1.3500000e+02   1.8481000e-01   1.9746000e-01   1.2753000e-01   1.1173000e-01   1.0197000e-01
   1.4500000e+02   1.5564000e-01   1.2580000e-01   8.4520000e-02   8.2819000e-02   7.8683000e-02
   1.5500000e+02   3.8946000e-02   3.0136000e-02   2.4146000e-02   2.6147000e-02   2.1693000e-02
   1.6500000e+02   2.2114000e-02   6.4566000e-03   4.0110000e-03   5.9743000e-03   3.3583000e-03
   1.7500000e+02   6.8211000e-02   1.5542000e-02   1.4895000e-02   1.4587000e-02   1.2992000e-02
   1.8500000e+02   1.1067000e-01   1.4128000e-02   1.6167000e-02   1.5828000e-02   8.1638000e-03
   1.9500000e+02   8.4990000e-02   2.9635000e-02   2.5901000e-02   2.5082000e-02   2.2266000e-02
   2.0500000e+02   8.8097000e-02   6.8685000e-02   5.8724000e-02   5.7337000e-02   5.6776000e-02
   2.1500000e+02   2.2880000e-01   1.6019000e-01   1.2161000e-01   9.4335000e-02   9.1270000e-02
   2.2500000e+02   1.8963000e-01   1.2209000e-01   1.0581000e-01   7.7616000e-02   7.3103000e-02
   2.3500000e+02   8.3441000e-02   5.7429000e-02   5.4395000e-02   4.2414000e-02   3.9204000e-02
   2.4500000e+02   1.5581000e-01   1.3073000e-01   1.2314000e-01   1.3620000e-01   1.3451000e-01
   2.5500000e+02   1.9259000e-01   1.5133000e-01   1.6082000e-01   1.4735000e-01   1.4625000e-01
   2.6500000e+02   1.5712000e-01   9.3411000e-02   7.9245000e-02   7.7325000e-02   7.7279000e-02
   2.7500000e+02   8.5996000e-02   4.0259000e-02   4.0605000e-02   3.6887000e-02   3.5104000e-02
   2.8500000e+02   9.0502000e-02   4.7823000e-03   7.8249000e-03   4.3590000e-03   3.0421000e-03
   2.9500000e+02   1.4931000e-01   1.5324000e-02   1.4761000e-02   1.2703000e-02   1.1644000e-02
   3.0500000e+02   2.0242000e-01   1.7252000e-02   1.8899000e-02   1.3062000e-02   9.0499000e-03
   3.1500000e+02   1.7257000e-01   2.5949000e-02   2.8112000e-02   2.4701000e-02   2.1317000e-02
   3.2500000e+02   1.3022000e-01   6.3005000e-02   5.8299000e-02   5.7114000e-02   5.7434000e-02
   3.3500000e+02   1.5691000e-01   1.1016000e-01   7.7053000e-02   7.5501000e-02   7.1197000e-02
   3.4500000e+02   1.2668000e-01   1.4256000e-01   1.1109000e-01   9.5252000e-02   9.2808000e-02
   3.5500000e+02   5.0153000e-02   6.1434000e-02   4.7443000e-02   4.0012000e-02   4.0751000e-02
   3.6500000e+02   1.0907000e-01   8.8836000e-02   7.4280000e-02   7.9565000e-02   8.4245000e-02
   3.7500000e+02   2.2243000e-01   1.9213000e-01   1.9622000e-01   1.8883000e-01   1.8703000e-01
   3.8500000e+02   2.3885000e-01   1.0081000e-01   7.1107000e-02   7.3802000e-02   7.3632000e-02
   3.9500000e+02   1.7601000e-01   6.0838000e-02   6.0795000e-02   5.3790000e-02   5.1698000e-02
   4.0500000e+02   5.9645000e-02   5.7343000e-03   8.5149000e-03   6.7218000e-03   4.5273000e-03
   4.1500000e+02   1.1890000e-01   1.7776000e-02   1.2161000e-02   1.0480000e-02   1.0051000e-02
   4.2500000e+02   3.3423000e-01   5.0524000e-02   1.8692000e-02   1.3922000e-02   1.0997000e-02
   4.3500000e+02   7.1912000e-01   8.1672000e-02   2.7824000e-02   2.4506000e-02   2.3397000e-02
   4.4500000e+02   1.2044000e+00   8.5286000e-02   5.4053000e-02   5.1280000e-02   5.5184000e-02
   4.5500000e+02   1.0701000e+00   1.2814000e-01   6.4858000e-02   5.2554000e-02   6.5749000e-02
   4.6500000e+02   1.0410000e+00   2.0928000e-01   1.6167000e-01   1.1174000e-01   1.3069000e-01
   4.7500000e+02   9.9435000e-01   8.1125000e-02   8.6239000e-02   4.9044000e-02   5.4431000e-02
   4.8500000e+02   7.3845000e-01   6.0572000e-02   9.2554000e-02   5.4817000e-02   5.8702000e-02
   4.9500000e+02   7.3709000e-01   2.4088000e-01   2.3209000e-01   2.2111000e-01   2.1781000e-01


==> Plotdata_small-tuning_show-undersample-p-ts.txt <==
Time ts9.0 ts9.5 ts10.0 ts10.5 ts11.0 ts11.5 ts12.0
   5.0000000e+00   3.5468000e+00   3.6000000e+00   3.6425000e+00   3.7581000e+00   3.9091000e+00   3.9861000e+00   3.9887000e+00
   1.5000000e+01   4.3352000e+00   4.6063000e+00   4.8050000e+00   4.9417000e+00   5.8521000e+00   6.6433000e+00   7.5616000e+00
   2.5000000e+01   1.7783000e-01   1.9981000e-01   2.4705000e-01   2.6124000e-01   3.9919000e-01   4.9895000e-01   7.6980000e-01
   3.5000000e+01   1.8904000e-01   2.5848000e-01   3.3853000e-01   4.4173000e-01   5.2661000e-01   5.8306000e-01   5.7337000e-01
   4.5000000e+01   1.3259000e-02   1.3249000e-02   2.5905000e-02   5.4595000e-02   1.1292000e-01   2.1445000e-01   3.2295000e-01
   5.5000000e+01   2.0638000e-02   3.1337000e-02   4.4410000e-02   5.6883000e-02   6.5454000e-02   6.0893000e-02   5.3840000e-02
   6.5000000e+01   5.3658000e-03   9.5588000e-03   1.9758000e-02   3.7112000e-02   6.4215000e-02   9.5720000e-02   1.1981000e-01
   7.5000000e+01   2.3088000e-02   2.8300000e-02   3.5000000e-02   4.5902000e-02   4.6714000e-02   5.3169000e-02   6.1811000e-02
   8.5000000e+01   3.9131000e-02   4.2921000e-02   4.5166000e-02   5.0279000e-02   5.7955000e-02   6.9714000e-02   1.0251000e-01
   9.5000000e+01   8.8496000e-02   1.1039000e-01   1.0729000e-01   1.1522000e-01   1.1148000e-01   1.0781000e-01   9.8307000e-02
   1.0500000e+02   3.0932000e-02   4.6361000e-02   5.3853000e-02   7.6334000e-02   1.0673000e-01   1.5945000e-01   2.0846000e-01
   1.1500000e+02   1.7519000e-02   3.1785000e-02   4.1663000e-02   6.5038000e-02   1.0044000e-01   1.6202000e-01   2.2400000e-01
   1.2500000e+02   9.1325000e-02   1.3811000e-01   1.9259000e-01   2.6418000e-01   3.5866000e-01   4.5353000e-01   5.4086000e-01
   1.3500000e+02   4.4745000e-02   6.9668000e-02   1.0104000e-01   1.4214000e-01   2.0647000e-01   2.9152000e-01   4.0643000e-01
   1.4500000e+02   4.2036000e-02   6.0306000e-02   7.9930000e-02   1.0196000e-01   1.1859000e-01   1.4270000e-01   1.5649000e-01
   1.5500000e+02   4.7485000e-03   1.0502000e-02   2.2160000e-02   4.1538000e-02   6.5201000e-02   1.0135000e-01   1.4811000e-01
   1.6500000e+02   1.0641000e-03   1.7268000e-03   3.1145000e-03   6.1923000e-03   8.2154000e-03   1.3414000e-02   1.8880000e-02
   1.7500000e+02   3.2241000e-03   6.5635000e-03   1.2645000e-02   2.3528000e-02   3.5549000e-02   4.9837000e-02   5.8584000e-02
   1.8500000e+02   5.9303000e-03   6.8167000e-03   8.6284000e-03   1.2918000e-02   1.6686000e-02   2.4057000e-02   2.7045000e-02
   1.9500000e+02   1.2399000e-02   1.6878000e-02   2.2375000e-02   3.0015000e-02   3.5762000e-02   4.4687000e-02   5.0186000e-02
   2.0500000e+02   4.1211000e-02   4.9599000e-02   5.5951000e-02   6.3708000e-02   7.5103000e-02   8.5519000e-02   1.0410000e-01
   2.1500000e+02   7.8698000e-02   9.2487000e-02   9.1185000e-02   9.4769000e-02   8.8588000e-02   8.9261000e-02   7.4326000e-02
   2.2500000e+02   4.0916000e-02   6.0376000e-02   7.0113000e-02   9.3634000e-02   1.1372000e-01   1.4990000e-01   1.7906000e-01
   2.3500000e+02   1.9285000e-02   2.7190000e-02   3.7557000e-02   6.2481000e-02   9.3418000e-02   1.4927000e-01   2.1336000e-01
   2.4500000e+02   6.6298000e-02   9.4519000e-02   1.3504000e-01   1.9444000e-01   2.5756000e-01   3.3249000e-01   4.1392000e-01
   2.5500000e+02   6.4317000e-02   9.6570000e-02   1.4331000e-01   2.0561000e-01   2.7422000e-01   3.8173000e-01   5.4846000e-01
   2.6500000e+02   4.7422000e-02   6.2495000e-02   7.5342000e-02   9.9968000e-02   1.1731000e-01   1.4018000e-01   1.7375000e-01
   2.7500000e+02   9.4782000e-03   1.9157000e-02   3.4942000e-02   5.6900000e-02   8.6931000e-02   1.3015000e-01   1.7954000e-01
   2.8500000e+02   1.3395000e-03   1.5717000e-03   3.0957000e-03   5.4185000e-03   8.7301000e-03   1.7625000e-02   2.8861000e-02
   2.9500000e+02   2.4520000e-03   5.0029000e-03   1.1452000e-02   2.1768000e-02   3.4118000e-02   4.8194000e-02   5.3270000e-02
   3.0500000e+02   5.3417000e-03   6.7200000e-03   9.2329000e-03   1.3387000e-02   1.6257000e-02   2.5599000e-02   3.0888000e-02
   3.1500000e+02   1.0454000e-02   1.5663000e-02   2.1117000e-02   3.0905000e-02   3.8249000e-02   4.8228000e-02   5.4674000e-02
   3.2500000e+02   4.0008000e-02   4.8717000e-02   5.7573000e-02   6.2700000e-02   7.1480000e-02   8.3655000e-02   9.8529000e-02
   3.3500000e+02   6.0350000e-02   6.5564000e-02   7.2810000e-02   7.2450000e-02   6.5942000e-02   6.3530000e-02   6.0344000e-02
   3.4500000e+02   5.5070000e-02   7.4627000e-02   9.1257000e-02   1.0879000e-01   1.2300000e-01   1.4717000e-01   1.7413000e-01
   3.5500000e+02   2.1506000e-02   2.8571000e-02   4.0216000e-02   6.0246000e-02   9.3527000e-02   1.4592000e-01   2.2774000e-01
   3.6500000e+02   3.6009000e-02   5.2334000e-02   8.4918000e-02   1.1984000e-01   1.7856000e-01   2.2991000e-01   3.0676000e-01
   3.7500000e+02   8.8132000e-02   1.2948000e-01   1.8858000e-01   2.7019000e-01   3.4546000e-01   4.8297000e-01   6.4143000e-01
   3.8500000e+02   4.5834000e-02   5.6816000e-02   7.4298000e-02   8.8952000e-02   1.1124000e-01   1.4291000e-01   1.8210000e-01
   3.9500000e+02   1.7466000e-02   3.1383000e-02   5.2112000e-02   7.8174000e-02   1.0905000e-01   1.5610000e-01   2.0464000e-01
   4.0500000e+02   2.1032000e-03   2.6696000e-03   4.0826000e-03   8.7083000e-03   1.5333000e-02   3.2625000e-02   5.4890000e-02
   4.1500000e+02   2.0054000e-03   4.2517000e-03   8.9436000e-03   1.7683000e-02   2.7577000e-02   3.9627000e-02   5.6721000e-02
   4.2500000e+02   4.7644000e-03   8.5548000e-03   9.5122000e-03   1.7470000e-02   2.1105000e-02   3.4243000e-02   5.8907000e-02
   4.3500000e+02   1.0990000e-02   1.7090000e-02   2.2269000e-02   3.1259000e-02   4.0257000e-02   4.8875000e-02   6.2108000e-02
   4.4500000e+02   3.7001000e-02   4.5049000e-02   5.1924000e-02   5.9496000e-02   6.1318000e-02   7.3344000e-02   8.6975000e-02
   4.5500000e+02   5.2169000e-02   5.4147000e-02   6.6180000e-02   5.3895000e-02   5.3715000e-02   5.6848000e-02   6.5335000e-02
   4.6500000e+02   8.5156000e-02   9.9800000e-02   1.3628000e-01   1.2260000e-01   1.3622000e-01   1.5495000e-01   1.6584000e-01
   4.7500000e+02   2.5474000e-02   3.2167000e-02   6.0808000e-02   6.9591000e-02   1.0743000e-01   1.7073000e-01   2.3353000e-01
   4.8500000e+02   2.0236000e-02   3.0326000e-02   6.6418000e-02   8.4581000e-02   1.3385000e-01   1.9441000e-01   2.5341000e-01
   4.9500000e+02   1.0221000e-01   1.5218000e-01   2.2053000e-01   3.0189000e-01   4.1269000e-01   5.3292000e-01   6.6073000e-01


==> Plotdata_small-tuning_show-undersample-s-prec.txt <==
Time prec1.0 prec2.0 prec3.0 prec4.0 prec5.0
   5.0000000e+00   2.4689000e-02   1.9913000e-02   1.9702000e-02   1.7379000e-02   1.7013000e-02
   1.5000000e+01   3.8472000e-03   3.0426000e-03   2.3491000e-03   1.9255000e-03   1.8192000e-03
   2.5000000e+01   5.1613000e-04   1.0657000e-04   3.6584000e-05   6.1185000e-05   4.3288000e-05
   3.5000000e+01   8.2165000e-04   1.2590000e-04   1.0177000e-05   5.2372000e-05   4.5234000e-05
   4.5000000e+01   5.9959000e-04   1.2733000e-04   6.8441000e-05   9.2548000e-06   1.7858000e-06
   5.5000000e+01   9.4093000e-05   4.1629000e-05   6.6970000e-05   1.3542000e-05   3.1236000e-06
   6.5000000e+01   3.5511000e-05   2.4884000e-05   3.0357000e-05   2.3146000e-06   1.5956000e-06
   7.5000000e+01   4.3420000e-05   2.9501000e-05   3.4445000e-05   2.5026000e-06   2.9485000e-07
   8.5000000e+01   2.7043000e-04   3.9113000e-05   1.5862000e-05   3.0755000e-06   5.3350000e-07
   9.5000000e+01   2.6933000e-04   1.6522000e-05   4.2565000e-06   3.8121000e-06   1.1446000e-06
   1.0500000e+02   8.8798000e-05   2.1003000e-05   1.0498000e-05   2.0949000e-06   3.8414000e-06
   1.1500000e+02   1.0282000e-04   3.2675000e-05   6.3683000e-06   2.5684000e-06   1.4959000e-06
   1.2500000e+02   2.7276000e-04   4.2335000e-05   2.0159000e-05   8.6247000e-06   9.5359000e-07
   1.3500000e+02   2.4508000e-04   4.6697000e-05   2.0253000e-05   4.9857000e-06   2.7991000e-07
   1.4500000e+02   1.5151000e-04   5.8242000e-05   1.2864000e-05   1.4913000e-06   8.1658000e-07
   1.5500000e+02   1.6687000e-04   6.3726000e-05   4.2469000e-06   3.9132000e-06   6.4537000e-07
   1.6500000e+02   2.3495000e-04   5.3739000e-05   4.7767000e-06   3.2181000e-06   3.4466000e-07
   1.7500000e+02   1.9671000e-04   2.0210000e-05   8.2108000e-06   3.6336000e-06   8.8492000e-08
   1.8500000e+02   1.4621000e-04   3.0557000e-05   1.7686000e-06   3.3813000e-06   6.0347000e-07
   1.9500000e+02   1.7800000e-04   1.6613000e-05   2.0505000e-06   4.6239000e-06   6.6489000e-07
   2.0500000e+02   9.8113000e-05   9.8808000e-06   2.3901000e-06   4.8561000e-06   3.7825000e-07
   2.1500000e+02   2.1247000e-04   5.6652000e-05   4.2334000e-06   6.1223000e-06   7.4828000e-07
   2.2500000e+02   2.1216000e-04   9.1538000e-05   7.8578000e-06   5.3665000e-06   1.3578000e-06
   2.3500000e+02   1.9620000e-04   4.3823000e-05   1.2886000e-05   4.1503000e-06   1.3725000e-06
   2.4500000e+02   1.5960000e-04   4.5231000e-05   9.6962000e-06   3.8818000e-06   1.6322000e-06
   2.5500000e+02   2.2294000e-04   5.3235000e-05   9.6461000e-06   3.8468000e-06   5.1862000e-07
   2.6500000e+02   1.1882000e-04   3.0642000e-05   2.9058000e-05   2.0426000e-06   9.6561000e-07
   2.7500000e+02   7.7895000e-04   4.0795000e-05   2.9899000e-05   7.5865000e-06   3.2330000e-06
   2.8500000e+02   9.0197000e-04   4.7309000e-05   1.4425000e-05   9.0441000e-06   2.4519000e-06
   2.9500000e+02   4.7172000e-04   1.5114000e-05   1.2138000e-05   4.9479000e-06   2.0660000e-06
   3.0500000e+02   1.2961000e-04   2.6411000e-06   1.1062000e-05   2.8339000e-06   1.0077000e-06
   3.1500000e+02   2.6916000e-04   1.2432000e-05   6.3619000e-06   2.0643000e-06   5.6285000e-07
   3.2500000e+02   3.4596000e-04   1.2459000e-05   9.4684000e-06   9.9633000e-07   3.0971000e-06
   3.3500000e+02   2.4437000e-04   3.7735000e-06   1.3194000e-05   1.5840000e-06   4.7771000e-06
   3.4500000e+02   1.0845000e-04   4.1269000e-06   9.9557000e-06   2.4451000e-06   4.7532000e-06
   3.5500000e+02   1.0624000e-04   5.0266000e-06   3.2815000e-06   2.8592000e-06   5.7760000e-06
   3.6500000e+02   8.5893000e-05   1.0623000e-05   3.6632000e-06   2.4559000e-06   4.4646000e-06
   3.7500000e+02   2.7165000e-04   6.4396000e-05   1.6544000e-05   1.8589000e-06   2.8735000e-06
   3.8500000e+02   1.1993000e-03   7.3195000e-05   3.6402000e-05   2.3803000e-06   2.7232000e-06
   3.9500000e+02   1.0877000e-03   1.2136000e-04   4.0473000e-05   1.2884000e-05   1.3510000e-05
   4.0500000e+02   2.0771000e-03   2.0971000e-04   4.6778000e-05   1.4768000e-05   2.2431000e-05
   4.1500000e+02   2.4081000e-03   1.6730000e-04   2.8222000e-05   7.5098000e-06   1.9978000e-05
   4.2500000e+02   2.4992000e-03   8.3087000e-05   2.6162000e-05   4.0279000e-06   1.3277000e-05
   4.3500000e+02   2.2308000e-03   1.5239000e-05   2.4366000e-05   1.3789000e-06   5.8318000e-06
   4.4500000e+02   1.6659000e-03   1.1540000e-05   1.6935000e-05   2.9685000e-06   9.6481000e-07
   4.5500000e+02   9.6984000e-04   3.6627000e-05   2.1841000e-05   5.8401000e-06   1.1372000e-06
   4.6500000e+02   4.4415000e-04   6.9089000e-05   3.1905000e-05   1.0222000e-05   3.1736000e-06
   4.7500000e+02   3.9129000e-04   1.0083000e-04   2.5641000e-05   1.1823000e-05   6.1262000e-06
   4.8500000e+02   6.7762000e-04   1.3196000e-04   1.0175000e-05   9.0309000e-06   8.4844000e-06
   4.9500000e+02   3.7634000e-03   8.6028000e-05   1.0764000e-04   6.3082000e-06   1.2470000e-05


==> Plotdata_small-tuning_show-undersample-s-ts.txt <==
Time ts9.0 ts9.5 ts10.0 ts10.5 ts11.0 ts11.5 ts12.0
   5.0000000e+00   1.8290000e-02   1.8149000e-02   1.7162000e-02   1.5809000e-02   1.4744000e-02   1.6571000e-02   1.8806000e-02
   1.5000000e+01   1.7881000e-03   1.7735000e-03   1.6929000e-03   1.3036000e-03   9.4148000e-04   1.2158000e-03   1.5925000e-03
   2.5000000e+01   5.5471000e-05   5.6558000e-05   6.4288000e-05   6.8653000e-05   1.8524000e-04   2.1340000e-04   1.7497000e-04
   3.5000000e+01   2.5803000e-05   3.7067000e-05   4.7540000e-05   6.1827000e-05   1.4541000e-04   2.1918000e-04   2.3764000e-04
   4.5000000e+01   5.5514000e-06   1.4561000e-06   2.2601000e-06   3.5891000e-06   1.0808000e-05   3.3502000e-05   3.5089000e-05
   5.5000000e+01   3.4484000e-06   1.3720000e-06   3.5487000e-06   2.1300000e-06   4.1335000e-06   2.0737000e-06   3.6820000e-06
   6.5000000e+01   7.2416000e-07   5.5549000e-07   3.5177000e-07   7.2617000e-07   2.1045000e-06   9.9671000e-07   7.6615000e-06
   7.5000000e+01   1.1455000e-06   9.2154000e-07   5.8102000e-07   5.7398000e-07   7.6508000e-07   7.2187000e-07   9.4603000e-06
   8.5000000e+01   8.8763000e-07   5.2691000e-07   1.6658000e-07   8.7256000e-07   7.2505000e-07   1.0214000e-06   7.5896000e-06
   9.5000000e+01   1.0746000e-07   4.4818000e-07   5.4494000e-07   1.3010000e-07   6.2763000e-07   1.0475000e-06   9.8375000e-06
   1.0500000e+02   4.0152000e-07   6.4800000e-07   1.7689000e-06   1.0556000e-06   8.5778000e-08   3.7574000e-07   5.1263000e-06
   1.1500000e+02   2.5295000e-07   3.4718000e-07   7.7501000e-07   1.4035000e-06   4.5180000e-07   3.0866000e-07   2.2101000e-06
   1.2500000e+02   1.0226000e-06   1.8251000e-06   1.4240000e-06   7.4631000e-07   1.3812000e-06   1.2783000e-06   2.4574000e-06
   1.3500000e+02   1.0179000e-06   1.1602000e-06   2.2096000e-06   3.3170000e-06   1.4602000e-06   1.2708000e-06   6.2019000e-07
   1.4500000e+02   6.7915000e-07   1.2436000e-06   1.3395000e-06   2.8159000e-06   7.5860000e-07   6.3135000e-07   1.8834000e-07
   1.5500000e+02   1.3399000e-06   2.2212000e-06   1.0707000e-06   1.2161000e-06   8.7508000e-07   1.9098000e-07   4.6711000e-08
   1.6500000e+02   1.5160000e-06   6.9961000e-07   5.8928000e-07   7.0875000e-07   1.1120000e-06   2.3686000e-07   7.8094000e-08
   1.7500000e+02   8.6224000e-07   9.6993000e-07   1.3352000e-07   4.2704000e-07   1.0749000e-06   7.7272000e-07   1.4203000e-07
   1.8500000e+02   3.1493000e-07   5.7715000e-07   2.1903000e-07   5.4787000e-07   6.1512000e-07   1.1869000e-06   4.9400000e-07
   1.9500000e+02   1.1846000e-06   6.4521000e-07   2.4493000e-07   7.6017000e-07   2.5281000e-07   4.4669000e-07   2.7927000e-07
   2.0500000e+02   1.2120000e-06   7.0902000e-07   1.5384000e-07   1.8002000e-06   7.8269000e-07   4.8254000e-07   2.0262000e-07
   2.1500000e+02   5.6247000e-07   1.0292000e-06   3.3239000e-07   3.2682000e-06   1.8562000e-06   2.0915000e-06   2.0777000e-07
   2.2500000e+02   3.5342000e-07   4.4184000e-07   5.4942000e-07   3.5043000e-06   2.3035000e-06   3.3019000e-06   1.1875000e-06
   2.3500000e+02   4.6209000e-07   1.0285000e-06   1.3867000e-06   2.5086000e-06   2.4058000e-06   2.6151000e-06   2.5030000e-06
   2.4500000e+02   1.1168000e-06   1.3508000e-06   1.6948000e-06   2.7661000e-06   2.6469000e-06   3.3933000e-06   3.8233000e-06
   2.5500000e+02   5.5785000e-07   1.5501000e-06   7.8751000e-07   1.2993000e-06   1.0588000e-06   2.4758000e-06   3.3571000e-06
   2.6500000e+02   1.4293000e-06   1.9353000e-06   8.6642000e-07   1.7472000e-06   3.6042000e-07   1.4383000e-06   4.2274000e-07
   2.7500000e+02   1.9098000e-06   2.3235000e-06   2.9316000e-06   7.0848000e-06   2.3756000e-06   4.6341000e-06   2.6451000e-06
   2.8500000e+02   1.7877000e-06   2.2555000e-06   2.6848000e-06   7.1469000e-06   3.0276000e-06   5.8401000e-06   5.5894000e-06
   2.9500000e+02   6.3485000e-07   8.3188000e-07   1.2478000e-06   3.9223000e-06   1.9174000e-06   6.0590000e-06   5.3003000e-06
   3.0500000e+02   1.3202000e-06   1.8179000e-07   1.8998000e-07   1.2307000e-06   5.4597000e-07   3.8787000e-06   2.2921000e-06
   3.1500000e+02   1.0218000e-06   2.2552000e-07   7.4461000e-07   6.1401000e-07   4.9311000e-07   1.0756000e-06   5.4624000e-07
   3.2500000e+02   1.9493000e-06   9.3986000e-07   2.8596000e-06   2.0566000e-06   1.8946000e-06   7.5493000e-07   1.4524000e-06
   3.3500000e+02   2.1215000e-06   1.0698000e-06   4.0761000e-06   5.9594000e-06   2.3331000e-06   2.4767000e-06   5.3402000e-06
   3.4500000e+02   1.9585000e-06   4.2683000e-07   5.2387000e-06   9.6463000e-06   4.2623000e-06   4.8271000e-06   9.6354000e-06
   3.5500000e+02   1.6053000e-06   6.9902000e-07   5.0012000e-06   8.5873000e-06   5.2075000e-06   5.4879000e-06   1.1545000e-05
   3.6500000e+02   7.3641000e-07   3.3871000e-07   3.4885000e-06   4.6893000e-06   4.3930000e-06   5.5125000e-06   1.1832000e-05
   3.7500000e+02   2.1383000e-06   1.0904000e-06   3.8166000e-06   2.0023000e-06   2.6306000e-06   2.8650000e-06   8.1595000e-06
   3.8500000e+02   4.5745000e-06   8.0552000e-07   5.2759000e-06   5.2552000e-06   3.4496000e-06   1.2968000e-05   7.1355000e-06
   3.9500000e+02   2.2728000e-06   5.3789000e-06   1.2064000e-05   1.6808000e-05   9.5139000e-06   2.5962000e-05   2.1452000e-05
   4.0500000e+02   3.5599000e-06   7.6804000e-06   1.6844000e-05   1.8712000e-05   1.5774000e-05   3.9211000e-05   2.6826000e-05
   4.1500000e+02   3.2207000e-06   4.6686000e-06   1.8326000e-05   1.2903000e-05   1.7289000e-05   4.2654000e-05   2.8588000e-05
   4.2500000e+02   2.1032000e-06   2.0237000e-06   1.4550000e-05   9.4965000e-06   1.3598000e-05   3.3506000e-05   2.7517000e-05
   4.3500000e+02   9.4827000e-07   7.1371000e-07   8.0959000e-06   4.3961000e-06   7.1212000e-06   1.8926000e-05   1.9059000e-05
   4.4500000e+02   7.0525000e-07   3.6715000e-07   2.5567000e-06   8.0612000e-07   1.7159000e-06   7.0242000e-06   8.3917000e-06
   4.5500000e+02   9.1096000e-07   7.4318000e-07   3.6495000e-06   2.0532000e-06   2.9157000e-06   3.0401000e-06   1.4089000e-06
   4.6500000e+02   1.2815000e-06   1.2890000e-06   7.6293000e-06   5.1451000e-06   8.5088000e-06   9.3601000e-06   7.9393000e-06
   4.7500000e+02   1.5069000e-06   1.4842000e-06   1.0104000e-05   7.9782000e-06   1.4560000e-05   1.7004000e-05   1.8061000e-05
   4.8500000e+02   1.8258000e-06   1.9401000e-06   9.1165000e-06   9.6062000e-06   1.9115000e-05   2.5674000e-05   2.8340000e-05
   4.9500000e+02   1.1406000e-05   2.7156000e-06   2.5518000e-05   1.6894000e-05   3.0169000e-05   4.4522000e-05   3.7683000e-05


==> Plotdata_spiral-path-p-new-vs-old.txt <==
Time  New        Original
   5  3.3694e+02 3.5600e+02
  15  6.2693e+01 5.0172e+01
  25  9.0093e-01 1.5077e+00
  35  1.9486e-01 8.4188e-01
  45  1.3663e-03 1.6374e-02
  55  5.1701e-05 6.4069e-04
  65  2.2018e-05 5.1363e-05
  75  2.0128e-05 3.9259e-06
  85  1.2967e-05 3.3450e-07
  95  5.3372e-06 2.7763e-08
 105  2.4945e-06 3.0114e-08
 115  1.7993e-06 6.6512e-08
 125  1.6986e-06 8.0264e-08
 135  9.6693e-07 1.0760e-07
 145  7.0052e-07 7.0458e-08
 155  7.2488e-07 3.3052e-08
 165  8.2892e-07 1.9983e-08
 175  7.9849e-07 1.0660e-08
 185  6.6064e-07 7.8711e-09
 195  6.1176e-07 6.6126e-09
 205  6.7971e-07 8.7304e-09
 215  7.1647e-07 1.7477e-08
 225  8.8420e-07 4.1222e-08
 235  1.5867e-06 8.2192e-08
 245  1.2048e-06 7.6849e-08
 255  6.2477e-07 1.1056e-07
 265  5.7693e-07 6.9562e-08
 275  6.0601e-07 2.8005e-08
 285  6.2248e-07 1.9363e-08
 295  5.6618e-07 1.1139e-08
 305  4.9567e-07 8.6761e-09
 315  4.9902e-07 6.6590e-09
 325  5.4307e-07 9.8195e-09
 335  5.9921e-07 1.9888e-08
 345  9.4404e-07 4.3780e-08
 355  1.0073e-06 6.8429e-08
 365  5.5311e-07 1.3890e-07
 375  4.0537e-07 8.4349e-08
 385  4.5394e-07 5.3320e-08
 395  2.9714e-07 2.8256e-08


==> Plotdata_spiral-path-s-new-vs-old.txt <==
Time  New        Original
   5  3.5075e-01 3.3517e-01
  15  4.3380e-01 4.7509e-01
  25  3.8025e-01 5.1035e-01
  35  1.9943e-01 2.4550e-01
  45  9.8849e-02 6.3683e-02
  55  5.1857e-02 1.4454e-02
  65  2.5296e-02 2.8827e-03
  75  1.0468e-02 5.1505e-04
  85  3.0895e-03 9.1716e-05
  95  6.7308e-04 1.6130e-05
 105  1.2140e-04 2.6904e-06
 115  1.9064e-05 4.5736e-07
 125  2.5076e-06 7.5524e-08
 135  2.3404e-07 1.3408e-08
 145  8.7985e-09 2.2053e-09
 155  1.1449e-09 4.0377e-10
 165  1.8521e-09 6.9660e-11
 175  1.0005e-09 1.0559e-11
 185  3.4563e-10 1.6455e-12
 195  1.0634e-10 2.2385e-13
 205  3.0791e-11 6.6053e-14
 215  1.4501e-11 2.6716e-13
 225  9.4663e-12 2.3496e-12
 235  3.1231e-11 1.4693e-11
 245  2.2295e-11 5.3369e-12
 255  3.7625e-11 9.5365e-12
 265  6.6887e-12 2.2123e-11
 275  1.2352e-11 3.1644e-11
 285  2.7861e-11 3.7269e-11
 295  4.7372e-11 2.6706e-11
 305  5.5034e-11 1.3053e-11
 315  4.5775e-11 4.5797e-12
 325  4.7099e-11 3.8331e-12
 335  4.1927e-11 2.0428e-12
 345  4.9305e-11 3.8017e-12
 355  6.7606e-11 6.2899e-12
 365  1.1748e-10 3.4482e-11
 375  7.2320e-11 8.3268e-12
 385  1.4037e-10 1.1651e-10
 395  1.6072e-09 4.3053e-10
 

==> Plotdata_tdma-helix-sensitivity_sensitivity-helix-tdma-position.txt <==
Time decim1 decim2 decim3 decim4	Time0 hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20	Time1 niter1 niter2 niter3 niter4 niter5	Time2 prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14	Time3 qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000	Time4 ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   3.3693920e+02   3.2544770e+02   3.2587260e+02   3.2592440e+02	5   3.8471760e+02   3.3490420e+02   3.3886340e+02   3.4318140e+02   3.4334160e+02   3.3693920e+02   3.3632500e+02   3.3785850e+02   3.3746180e+02   3.3563960e+02   3.3614520e+02	5   3.3297770e+02   3.3946100e+02   3.4532090e+02   3.3949980e+02   3.3693920e+02	5   3.3694190e+02   3.3913500e+02   3.3679560e+02   3.4374480e+02   3.4036950e+02   3.4092530e+02   3.3842010e+02   3.4117680e+02   3.3782480e+02   3.3878100e+02	5   3.3693920e+02   3.4007870e+02   3.4776120e+02   3.5639860e+02   3.6472430e+02   3.6830320e+02   3.7150500e+02   3.7345430e+02   3.7378180e+02   3.7352000e+02	5   3.4219930e+02   3.4034950e+02   3.3922450e+02   3.3798120e+02   3.5307360e+02   3.4698860e+02   3.5572910e+02
15   6.2692500e+01   6.9144500e+01   6.2257800e+01   7.2107500e+01	15   2.2252230e+02   7.0717900e+01   5.3849400e+01   6.2663400e+01   6.4657700e+01   6.2692500e+01   6.0467400e+01   6.5790900e+01   6.2970000e+01   6.1996700e+01   6.4152100e+01	15   5.8155700e+01   7.3264200e+01   1.0008010e+02   6.8164000e+01   6.2692500e+01	15   6.3168700e+01   6.4023400e+01   5.9352500e+01   7.8857600e+01   9.0203400e+01   7.4366200e+01   7.4239400e+01   7.2515400e+01   6.1519900e+01   6.9002800e+01	15   6.2692500e+01   5.8637100e+01   6.4781900e+01   7.1045300e+01   7.9613700e+01   8.3733000e+01   8.7609500e+01   9.0891400e+01   9.2543800e+01   9.3600300e+01	15   4.5546600e+01   5.1916600e+01   5.2975700e+01   7.5409200e+01   1.1364400e+02   9.2997400e+01   1.0871460e+02
25   9.0093000e-01   2.0890300e+01   2.9027200e+01   5.5982000e+00	25   2.7345450e+02   2.5770280e+02   4.0967000e+00   6.1371000e-01   7.0494000e-01   9.0093000e-01   3.9232000e+00   1.2369000e+00   4.9901900e+01   2.9105000e+00   1.6418000e+00	25   1.9756000e+00   5.5035000e+00   2.2713900e+01   7.1955000e+00   9.0093000e-01	25   9.5735000e-01   9.0029000e-01   9.3091000e-01   1.9769000e+00   3.9071200e+01   1.5161000e+00   2.3140000e+01   2.0860000e+00   8.7562000e-01   6.2788000e+00	25   9.0093000e-01   6.2714000e-01   9.1650000e-01   7.2771000e-01   1.0814000e+00   1.2349000e+00   1.6602000e+00   2.3789000e+00   2.3357000e+00   2.4496000e+00	25   1.6043500e+01   7.3694000e-01   5.5732000e-01   2.2746000e+00   1.0481900e+01   8.5886000e+00   1.2762100e+01
35   1.9486000e-01   4.8202000e+00   1.1478700e+01   5.4405000e+00	35   7.2070600e+02   3.1034100e+02   8.3804000e+00   2.6716000e-01   3.6680000e-01   1.9486000e-01   1.0206000e-01   7.4768000e-01   2.4603900e+01   3.5315000e+00   3.7383000e-01	35   1.5426000e+00   2.4058000e+00   4.2327000e+00   1.0958000e+00   1.9486000e-01	35   2.1943000e-01   4.3454000e-01   2.5629000e-01   7.2905000e-01   1.5462700e+01   1.1427000e+00   5.2110000e+00   1.0484000e+00   1.3796000e-01   4.5543000e-01	35   1.9486000e-01   5.2079000e-01   9.1866000e-02   7.4614000e-02   6.4909000e-02   6.6416000e-02   1.3676000e-01   3.7282000e-01   4.2144000e-01   4.9576000e-01	35   1.6038800e+01   2.4672000e-01   3.2770000e-01   9.4801000e-01   1.1168000e+00   4.0692000e-01   4.7614000e-01
45   1.3663000e-03   5.0399000e+00   2.1724000e+00   1.0439000e+00	45   1.3716884e+03   1.6194640e+02   9.3001000e-01   3.6790000e-04   1.8354000e-03   1.3663000e-03   4.5552000e-04   3.4585000e-03   4.0323000e-01   1.0330000e-01   2.0234000e-02	45   2.3811000e-01   2.1775000e-01   4.2363000e-01   4.7283000e-02   1.3663000e-03	45   4.7277000e-03   1.5375000e-02   4.3639000e-03   8.1209000e-03   1.4331000e-01   2.4448000e-02   7.0537000e-03   1.9248000e-02   8.2122000e-04   9.8804000e-03	45   1.3663000e-03   2.5228000e-03   1.3804000e-04   1.3397000e-04   1.8126000e-04   6.0579000e-04   4.3415000e-03   2.8057000e-02   4.2868000e-03   4.8580000e-02	45   1.8437000e+00   2.2143000e-05   4.6086000e-05   2.9298000e-02   1.1860000e+00   7.5972000e-01   1.3627000e+00
55   5.1701000e-05   5.2899000e-01   5.7007000e+00   5.3646000e+00	55   2.4200796e+03   4.9957200e+01   6.1828000e-01   9.4318000e-05   3.8548000e-05   5.1701000e-05   4.6045000e-05   7.3937000e-05   2.0045000e-03   3.8777000e-04   1.3392000e-04	55   1.7454000e-01   1.1035000e-02   1.4998000e-03   2.7210000e-04   5.1701000e-05	55   8.6552000e-03   1.2585000e-03   1.3717000e-04   8.7704000e-05   9.0447000e-04   1.1954000e-04   1.8788000e-04   1.6745000e-04   5.3632000e-05   4.5673000e-05	55   5.1701000e-05   7.4741000e-05   6.4356000e-05   4.5241000e-05   1.6751000e-05   2.3221000e-04   7.4008000e-04   3.0154000e-02   2.4753000e-02   1.6327000e-02	55   4.7971000e-02   4.0406000e-07   5.2517000e-06   3.2472000e-04   2.2280000e-01   3.6067000e-01   1.3329000e+00
65   2.2018000e-05   8.2307000e-01   5.5866000e+00   8.2389000e+00	65   3.7075883e+03   8.5997000e+00   4.1749000e-02   6.5424000e-05   1.8342000e-05   2.2018000e-05   2.0191000e-05   4.1509000e-05   8.3223000e-05   3.3532000e-05   7.9305000e-05	65   6.3490000e-02   6.2784000e-03   6.4129000e-05   2.1567000e-05   2.2018000e-05	65   5.7362000e-03   9.2230000e-04   1.1695000e-04   1.0664000e-04   2.5140000e-05   4.4387000e-05   1.5999000e-05   2.5755000e-05   1.9176000e-05   2.0965000e-05	65   2.2018000e-05   4.0426000e-05   4.2326000e-05   2.0221000e-05   5.4295000e-06   5.0145000e-05   2.6849000e-04   2.0842000e-02   4.3566000e-02   3.9161000e-03	65   9.2305000e-06   5.6228000e-08   1.8252000e-06   8.1399000e-05   5.4724000e-03   4.2703000e-02   6.6230000e-01
75   2.0128000e-05   8.0913000e-01   2.2985000e+00   2.7215600e+01	75   5.1235126e+03   6.0047000e-02   2.3551000e-04   5.4385000e-05   2.3225000e-05   2.0128000e-05   1.8320000e-05   2.8318000e-05   8.0614000e-05   4.8425000e-05   3.8157000e-05	75   5.4454000e-02   5.6154000e-03   1.6123000e-05   2.0835000e-05   2.0128000e-05	75   4.2051000e-03   1.2525000e-03   4.8854000e-04   1.3841000e-04   2.5398000e-05   4.3973000e-05   2.3526000e-05   3.0450000e-05   1.9314000e-05   3.2941000e-05	75   2.0128000e-05   2.7561000e-05   2.2468000e-05   1.0512000e-05   2.7484000e-06   1.5904000e-05   2.1159000e-04   1.4970000e-02   4.5521000e-02   2.7793000e-03	75   1.2932000e-08   2.7880000e-08   2.7164000e-07   4.5248000e-05   1.2385000e-03   3.6877000e-03   1.6051000e-01
85   1.2967000e-05   7.0247000e-01   1.5374300e+01   3.1636200e+01	85   6.7695034e+03   2.5460000e-03   2.7606000e-04   5.8202000e-05   9.8191000e-06   1.2967000e-05   2.6174000e-05   2.5160000e-05   6.4726000e-05   5.7377000e-05   4.9343000e-05	85   8.5949000e-02   3.8377000e-03   3.6175000e-05   1.6254000e-05   1.2967000e-05	85   2.5233000e-03   1.1852000e-03   4.2071000e-04   7.1889000e-05   3.8794000e-05   2.4945000e-05   2.1324000e-05   1.9826000e-05   1.4775000e-05   2.1517000e-05	85   1.2967000e-05   1.4577000e-05   1.2447000e-05   5.7208000e-06   1.5596000e-06   6.9191000e-06   9.4668000e-05   1.0191000e-02   3.7581000e-02   2.9117000e-03	85   1.1308000e-08   2.8695000e-08   9.8772000e-08   4.6251000e-05   1.1147000e-03   1.1114000e-03   9.0113000e-02
95   5.3372000e-06   9.9622000e-01   1.1187300e+01   3.7270800e+01	95   8.6263177e+03   3.7905000e-04   2.8678000e-04   5.6608000e-05   6.0416000e-06   5.3372000e-06   2.3429000e-05   4.0769000e-05   6.4725000e-05   9.1504000e-05   6.9815000e-05	95   8.5668000e-02   1.6124000e-03   2.4139000e-05   6.7933000e-06   5.3372000e-06	95   5.0591000e-03   8.5313000e-04   2.9094000e-04   1.0550000e-04   4.1917000e-05   7.5406000e-06   7.3671000e-06   8.1329000e-06   6.0299000e-06   7.6588000e-06	95   5.3372000e-06   7.6451000e-06   6.8654000e-06   2.8932000e-06   1.7894000e-06   3.7633000e-06   5.3084000e-05   6.9333000e-03   2.9908000e-02   2.6901000e-03	95   1.2156000e-08   2.9352000e-08   7.6211000e-08   3.8356000e-05   7.6061000e-04   1.1108000e-03   8.9380000e-02
105   2.4945000e-06   1.3841000e+00   9.9799000e+00   3.0675100e+01	105   1.0747733e+04   4.0009000e-04   2.6484000e-04   5.4235000e-05   4.6823000e-06   2.4945000e-06   1.4364000e-05   4.7855000e-05   8.8928000e-05   1.6687000e-04   1.5608000e-04	105   9.1857000e-02   6.5561000e-04   5.6330000e-06   2.5139000e-06   2.4945000e-06	105   6.8120000e-03   9.8628000e-04   8.4520000e-05   1.5630000e-04   1.2855000e-05   5.0185000e-06   2.9269000e-06   3.8419000e-06   2.7824000e-06   3.2692000e-06	105   2.4945000e-06   4.1401000e-06   3.4411000e-06   1.9810000e-06   1.2066000e-06   2.0671000e-06   2.8084000e-05   4.7361000e-03   2.3772000e-02   2.4408000e-03	105   1.2937000e-08   2.6004000e-08   7.5709000e-08   2.1938000e-05   5.5736000e-04   3.0435000e-03   5.0982000e-02
115   1.7993000e-06   3.3802000e+00   6.4046000e+00   4.4908300e+01	115   1.2924716e+04   3.8790000e-04   2.5689000e-04   5.8113000e-05   5.8272000e-06   1.7993000e-06   1.2982000e-05   5.4514000e-05   1.2867000e-04   2.8221000e-04   3.0490000e-04	115   9.6867000e-02   2.3721000e-04   2.7328000e-06   1.5617000e-06   1.7993000e-06	115   1.3886000e-02   1.1655000e-03   1.7454000e-04   1.3414000e-04   6.3186000e-06   4.9584000e-06   2.1580000e-06   2.0940000e-06   1.7995000e-06   1.9135000e-06	115   1.7993000e-06   2.3015000e-06   2.0386000e-06   1.2142000e-06   7.5793000e-07   1.1835000e-06   1.5605000e-05   3.2363000e-03   1.8901000e-02   2.1662000e-03	115   1.2338000e-08   2.5723000e-08   1.0415000e-07   1.3876000e-05   3.1710000e-04   5.2452000e-03   1.4232000e-02
125   1.6986000e-06   2.5040000e+00   7.4690000e-01   4.3963600e+01	125   1.5027101e+04   3.5496000e-04   2.7148000e-04   6.5451000e-05   7.1584000e-06   1.6986000e-06   1.3064000e-05   7.1990000e-05   2.0314000e-04   4.7082000e-04   5.9729000e-04	125   1.2115000e-01   8.0467000e-05   1.6743000e-06   1.2319000e-06   1.6986000e-06	125   7.1645000e-03   1.5557000e-03   4.6212000e-04   5.3174000e-05   3.7386000e-06   5.0561000e-06   1.9973000e-06   1.6795000e-06   1.7474000e-06   1.8258000e-06	125   1.6986000e-06   1.4805000e-06   1.2853000e-06   9.3463000e-07   7.1395000e-07   9.5490000e-07   8.7604000e-06   2.2155000e-03   1.5033000e-02   1.9220000e-03	125   1.1357000e-08   2.6729000e-08   9.4239000e-08   8.3477000e-06   2.2016000e-04   5.8047000e-03   5.4159000e-03
135   9.6693000e-07   1.7084000e+00   3.7838000e+00   3.1314200e+01	135   1.6345271e+04   3.4871000e-04   2.8536000e-04   5.9820000e-05   7.1734000e-06   9.6693000e-07   7.8239000e-06   6.0920000e-05   2.2909000e-04   5.7483000e-04   9.6425000e-04	135   1.0278000e-01   2.9961000e-05   7.5173000e-07   7.3466000e-07   9.6693000e-07	135   7.7476000e-03   1.6360000e-03   4.3491000e-04   1.2834000e-04   3.2242000e-05   2.0465000e-06   1.6002000e-06   1.0391000e-06   9.8073000e-07   1.0752000e-06	135   9.6693000e-07   9.2613000e-07   1.0807000e-06   9.5191000e-07   8.2706000e-07   9.6200000e-07   5.0409000e-06   1.5144000e-03   1.1968000e-02   1.6990000e-03	135   1.1341000e-08   2.6476000e-08   6.5329000e-08   3.6251000e-06   2.3858000e-04   3.6490000e-03   1.7889000e-02
145   7.0052000e-07   5.7919000e+00   4.2966000e+00   5.1513100e+01	145   1.6573742e+04   4.0121000e-04   2.6888000e-04   5.1435000e-05   5.7914000e-06   7.0052000e-07   7.7867000e-06   5.6617000e-05   1.9504000e-04   4.9543000e-04   1.0481000e-03	145   7.4911000e-02   1.5997000e-05   4.1432000e-07   5.1709000e-07   7.0052000e-07	145   1.1544000e-02   2.4667000e-03   2.7560000e-04   1.5729000e-05   1.1519000e-04   1.2053000e-06   8.7873000e-07   7.3816000e-07   7.2060000e-07   7.1357000e-07	145   7.0052000e-07   8.4803000e-07   1.0920000e-06   9.9095000e-07   8.6667000e-07   8.9298000e-07   3.0200000e-06   1.0355000e-03   9.5293000e-03   1.5017000e-03	145   1.2748000e-08   2.6565000e-08   5.1722000e-08   2.7274000e-06   2.2177000e-04   3.7151000e-03   3.1843000e-02
155   7.2488000e-07   5.9703000e+00   1.3930400e+01   4.7534600e+01	155   1.6248251e+04   3.9638000e-04   2.4928000e-04   4.7984000e-05   4.8212000e-06   7.2488000e-07   4.4096000e-06   5.2258000e-05   2.3659000e-04   6.4991000e-04   1.0511000e-03	155   8.8804000e-02   4.0579000e-06   4.4567000e-07   5.4458000e-07   7.2488000e-07	155   4.4014000e-02   1.6197000e-03   4.1071000e-04   7.4308000e-05   5.7710000e-05   8.0293000e-06   9.2736000e-07   7.1661000e-07   7.0386000e-07   7.1226000e-07	155   7.2488000e-07   9.1126000e-07   1.0237000e-06   8.4352000e-07   7.2362000e-07   7.1599000e-07   1.8919000e-06   7.0836000e-04   7.5925000e-03   1.3279000e-03	155   1.2609000e-08   2.6341000e-08   5.1456000e-08   2.3248000e-06   1.6455000e-04   3.3182000e-03   2.9784000e-02
165   8.2892000e-07   4.3038000e+00   8.7634000e+00   5.1552000e+01	165   1.6636083e+04   3.6382000e-04   2.3616000e-04   4.7266000e-05   4.7346000e-06   8.2892000e-07   1.1212000e-06   2.2817000e-05   1.6864000e-04   5.9689000e-04   1.4103000e-03	165   7.5924000e-02   2.2674000e-06   5.9692000e-07   6.7006000e-07   8.2892000e-07	165   1.5031000e-02   8.8685000e-04   3.0376000e-04   1.4420000e-04   3.5957000e-05   7.5226000e-06   8.1544000e-07   9.5895000e-07   8.0272000e-07   8.2455000e-07	165   8.2892000e-07   8.7921000e-07   8.0454000e-07   6.7445000e-07   6.2290000e-07   6.3673000e-07   1.2524000e-06   4.8412000e-04   6.0516000e-03   1.1735000e-03	165   1.1852000e-08   2.5335000e-08   5.2334000e-08   3.0786000e-06   1.7485000e-04   2.5574000e-03   2.6237000e-02
175   7.9849000e-07   3.4709000e+00   6.1027000e+00   1.0649600e+02	175   1.6174710e+04   3.3715000e-04   2.3186000e-04   4.7933000e-05   4.6378000e-06   7.9849000e-07   3.0320000e-07   5.9723000e-06   6.4402000e-05   2.9701000e-04   1.2382000e-03	175   8.5787000e-02   1.2425000e-06   6.0398000e-07   6.6172000e-07   7.9849000e-07	175   4.1180000e-03   1.3801000e-03   8.2358000e-04   7.5605000e-05   6.1765000e-05   7.2116000e-06   1.0520000e-06   7.5161000e-07   8.3863000e-07   8.0989000e-07	175   7.9849000e-07   7.1304000e-07   6.6477000e-07   6.5415000e-07   6.6392000e-07   6.9876000e-07   8.8312000e-07   3.3058000e-04   4.8229000e-03   1.0367000e-03	175   1.0960000e-08   2.4669000e-08   5.1923000e-08   3.6459000e-06   9.9763000e-05   2.7618000e-03   2.1464000e-02
185   6.6064000e-07   5.5416000e+00   1.9024100e+01   1.4984190e+02	185   1.5145343e+04   3.2690000e-04   2.3813000e-04   5.0749000e-05   4.6128000e-06   6.6064000e-07   3.5413000e-07   2.1709000e-06   2.1711000e-05   1.1116000e-04   6.3631000e-04	185   7.4082000e-02   5.5202000e-07   4.4879000e-07   5.1747000e-07   6.6064000e-07	185   3.1786000e-03   1.3497000e-03   8.5117000e-04   1.5061000e-04   6.0496000e-05   2.1380000e-06   1.9251000e-06   6.5993000e-07   6.6448000e-07   6.7852000e-07	185   6.6064000e-07   6.2244000e-07   6.8767000e-07   7.2930000e-07   7.3932000e-07   7.6294000e-07   8.0275000e-07   2.2591000e-04   3.8480000e-03   9.1599000e-04	185   1.0612000e-08   2.4827000e-08   5.4310000e-08   3.2380000e-06   7.2567000e-05   3.3589000e-03   1.6736000e-02
195   6.1176000e-07   1.7406000e+00   2.5764000e+00   1.4977390e+02	195   1.4146038e+04   3.3247000e-04   2.5505000e-04   5.5331000e-05   4.8932000e-06   6.1176000e-07   5.9256000e-07   2.2792000e-06   1.2808000e-05   4.9493000e-05   2.6369000e-04	195   7.2646000e-02   4.4105000e-07   3.3188000e-07   4.2762000e-07   6.1176000e-07	195   1.2286000e-02   7.0686000e-04   6.1304000e-04   5.9232000e-05   3.7175000e-05   2.8906000e-06   9.7792000e-07   6.6610000e-07   5.8576000e-07   6.0762000e-07	195   6.1176000e-07   6.6894000e-07   7.4284000e-07   7.5003000e-07   8.0576000e-07   8.3396000e-07   1.0769000e-06   1.5423000e-04   3.0710000e-03   8.0896000e-04	195   1.0893000e-08   2.6432000e-08   6.1089000e-08   2.8156000e-06   8.0706000e-05   2.6668000e-03   1.9535000e-02
205   6.7973000e-07   9.3982000e-01   1.1034800e+01   2.1380630e+02	205   1.3745874e+04   3.5261000e-04   2.7707000e-04   5.7900000e-05   5.0933000e-06   6.7973000e-07   1.0096000e-06   2.8082000e-06   1.2133000e-05   4.8554000e-05   1.4887000e-04	205   7.5952000e-02   3.0242000e-07   3.2644000e-07   4.5389000e-07   6.7973000e-07	205   4.9555000e-03   2.3668000e-03   7.2010000e-04   7.9749000e-05   5.4542000e-05   6.0550000e-06   8.3148000e-07   1.1069000e-06   6.6276000e-07   6.6944000e-07	205   6.7973000e-07   7.2469000e-07   8.0812000e-07   1.1468000e-06   1.4457000e-06   1.5658000e-06   1.7231000e-06   1.0515000e-04   2.4509000e-03   7.1401000e-04	205   1.1586000e-08   2.8691000e-08   6.7500000e-08   2.8665000e-06   9.3300000e-05   1.4874000e-03   2.5413000e-02
215   7.1645000e-07   1.1402000e+00   2.0280000e+00   1.8209830e+02	215   1.4067094e+04   3.8281000e-04   2.8570000e-04   5.2785000e-05   4.5815000e-06   7.1645000e-07   1.7200000e-06   6.0434000e-06   1.7696000e-05   4.9617000e-05   1.4031000e-04	215   6.3908000e-02   2.9612000e-07   3.7223000e-07   5.1211000e-07   7.1645000e-07	215   1.3615000e-02   2.5018000e-03   4.8912000e-04   9.9720000e-05   7.5218000e-05   1.0990000e-05   9.5388000e-07   9.5764000e-07   6.7928000e-07   7.3345000e-07	215   7.1645000e-07   8.1571000e-07   1.4256000e-06   1.6595000e-06   1.5581000e-06   1.4558000e-06   1.5663000e-06   7.1649000e-05   1.9571000e-03   6.2996000e-04	215   1.2340000e-08   2.8455000e-08   6.6812000e-08   3.0450000e-06   1.2613000e-04   1.2510000e-03   2.3817000e-02
225   8.8455000e-07   8.5995000e-01   1.3242800e+01   1.2156240e+02	225   1.5701548e+04   4.0532000e-04   2.5737000e-04   5.0150000e-05   4.4777000e-06   8.8455000e-07   3.6370000e-06   1.3761000e-05   3.9213000e-05   1.0785000e-04   1.7270000e-04	225   5.9188000e-02   4.5831000e-07   4.8475000e-07   5.6848000e-07   8.8455000e-07	225   9.1331000e-03   3.7446000e-03   1.0804000e-03   1.0130000e-04   2.5926000e-05   2.0105000e-05   2.4249000e-06   9.9405000e-07   8.2635000e-07   8.2112000e-07	225   8.8455000e-07   1.5172000e-06   1.5179000e-06   1.0823000e-06   8.6118000e-07   7.8183000e-07   8.8635000e-07   4.8710000e-05   1.5639000e-03   5.5540000e-04	225   1.3046000e-08   2.4731000e-08   7.5534000e-08   3.7206000e-06   1.1268000e-04   1.1779000e-03   1.4760000e-02
235   1.5868000e-06   3.5629000e+00   8.5685000e+00   4.4650500e+01	235   1.7035367e+04   3.8727000e-04   2.5253000e-04   5.2121000e-05   5.0911000e-06   1.5868000e-06   7.9790000e-06   3.6024000e-05   9.9787000e-05   2.5341000e-04   3.5696000e-04	235   5.2216000e-02   7.7886000e-07   7.7366000e-07   1.1017000e-06   1.5868000e-06	235   7.7161000e-03   3.0933000e-03   6.3143000e-04   8.6721000e-05   4.1007000e-05   4.8958000e-06   1.2619000e-06   1.6562000e-06   1.5489000e-06   1.5447000e-06	235   1.5868000e-06   1.3926000e-06   8.1568000e-07   6.3284000e-07   6.1729000e-07   6.2004000e-07   7.0920000e-07   3.2994000e-05   1.2482000e-03   4.8930000e-04	235   1.2032000e-08   2.4536000e-08   7.9911000e-08   6.2150000e-06   9.2556000e-05   1.2587000e-03   8.9145000e-03
245   1.2044000e-06   2.0243000e+00   6.7379000e+00   5.3444800e+01	245   1.8170546e+04   3.5891000e-04   2.4560000e-04   5.6471000e-05   5.3129000e-06   1.2044000e-06   8.3992000e-06   5.7872000e-05   1.9258000e-04   4.9254000e-04   7.5497000e-04	245   8.0027000e-02   8.4002000e-07   7.7615000e-07   1.0187000e-06   1.2044000e-06	245   7.0334000e-03   3.8819000e-03   4.7059000e-04   2.1619000e-04   4.7808000e-05   1.0718000e-05   1.3465000e-06   1.0647000e-06   1.3113000e-06   1.3077000e-06	245   1.2044000e-06   7.1686000e-07   5.9107000e-07   6.1785000e-07   6.3620000e-07   6.5202000e-07   7.2486000e-07   2.2331000e-05   9.9746000e-04   4.3118000e-04	245   1.1523000e-08   2.3849000e-08   6.4849000e-08   4.4874000e-06   1.2193000e-04   1.4679000e-03   8.3581000e-03
255   6.2469000e-07   1.1796000e+00   2.9994000e+00   4.6041600e+01	255   1.9590125e+04   3.4575000e-04   2.7714000e-04   5.6080000e-05   6.0136000e-06   6.2469000e-07   7.2767000e-06   4.9039000e-05   2.0223000e-04   5.5961000e-04   1.1358000e-03	255   6.5537000e-02   3.6641000e-07   4.1780000e-07   5.2179000e-07   6.2469000e-07	255   3.9696000e-03   8.1830000e-03   5.7379000e-04   2.3676000e-04   6.2938000e-05   1.3220000e-05   1.8406000e-06   4.9368000e-07   6.1376000e-07   6.6343000e-07	255   6.2469000e-07   5.7846000e-07   6.1756000e-07   6.4873000e-07   6.7331000e-07   6.9605000e-07   7.5624000e-07   1.5065000e-05   7.9727000e-04   3.8031000e-04	255   1.1590000e-08   2.6225000e-08   5.7603000e-08   2.5129000e-06   1.8577000e-04   1.0499000e-03   5.6232000e-03
265   5.7693000e-07   2.1474000e+00   7.1711000e+00   6.2764500e+01	265   2.1244389e+04   4.0048000e-04   2.6570000e-04   5.0105000e-05   5.4634000e-06   5.7693000e-07   6.8628000e-06   5.6334000e-05   1.9997000e-04   4.9569000e-04   1.0706000e-03	265   5.3067000e-02   2.6620000e-07   3.3144000e-07   4.2399000e-07   5.7693000e-07	265   4.0492000e-03   3.5184000e-03   2.8982000e-04   9.1324000e-05   4.0457000e-05   2.2527000e-05   6.6075000e-07   6.6477000e-07   5.8867000e-07   5.6911000e-07	265   5.7693000e-07   6.1096000e-07   6.4450000e-07   6.5124000e-07   6.5025000e-07   6.5847000e-07   6.9364000e-07   1.0128000e-05   6.3706000e-04   3.3549000e-04	265   1.2659000e-08   2.5865000e-08   5.1234000e-08   1.9910000e-06   1.6626000e-04   1.2247000e-03   7.6909000e-03
275   6.0601000e-07   9.6979000e-01   3.0874000e+00   6.9164100e+01	275   2.2884201e+04   3.8425000e-04   2.4436000e-04   4.7690000e-05   4.7167000e-06   6.0601000e-07   2.9451000e-06   4.4590000e-05   2.2555000e-04   6.3782000e-04   1.1011000e-03	275   7.4811000e-02   3.5208000e-07   3.7819000e-07   4.6030000e-07   6.0601000e-07	275   1.1939000e-02   4.9837000e-03   5.7276000e-04   1.5616000e-04   7.4414000e-05   9.9271000e-06   1.0280000e-06   7.1352000e-07   5.9493000e-07   6.0326000e-07	275   6.0601000e-07   6.3397000e-07   6.1687000e-07   5.7679000e-07   5.6381000e-07   5.6829000e-07   5.9289000e-07   6.7908000e-06   5.0906000e-04   2.9588000e-04	275   1.3055000e-08   2.5798000e-08   5.1888000e-08   1.8016000e-06   1.4779000e-04   1.8830000e-03   5.6778000e-03
285   6.2248000e-07   5.3134000e-01   2.6779000e+00   1.0161080e+02	285   2.6916630e+04   3.5143000e-04   2.3376000e-04   4.7205000e-05   4.5530000e-06   6.2248000e-07   7.7589000e-07   1.6499000e-05   1.3487000e-04   5.0766000e-04   1.3608000e-03	285   6.8427000e-02   4.8304000e-07   4.5625000e-07   5.0536000e-07   6.2248000e-07	285   2.8252000e-02   1.9748000e-03   1.3631000e-03   1.2583000e-04   3.7670000e-05   1.5299000e-05   2.1411000e-06   5.2762000e-07   6.7529000e-07   6.0659000e-07	285   6.2248000e-07   5.9159000e-07   5.3493000e-07   5.1970000e-07   5.3454000e-07   5.5418000e-07   5.8532000e-07   4.5436000e-06   4.0695000e-04   2.6079000e-04	285   1.1819000e-08   2.5122000e-08   5.2107000e-08   2.3228000e-06   1.4884000e-04   1.8793000e-03   8.0632000e-03
295   5.6618000e-07   6.0442000e-01   6.4006000e+00   1.4931170e+02	295   3.5278082e+04   3.3090000e-04   2.3227000e-04   4.8113000e-05   4.4493000e-06   5.6618000e-07   2.2071000e-07   4.9620000e-06   4.8351000e-05   2.3205000e-04   9.9371000e-04	295   5.6762000e-02   4.4151000e-07   4.0732000e-07   4.5270000e-07   5.6618000e-07	295   8.7622000e-03   3.5156000e-03   9.1630000e-04   2.3975000e-04   5.1919000e-05   1.2425000e-05   8.2881000e-07   5.8170000e-07   5.8072000e-07   5.7721000e-07	295   5.6618000e-07   5.1476000e-07   5.0971000e-07   5.5391000e-07   5.9804000e-07   6.2616000e-07   6.6160000e-07   3.3325000e-06   3.2507000e-04   2.2966000e-04	295   1.1012000e-08   2.4619000e-08   5.2103000e-08   2.5672000e-06   8.3299000e-05   2.0687000e-03   8.9913000e-03
305   4.9567000e-07   8.8704000e-01   2.8846000e+00   4.6671100e+01	305   4.4084684e+04   3.2497000e-04   2.4121000e-04   5.1253000e-05   4.5064000e-06   4.9567000e-07   2.8199000e-07   2.1389000e-06   1.7863000e-05   9.0170000e-05   4.7881000e-04	305   6.0363000e-02   3.0803000e-07   3.0114000e-07   3.6366000e-07   4.9567000e-07	305   1.4010000e-02   2.8765000e-03   9.4881000e-04   1.4307000e-04   8.2781000e-05   8.0257000e-06   2.0229000e-06   7.2118000e-07   4.8777000e-07   5.0171000e-07	305   4.9567000e-07   5.0134000e-07   5.6489000e-07   6.1650000e-07   6.4151000e-07   6.7330000e-07   6.9927000e-07   2.5185000e-06   2.5979000e-04   2.0243000e-04	305   1.2437000e-08   2.5168000e-08   5.5080000e-08   2.2938000e-06   6.9384000e-05   2.5167000e-03   1.0658000e-02
315   4.9902000e-07   1.1190000e+00   3.1459500e+01   5.4419300e+01	315   5.2530153e+04   3.3452000e-04   2.5901000e-04   5.4930000e-05   4.7148000e-06   4.9902000e-07   4.9689000e-07   2.2963000e-06   1.2358000e-05   4.9128000e-05   2.1447000e-04	315   7.1604000e-02   2.4553000e-07   2.5451000e-07   3.3702000e-07   4.9902000e-07	315   5.3046000e-03   6.3827000e-03   3.9490000e-04   1.6355000e-04   4.8393000e-05   2.3481000e-05   2.0714000e-06   4.3520000e-07   4.6054000e-07   4.9033000e-07	315   4.9902000e-07   5.5459000e-07   5.9457000e-07   7.0250000e-07   7.6206000e-07   9.2606000e-07   1.0335000e-06   1.9285000e-06   2.0761000e-04   1.7869000e-04	315   1.3768000e-08   2.6856000e-08   6.0693000e-08   2.1662000e-06   7.1627000e-05   1.7454000e-03   1.2500000e-02
325   5.4307000e-07   7.5455000e-01   5.5646000e+00   6.0449700e+01	325   6.1020986e+04   3.5777000e-04   2.7270000e-03   5.4250000e-05   4.5213000e-06   5.4307000e-07   8.0980000e-07   2.9733000e-06   1.1662000e-05   4.5764000e-05   1.4376000e-04	325   5.4524000e-02   2.5404000e-07   2.8344000e-07   3.7959000e-07   5.4307000e-07	325   3.3338000e-03   5.0658000e-03   8.1706000e-04   3.2783000e-04   4.8644000e-05   1.4427000e-05   2.9483000e-06   6.4578000e-07   5.9462000e-07   5.2793000e-07	325   5.4307000e-07   5.9457000e-07   7.3576000e-07   1.1938000e-06   1.4085000e-06   1.5098000e-06   1.5769000e-06   1.4928000e-06   1.6575000e-04   1.5782000e-04	325   1.1975000e-08   2.7970000e-08   6.0840000e-08   2.2061000e-06   8.2192000e-05   1.2407000e-03   1.6222000e-02
335   5.9921000e-07   8.2692000e-01   8.1021000e+00   4.7212900e+01	335   6.8716327e+04   3.8470000e-04   1.2335000e-01   4.7541000e-05   4.2897000e-06   5.9921000e-07   1.2677000e-06   6.2859000e-06   1.7164000e-05   5.0030000e-05   1.2558000e-04	335   6.1394000e-02   3.0412000e-07   3.3350000e-07   4.0014000e-07   5.9921000e-07	335   5.2606000e-03   4.8573000e-03   9.5473000e-04   3.0045000e-04   5.2261000e-05   7.1710000e-06   2.4431000e-06   6.5193000e-07   5.8280000e-07   5.7635000e-07	335   5.9921000e-07   8.2955000e-07   1.2422000e-06   1.1950000e-06   1.0973000e-06   1.0709000e-06   1.0661000e-06   1.1719000e-06   1.3229000e-04   1.3950000e-04	335   1.5285000e-08   2.7060000e-08   5.9586000e-08   2.1824000e-06   9.6937000e-05   1.1122000e-03   1.5889000e-02
345   9.4404000e-07   6.1475000e-01   1.0166000e+01   3.7427100e+01	345   7.4817486e+04   3.9475000e-04   1.2689000e+00   4.4270000e-05   4.2334000e-06   9.4404000e-07   6.0691000e-06   1.5291000e-05   4.0960000e-05   1.1366000e-04   1.5940000e-04	345   7.8317000e-02   4.3530000e-07   4.0906000e-07   5.7678000e-07   9.4404000e-07	345   3.3314000e-03   1.6964000e-03   5.4820000e-04   2.5325000e-04   7.7414000e-05   1.7188000e-05   1.5551000e-06   1.1281000e-06   9.2599000e-07   8.6852000e-07	345   9.4404000e-07   1.1521000e-06   8.5300000e-07   6.2782000e-07   5.7330000e-07   5.8280000e-07   5.9427000e-07   9.4872000e-07   1.0549000e-04   1.2362000e-04	345   2.0844000e-08   2.3207000e-08   6.5977000e-08   3.7186000e-06   7.6543000e-05   9.9152000e-04   9.1882000e-03
355   1.0073000e-06   1.5264000e+00   1.1928800e+01   1.2489220e+02	355   8.0439560e+04   3.7624000e-04   3.6970000e+00   4.7433000e-05   3.7420000e-06   1.0073000e-06   3.1411000e-04   3.6613000e-05   1.0084000e-04   2.6672000e-04   3.5268000e-04	355   6.8330000e-02   5.8940000e-07   5.8006000e-07   7.9758000e-07   1.0073000e-06	355   8.4766000e-03   2.6451000e-03   1.8144000e-03   2.5660000e-04   9.8629000e-05   5.2755000e-05   3.5070000e-06   1.0378000e-06   1.0323000e-06   1.0650000e-06	355   1.0073000e-06   6.4991000e-07   4.5602000e-07   4.4927000e-07   4.8630000e-07   5.2164000e-07   5.5213000e-07   7.9015000e-07   8.3943000e-05   1.0994000e-04	355   2.0651000e-08   2.3658000e-08   5.0116000e-08   3.9093000e-06   6.3857000e-05   1.1824000e-03   8.4726000e-03
365   5.5311000e-07   1.2792000e+00   2.1273800e+01   1.0286710e+02	365   8.6449242e+04   3.4100000e-04   6.0349000e+00   5.4053000e-05   3.7347000e-06   5.5311000e-07   3.9422000e-04   4.8677000e-05   1.5590000e-04   4.2444000e-04   6.4993000e-04	365   6.8073000e-02   3.4787000e-07   4.0824000e-07   4.7795000e-07   5.5311000e-07	365   6.5270000e-03   8.9795000e-04   9.5021000e-04   1.0353000e-03   1.9768000e-04   1.8681000e-04   1.7516000e-06   6.7402000e-07   5.6944000e-07   5.7847000e-07	365   5.5311000e-07   3.9050000e-07   4.1761000e-07   4.5383000e-07   4.9808000e-07   5.4419000e-07   5.8164000e-07   6.6934000e-07   6.6770000e-05   9.7948000e-05	365   2.4544000e-08   2.2837000e-08   5.0196000e-08   3.7223000e-06   9.0183000e-05   9.9385000e-04   6.8433000e-03
375   4.0537000e-07   5.5868000e-01   2.6388000e+00   3.3339900e+01	375   9.3144091e+04   3.3914000e-04   7.4696000e+00   5.5520000e-05   5.4070000e-06   4.0537000e-07   2.8225000e-04   4.7168000e-05   1.6425000e-04   4.4252000e-04   7.8235000e-04	375   6.7459000e-02   2.6460000e-07   3.1113000e-07   3.3999000e-07   4.0537000e-07	375   6.8490000e-03   1.8037000e-03   2.9944000e-03   3.4396000e-04   4.2801000e-04   1.7761000e-04   6.9424000e-06   5.0383000e-07   4.3312000e-07   4.1419000e-07	375   4.0537000e-07   3.9969000e-07   4.2560000e-07   4.7781000e-07   5.2794000e-07   5.6961000e-07   6.0379000e-07   5.7585000e-07   5.3062000e-05   8.7297000e-05	375   4.1218000e-08   2.6021000e-08   5.2216000e-08   3.1298000e-06   1.2470000e-04   8.7907000e-04   6.6661000e-03
385   4.5394000e-07   5.5294000e-01   1.6013200e+01   7.0872600e+01	385   1.0123209e+05   3.9660000e-04   1.1512000e+00   4.9591000e-05   5.2558000e-06   4.5394000e-07   2.4521000e-04   5.7135000e-05   2.1117000e-04   5.1522000e-04   8.3240000e-04	385   8.3646000e-02   2.3203000e-07   2.4560000e-07   3.0981000e-07   4.5394000e-07	385   8.4549000e-03   1.8133000e-03   1.1977000e-03   5.3395000e-04   5.4034000e-05   5.4396000e-05   2.5341000e-06   4.1913000e-07   4.5304000e-07   4.8531000e-07	385   4.5394000e-07   3.9411000e-07   4.5323000e-07   4.7785000e-07   5.0082000e-07   5.2536000e-07   5.4510000e-07   5.2447000e-07   4.2094000e-05   7.7822000e-05	385   5.3712000e-08   2.5376000e-08   5.0770000e-08   1.9580000e-06   1.5221000e-04   1.0085000e-03   6.6367000e-03
395   2.9714000e-07   7.3292000e-01   7.6755000e+00   1.0386790e+02	395   1.1101153e+05   3.7876000e-04   3.1064000e-02   4.7448000e-05   4.4881000e-06   2.9714000e-07   3.0506000e-04   3.8355000e-05   2.1020000e-04   6.2816000e-04   1.1353000e-03	395   6.4024000e-02   2.2831000e-07   1.7864000e-07   2.1352000e-07   2.9714000e-07	395   3.9809000e-03   1.6546000e-03   7.9376000e-04   7.8383000e-04   7.8693000e-05   1.7381000e-05   1.3903000e-06   2.8601000e-07   3.2887000e-07   2.9121000e-07	395   2.9714000e-07   4.3344000e-07   4.2757000e-07   4.2126000e-07   4.4248000e-07   4.6793000e-07   4.9017000e-07   4.7292000e-07   3.3376000e-05   6.9614000e-05	395   6.4750000e-08   2.5660000e-08   5.1617000e-08   1.1216000e-06   2.4673000e-04   1.3539000e-03   5.4242000e-03
405   4.3691000e-07   3.3642000e-01   1.2651200e+01   8.2603900e+01	405   1.2246752e+05   3.4497000e-04   6.4881000e-03   4.7140000e-05   4.2052000e-06   4.3691000e-07   6.5801000e-04   1.2963000e-05   1.0968000e-04   4.2617000e-04   1.2209000e-03	405   8.1698000e-02   3.3247000e-07   2.9677000e-07   3.3321000e-07   4.3691000e-07	405   3.6221000e-03   2.0264000e-03   8.4490000e-04   2.0663000e-04   4.4263000e-05   1.4485000e-05   1.8713000e-06   3.8133000e-07   4.0766000e-07   3.9678000e-07	405   4.3691000e-07   3.9731000e-07   3.7046000e-07   3.9409000e-07   4.3768000e-07   4.7936000e-07   5.1570000e-07   4.9770000e-07   2.6465000e-05   6.2594000e-05	405   7.1737000e-08   2.5200000e-08   5.0962000e-08   1.0648000e-06   1.8664000e-04   1.6815000e-03   6.3765000e-03
415   3.9526000e-07   7.9794000e-02   1.5023000e+01   7.1841200e+01	415   1.3616414e+05   3.2905000e-04   4.5203000e-04   4.8446000e-05   4.1222000e-06   3.9526000e-07   5.4846000e-04   4.2082000e-06   3.9666000e-05   1.9086000e-04   7.9515000e-04	415   6.9757000e-02   2.9483000e-07   2.7550000e-07   3.1300000e-07   3.9526000e-07	415   5.3551000e-03   2.0421000e-03   9.6101000e-04   5.5643000e-04   6.3889000e-05   1.7424000e-05   1.5844000e-06   4.3652000e-07   4.2305000e-07   4.4430000e-07	415   3.9526000e-07   3.3661000e-07   3.5581000e-07   4.0466000e-07   4.6087000e-07   5.1368000e-07   5.6643000e-07   5.6835000e-07   2.0950000e-05   5.6333000e-05	415   1.5626000e-07   2.5030000e-08   5.1091000e-08   2.0512000e-06   9.4107000e-05   2.7437000e-03   7.2233000e-03
425   3.0337000e-07   8.7353000e-02   2.7717000e+00   4.7121200e+01	425   1.5228398e+05   3.2677000e-04   5.0999000e-03   5.1710000e-05   4.2197000e-06   3.0337000e-07   4.7586000e-04   1.9916000e-06   1.4908000e-05   7.4220000e-05   4.1091000e-04	425   9.1345000e-02   2.0489000e-07   1.8542000e-07   2.1668000e-07   3.0337000e-07	425   6.8712000e-03   2.9413000e-03   8.3873000e-04   3.1097000e-04   7.7919000e-05   2.2537000e-05   2.6209000e-06   2.6499000e-07   3.6188000e-07   3.0388000e-07	425   3.0337000e-07   3.2161000e-07   3.6942000e-07   4.8248000e-07   5.6023000e-07   6.1675000e-07   6.6689000e-07   7.7591000e-07   1.6568000e-05   5.0626000e-05	425   2.1325000e-07   2.5947000e-08   5.4325000e-08   1.5272000e-06   6.9108000e-05   2.9214000e-03   9.1532000e-03
435   3.0036000e-07   1.2702000e-01   8.8606000e+00   9.7197500e+01	435   1.7105061e+05   3.3897000e-04   3.1626000e-01   5.4511000e-05   4.2740000e-06   3.0036000e-07   4.3963000e-04   2.1230000e-06   1.0807000e-05   4.5012000e-05   1.8270000e-04	435   8.1267000e-02   1.7240000e-07   1.5802000e-07   2.0017000e-07   3.0036000e-07	435   5.1086000e-03   2.4014000e-03   1.2694000e-03   2.8957000e-04   4.7056000e-05   4.4314000e-05   1.0890000e-06   3.7845000e-07   3.1727000e-07   2.9521000e-07	435   3.0036000e-07   3.5702000e-07   4.5660000e-07   5.9769000e-07   8.5337000e-07   9.9429000e-07   1.1036000e-06   1.2238000e-06   1.3109000e-05   4.5511000e-05	435   3.3652000e-07   2.7654000e-08   5.6328000e-08   9.4493000e-07   5.8679000e-05   1.6392000e-03   1.3027000e-02
445   1.0345000e-06   1.1073000e-01   5.3292000e+00   8.4997300e+01	445   1.9173024e+05   3.6330000e-04   2.3192000e+00   5.2123000e-05   3.9424000e-06   1.0345000e-06   5.1506000e-04   2.6633000e-06   1.0840000e-05   4.3151000e-05   1.4296000e-04	445   8.4074000e-02   1.7033000e-07   1.5164000e-07   2.0757000e-07   1.0345000e-06	445   1.1704000e-02   2.7317000e-03   5.2664000e-04   2.2515000e-04   4.3271000e-04   5.8574000e-04   3.7183000e-06   1.5580000e-06   3.3453000e-07   3.3611000e-07	445   1.0345000e-06   2.6359000e-05   1.5539000e-05   3.5540000e-05   8.1055000e-06   1.0849000e-06   1.1821000e-06   1.3389000e-06   1.0379000e-05   4.1023000e-05	445   3.5440000e-07   2.6420000e-08   5.3879000e-08   2.1762000e-06   3.9670000e-05   1.2113000e-03   1.6258000e-02
455   4.8957000e-04   7.9403000e-02   3.5000000e+00   9.5231100e+01	455   2.1452464e+05   3.8624000e-04   1.3018200e+01   4.5118000e-05   3.6044000e-06   4.8957000e-04   3.0673000e-04   6.0232000e-06   1.4958000e-05   4.6560000e-05   9.2720000e-05	455   6.7441000e-02   5.8605000e-05   9.7251000e-05   1.1341000e-04   4.8957000e-04	455   2.1852000e-03   6.3586000e-03   1.3530000e-03   3.4661000e-04   3.1439000e-03   2.6050000e-03   1.9618000e-04   2.8271000e-04   3.2688000e-04   7.9095000e-06	455   4.8957000e-04   1.1852000e-03   1.3345000e-03   1.1000000e-03   1.0825000e-04   5.4775000e-07   6.3443000e-07   7.5218000e-07   8.2022000e-06   3.7057000e-05	455   2.8311000e-07   3.2325000e-08   8.7892000e-05   8.7301000e-05   3.0612000e-05   1.0458000e-03   1.3275000e-02
465   2.5352000e-03   7.8523000e-02   3.3035000e+00   4.5914200e+01	465   2.3905177e+05   3.9120000e-04   1.7554500e+01   4.2979000e-05   3.6421000e-06   2.5352000e-03   2.7814000e-04   1.7323000e-05   4.5081000e-05   1.2347000e-04   1.6239000e-04	465   6.5988000e-02   2.9478000e-04   3.0562000e-04   1.7825000e-03   2.5352000e-03	465   2.3250000e-03   9.8901000e-04   9.0296000e-04   2.7502000e-04   2.1409000e-03   2.2835000e-03   2.3329000e-03   1.9969000e-03   2.3977000e-03   1.1030000e-03	465   2.5352000e-03   3.4504000e-03   2.9648000e-03   4.1336000e-04   1.8254000e-04   3.5312000e-07   4.2956000e-07   5.1598000e-07   6.4288000e-06   3.3495000e-05	465   6.0839000e-07   6.3405000e-05   4.1648000e-04   2.7125000e-03   9.2926000e-05   6.2289000e-04   7.3911000e-03
475   2.6780000e-03   6.5841000e-02   7.5254000e+00   7.4569700e+01	475   2.6404946e+05   3.6417000e-04   2.2987600e+01   4.5758000e-05   6.7510000e-04   2.6780000e-03   3.2573000e-04   3.9744000e-05   1.1314000e-04   2.9694000e-04   3.9837000e-04	475   6.1312000e-02   3.2491000e-04   3.5937000e-04   2.7208000e-03   2.6780000e-03	475   4.0269000e-03   1.1964000e-03   1.4064000e-03   4.0841000e-04   2.6343000e-03   2.4741000e-03   2.9211000e-03   2.5032000e-03   2.8003000e-03   2.6549000e-03	475   2.6780000e-03   1.5913000e-03   3.2479000e-03   1.7876000e-04   3.1649000e-05   3.5502000e-07   4.2198000e-07   5.0546000e-07   5.0120000e-06   3.0293000e-05	475   7.2849000e-07   5.4749000e-05   2.1661000e-04   4.1239000e-03   1.6341000e-03   7.0155000e-04   7.5251000e-03
485   1.5736000e-03   4.1803000e-02   3.2084200e+01   3.7692700e+01	485   2.8992612e+05   3.5066000e-04   5.4061100e+01   5.3854000e-05   2.6487000e-02   1.5736000e-03   3.2215000e-04   4.8217000e-05   1.6289000e-04   4.3697000e-04   7.2220000e-04	485   1.0826000e-01   6.5224000e-04   6.0017000e-04   1.4616000e-03   1.5736000e-03	485   3.9405000e-03   2.2744000e-03   7.2290000e-04   1.0488000e-03   1.3942000e-03   1.3876000e-03   1.5392000e-03   1.6253000e-03   1.5619000e-03   1.5481000e-03	485   1.5736000e-03   2.2665000e-03   3.6646000e-03   1.5000000e-04   6.6956000e-06   3.5900000e-07   4.4108000e-07   5.2846000e-07   3.9096000e-06   2.7561000e-05	485   1.3523000e-06   7.8881000e-05   2.8664000e-04   2.2472000e-03   1.7197000e-02   9.0341000e-03   6.7273000e-03
495   1.8683000e-03   1.8300000e-02   1.4144000e+01   4.8862100e+01	495   3.1724991e+05   3.6431000e-04   1.5235690e+02   5.4855000e-05   2.5884000e-02   1.8683000e-03   3.9032000e-04   4.9571000e-05   1.6622000e-04   4.4714000e-04   8.2582000e-04	495   7.9218000e-02   8.0280000e-04   1.8326000e-03   1.7356000e-03   1.8683000e-03	495   4.3214000e-03   1.1791000e-03   1.1924000e-03   1.5668000e-03   1.8991000e-03   1.7969000e-03   1.8893000e-03   1.8997000e-03   1.8629000e-03   1.9825000e-03	495   1.8683000e-03   2.7671000e-03   2.8954000e-03   3.7850000e-05   3.4309000e-07   3.9350000e-07   4.6133000e-07   5.3070000e-07   3.0533000e-06   2.5287000e-05	495   6.5408000e-07   9.7832000e-05   3.4847000e-04   3.2691000e-03   1.5684000e-02   4.4165000e-02   7.5660000e-03


==> Plotdata_tdma-helix-sensitivity_sensitivity-helix-tdma-speed.txt <==
Time decim1 decim2 decim3 decim4	Time0 hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20	Time1 niter1 niter2 niter3 niter4 niter5	Time2 prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14	Time3 qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000	Time4 ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   3.5075000e-01   9.7219000e-01   9.4457000e-01   9.7871000e-01	5   1.8115000e-01   1.6682000e-01   1.8157000e-01   2.1169000e-01   2.8555000e-01   3.5075000e-01   3.7549000e-01   4.1855000e-01   4.4148000e-01   4.4159000e-01   4.5292000e-01	5   3.6584000e-01   3.5338000e-01   3.5312000e-01   3.5520000e-01   3.5075000e-01	5   4.1149000e-01   3.6202000e-01   3.5247000e-01   3.4464000e-01   3.5013000e-01   3.4885000e-01   3.5297000e-01   3.5047000e-01   3.5294000e-01   3.5559000e-01	5   3.5075000e-01   2.6700000e-01   1.4629000e-01   4.8744000e-02   1.3687000e-02   5.4622000e-03   2.8777000e-03   6.1324000e-04   3.2499000e-04   1.0471000e-04	5   1.5535000e-01   2.0057000e-01   2.5070000e-01   3.3662000e-01   3.8410000e-01   5.3997000e-01   4.3612000e-01
15   4.3380000e-01   9.3882000e-01   1.5709000e-01   9.7043000e-01	15   6.5102000e-02   6.1172000e-02   6.9643000e-02   1.2030000e-01   2.9103000e-01   4.3380000e-01   4.7911000e-01   5.8764000e-01   6.3935000e-01   6.1448000e-01   7.2038000e-01	15   6.1045000e-01   6.5066000e-01   5.2699000e-01   4.8097000e-01   4.3380000e-01	15   4.9916000e-01   4.8185000e-01   4.8469000e-01   3.3411000e-01   3.8745000e-01   3.9651000e-01   4.4018000e-01   3.7772000e-01   4.4502000e-01   4.3523000e-01	15   4.3380000e-01   2.3530000e-01   7.3709000e-02   2.1676000e-02   1.1921000e-02   1.1322000e-02   7.4376000e-03   1.7700000e-03   9.3086000e-04   4.0861000e-04	15   6.4644000e-02   6.0894000e-02   1.6323000e-01   4.2325000e-01   6.5170000e-01   7.6514000e-01   5.9709000e-01
25   3.8025000e-01   9.3484000e-01   2.1451000e-01   9.9462000e-01	25   1.5397000e-01   6.4402000e-02   5.2502000e-02   8.1449000e-02   2.3607000e-01   3.8025000e-01   4.3573000e-01   5.8834000e-01   6.6807000e-01   6.8444000e-01   7.8990000e-01	25   6.8168000e-01   5.0524000e-01   4.0156000e-01   3.9881000e-01   3.8025000e-01	25   4.9007000e-01   4.3579000e-01   4.3606000e-01   2.5477000e-01   2.6651000e-01   2.9718000e-01   3.4117000e-01   2.6519000e-01   3.8093000e-01   3.3268000e-01	25   3.8025000e-01   1.8077000e-01   4.8151000e-02   1.8552000e-02   1.3155000e-02   8.2496000e-03   3.3133000e-03   1.7750000e-03   2.5505000e-04   1.3109000e-04	25   5.7492000e-02   4.0623000e-02   1.0122000e-01   3.4573000e-01   8.7998000e-01   8.8441000e-01   7.9950000e-01
35   1.9943000e-01   8.1776000e-01   3.5521000e-01   9.6388000e-01	35   1.7412000e-01   7.8888000e-02   2.7340000e-02   3.2672000e-02   1.0968000e-01   1.9943000e-01   2.8473000e-01   4.0688000e-01   5.5321000e-01   5.7645000e-01   6.9447000e-01	35   3.7716000e-01   3.0875000e-01   2.2183000e-01   2.3594000e-01   1.9943000e-01	35   2.7164000e-01   2.2251000e-01   2.2466000e-01   1.5363000e-01   1.5247000e-01   1.7171000e-01   2.0638000e-01   1.5821000e-01   2.1098000e-01   2.0150000e-01	35   1.9943000e-01   9.5864000e-02   3.5093000e-02   1.5622000e-02   6.8918000e-03   2.4694000e-03   8.5374000e-04   4.8853000e-04   1.0651000e-04   3.0567000e-05	35   5.3856000e-02   1.4472000e-02   3.7384000e-02   2.1402000e-01   8.6619000e-01   9.2700000e-01   9.2750000e-01
45   9.8849000e-02   4.2411000e-01   9.0603000e-02   9.7683000e-01	45   2.1533000e-01   5.8381000e-02   1.1246000e-02   1.2160000e-02   4.3219000e-02   9.8849000e-02   1.7343000e-01   2.7707000e-01   4.3403000e-01   4.2828000e-01   5.6047000e-01	45   1.9313000e-01   1.4285000e-01   1.2302000e-01   1.0961000e-01   9.8849000e-02	45   1.2914000e-01   9.7900000e-02   1.0789000e-01   8.7005000e-02   9.3030000e-02   9.0251000e-02   1.1605000e-01   9.3387000e-02   1.0625000e-01   1.1350000e-01	45   9.8849000e-02   4.9969000e-02   2.4689000e-02   9.7967000e-03   2.6647000e-03   4.4701000e-04   9.6406000e-05   5.6160000e-05   2.9618000e-04   7.4140000e-05	45   2.6740000e-03   4.4194000e-03   1.8690000e-02   1.2390000e-01   7.9095000e-01   9.1072000e-01   9.5698000e-01
55   5.1857000e-02   2.6601000e-01   4.2691000e-01   9.6782000e-01	55   3.1792000e-01   6.0897000e-02   3.8847000e-03   4.5918000e-03   2.0282000e-02   5.1857000e-02   1.0319000e-01   1.8146000e-01   3.0754000e-01   3.4273000e-01   4.8510000e-01	55   6.4672000e-02   7.7019000e-02   7.2945000e-02   6.2787000e-02   5.1857000e-02	55   5.4826000e-02   5.5203000e-02   6.2104000e-02   5.7694000e-02   6.2635000e-02   5.7894000e-02   6.3536000e-02   6.1354000e-02   5.5103000e-02   6.7157000e-02	55   5.1857000e-02   2.7305000e-02   1.3570000e-02   4.2366000e-03   6.8696000e-04   4.5045000e-05   7.7282000e-06   5.9013000e-06   8.7292000e-05   6.3863000e-05	55   5.8390000e-04   6.5450000e-04   6.9373000e-03   9.0901000e-02   6.3291000e-01   8.6527000e-01   9.6788000e-01
65   2.5296000e-02   2.9426000e-01   8.3077000e-02   9.5687000e-01	65   5.1050000e-01   5.2406000e-02   6.4618000e-04   9.3955000e-04   9.2851000e-03   2.5296000e-02   6.0430000e-02   1.0965000e-01   1.9739000e-01   2.5074000e-01   3.8746000e-01	65   2.3279000e-02   3.9268000e-02   4.4274000e-02   3.2250000e-02   2.5296000e-02	65   2.2327000e-02   3.5639000e-02   3.6556000e-02   3.5899000e-02   3.8922000e-02   3.1742000e-02   3.5136000e-02   3.5451000e-02   2.7286000e-02   3.8658000e-02	65   2.5296000e-02   1.3232000e-02   6.1358000e-03   1.6427000e-03   1.7182000e-04   5.3473000e-06   4.4799000e-07   6.4933000e-06   7.9586000e-06   2.6615000e-05	65   8.4612000e-04   4.6041000e-05   1.2673000e-03   5.4986000e-02   4.3382000e-01   7.7911000e-01   9.6852000e-01
75   1.0468000e-02   2.3821000e-01   2.8307000e-01   9.7482000e-01	75   5.6855000e-01   1.3055000e-02   3.2329000e-04   1.1991000e-04   2.8109000e-03   1.0468000e-02   3.4085000e-02   6.4045000e-02   1.1396000e-01   1.7427000e-01   2.8931000e-01	75   1.2654000e-02   2.0645000e-02   2.8104000e-02   1.4606000e-02   1.0468000e-02	75   7.7950000e-03   2.3289000e-02   1.8500000e-02   1.7889000e-02   2.0247000e-02   1.4092000e-02   1.7577000e-02   1.5923000e-02   1.1893000e-02   1.7722000e-02	75   1.0468000e-02   5.3023000e-03   2.5360000e-03   6.3145000e-04   4.3756000e-05   4.1895000e-07   2.6892000e-07   4.1462000e-06   1.8644000e-06   5.0940000e-06	75   1.1977000e-05   2.5097000e-06   1.4416000e-04   2.9595000e-02   2.5484000e-01   6.6003000e-01   9.6645000e-01
85   3.0895000e-03   1.8308000e-01   2.6227000e-01   9.3014000e-01	85   3.4450000e-01   1.1099000e-03   4.7421000e-05   1.3404000e-05   5.3004000e-04   3.0895000e-03   1.5881000e-02   3.5729000e-02   6.0186000e-02   1.1490000e-01   2.0079000e-01	85   1.0553000e-02   1.2518000e-02   1.3679000e-02   4.7207000e-03   3.0895000e-03	85   2.5286000e-03   8.5891000e-03   5.7717000e-03   6.2317000e-03   7.0905000e-03   4.4326000e-03   5.9642000e-03   4.9453000e-03   3.6920000e-03   5.4656000e-03	85   3.0895000e-03   1.8120000e-03   1.0090000e-03   2.4175000e-04   1.1186000e-05   3.7945000e-08   1.0529000e-07   4.0371000e-06   4.5479000e-06   1.2952000e-07	85   1.1364000e-07   1.2949000e-07   1.3575000e-05   1.3285000e-02   1.2594000e-01   5.2599000e-01   9.3693000e-01
95   6.7308000e-04   1.5806000e-01   1.0973000e-01   9.6595000e-01	95   8.7682000e-02   9.7676000e-05   3.9418000e-06   1.0994000e-06   8.2663000e-05   6.7308000e-04   5.3520000e-03   1.7035000e-02   2.9556000e-02   7.1378000e-02   1.3021000e-01	95   5.0744000e-03   4.4318000e-03   4.2734000e-03   1.0298000e-03   6.7308000e-04	95   4.8281000e-04   2.0821000e-03   1.5606000e-03   1.5842000e-03   1.7830000e-03   1.0132000e-03   1.3974000e-03   1.1285000e-03   8.2736000e-04   1.2287000e-03	95   6.7308000e-04   5.6326000e-04   3.9705000e-04   9.2368000e-05   2.8548000e-06   4.7265000e-09   5.5691000e-08   2.2929000e-06   3.4749000e-06   5.1734000e-08	95   1.0846000e-09   6.6134000e-09   1.1574000e-06   4.5921000e-03   5.2810000e-02   3.8305000e-01   8.5191000e-01
105   1.2140000e-04   1.4382000e-01   4.0405000e-01   9.9527000e-01	105   1.5385000e-02   7.8215000e-06   2.2952000e-07   6.1476000e-08   1.1216000e-05   1.2140000e-04   1.3799000e-03   6.2897000e-03   1.3145000e-02   4.0266000e-02   7.8270000e-02	105   3.1493000e-03   1.1263000e-03   8.7459000e-04   1.7772000e-04   1.2140000e-04	105   3.3734000e-04   6.7946000e-04   2.3730000e-04   3.0646000e-04   3.7861000e-04   1.8380000e-04   2.6466000e-04   2.1187000e-04   1.5232000e-04   2.2873000e-04	105   1.2140000e-04   1.6741000e-04   1.5517000e-04   3.5346000e-05   7.2887000e-07   2.2944000e-09   2.5231000e-08   1.6850000e-06   2.8490000e-06   6.0337000e-08	105   1.0518000e-11   3.3688000e-10   9.1944000e-08   1.2322000e-03   2.0651000e-02   2.4528000e-01   7.1692000e-01
115   1.9064000e-05   1.1553000e-01   9.6198000e-02   9.2487000e-01	115   3.7813000e-02   6.9440000e-07   1.4204000e-08   1.7777000e-09   1.1993000e-06   1.9064000e-05   2.9705000e-04   1.8343000e-03   4.9706000e-03   1.9479000e-02   4.2590000e-02	115   2.4226000e-03   2.8658000e-04   1.5475000e-04   2.6254000e-05   1.9064000e-05	115   2.4244000e-04   2.9195000e-04   5.6274000e-05   5.2617000e-05   6.9822000e-05   4.0448000e-05   4.4381000e-05   3.4935000e-05   2.4411000e-05   3.7361000e-05	115   1.9064000e-05   4.8285000e-05   6.0446000e-05   1.3533000e-05   1.8702000e-07   1.0650000e-09   1.4787000e-08   1.1025000e-06   2.2596000e-06   6.4249000e-08	115   4.2634000e-13   1.6182000e-11   6.9461000e-09   2.8789000e-04   8.1688000e-03   1.3437000e-01   5.5320000e-01
125   2.5076000e-06   1.2089000e-01   1.9394000e-01   8.5554000e-01	125   1.4825000e-01   6.2118000e-08   1.7933000e-09   1.1663000e-10   7.9474000e-08   2.5076000e-06   5.5959000e-05   4.4812000e-04   1.5654000e-03   7.8298000e-03   2.0253000e-02	125   1.0012000e-03   6.4742000e-05   2.3631000e-05   3.2164000e-06   2.5076000e-06	125   1.8087000e-04   1.5847000e-04   5.1465000e-05   2.3489000e-05   2.0128000e-05   6.7765000e-06   6.2465000e-06   4.8910000e-06   3.2984000e-06   5.2035000e-06	125   2.5076000e-06   1.3714000e-05   2.3584000e-05   5.1632000e-06   4.7709000e-08   4.2371000e-10   7.5523000e-09   7.6627000e-07   1.7709000e-06   6.1013000e-08	125   1.0564000e-12   1.3219000e-12   5.1482000e-10   5.9573000e-05   3.1055000e-03   6.5385000e-02   3.8860000e-01
135   2.3404000e-07   2.0404000e-01   2.1497000e-01   9.2376000e-01	135   1.3709000e-01   6.5029000e-09   2.1588000e-10   1.9159000e-10   1.5901000e-09   2.3404000e-07   9.3467000e-06   9.5444000e-05   4.1939000e-04   2.6203000e-03   8.2362000e-03	135   7.7972000e-04   1.5457000e-05   3.0925000e-06   2.7212000e-07   2.3404000e-07	135   7.2040000e-05   1.9905000e-05   1.6583000e-05   5.5337000e-06   7.9013000e-06   1.6234000e-06   7.1858000e-07   4.9165000e-07   3.1955000e-07   5.3795000e-07	135   2.3404000e-07   3.8682000e-06   9.1846000e-06   1.9764000e-06   1.2195000e-08   1.4843000e-10   4.0462000e-09   5.2294000e-07   1.4217000e-06   5.1289000e-08	135   1.3434000e-12   6.7204000e-13   3.7955000e-11   1.0667000e-05   1.0737000e-03   3.0674000e-02   2.4655000e-01
145   8.7985000e-09   1.9189000e-01   6.5143000e-02   8.3689000e-01	145   1.9608000e-01   1.2060000e-09   8.4066000e-11   1.3197000e-10   6.1913000e-10   8.7985000e-09   1.3351000e-06   1.8095000e-05   9.7740000e-05   7.5852000e-04   2.8612000e-03	145   2.5688000e-04   4.0133000e-06   3.9180000e-07   7.4194000e-09   8.7985000e-09	145   1.6424000e-04   3.2125000e-05   1.5210000e-05   2.9059000e-06   6.1896000e-06   5.7112000e-07   5.4704000e-08   2.2511000e-08   1.4472000e-08   2.7381000e-08	145   8.7985000e-09   1.0870000e-06   3.5742000e-06   7.5681000e-07   3.1559000e-09   5.0537000e-11   2.1530000e-09   3.5518000e-07   1.1066000e-06   4.9308000e-08	145   1.5202000e-12   5.2845000e-13   2.5369000e-12   1.4894000e-06   3.3169000e-04   1.5165000e-02   1.3997000e-01
155   1.1449000e-09   1.7323000e-01   3.7776000e-01   7.9332000e-01	155   2.1598000e-01   1.0352000e-09   1.4286000e-10   9.0018000e-11   5.6166000e-10   1.1449000e-09   1.3860000e-07   3.0207000e-06   2.0031000e-05   1.9440000e-04   8.7053000e-04	155   1.2066000e-04   9.9023000e-07   2.5799000e-08   3.2059000e-09   1.1449000e-09	155   1.7718000e-04   5.4079000e-05   3.9819000e-05   9.1953000e-06   2.2698000e-06   2.0336000e-07   7.5897000e-09   2.7952000e-09   1.3787000e-09   9.6472000e-10	155   1.1449000e-09   3.0388000e-07   1.3944000e-06   2.8890000e-07   8.1145000e-10   1.7240000e-11   1.1531000e-09   2.4567000e-07   8.9640000e-07   3.9415000e-08	155   1.6062000e-12   2.5422000e-13   1.6484000e-13   1.0623000e-07   9.1958000e-05   7.9052000e-03   7.2248000e-02
165   1.8521000e-09   1.7191000e-01   8.4674000e-02   9.1358000e-01	165   2.0815000e-01   8.5419000e-10   1.7209000e-10   1.0236000e-10   2.0384000e-10   1.8521000e-09   6.0573000e-09   4.0607000e-07   3.5481000e-06   4.4813000e-05   2.3625000e-04	165   1.8711000e-04   2.6393000e-07   9.1628000e-10   3.5617000e-09   1.8521000e-09	165   1.4202000e-04   6.2047000e-05   3.9672000e-05   4.3325000e-06   9.6579000e-07   1.6750000e-07   1.0876000e-08   6.3177000e-09   2.0520000e-09   2.5964000e-09	165   1.8521000e-09   8.5364000e-08   5.4207000e-07   1.1040000e-07   2.0712000e-10   6.6531000e-12   6.1423000e-10   1.6654000e-07   6.9815000e-07   3.8473000e-08	165   1.6871000e-12   4.3097000e-13   6.0392000e-14   4.5669000e-09   2.0629000e-05   4.1141000e-03   3.5848000e-02
175   1.0005000e-09   1.4359000e-01   2.7871000e-01   8.1262000e-01	175   1.9799000e-01   5.0679000e-10   1.8515000e-10   1.7533000e-10   7.5226000e-11   1.0005000e-09   9.4790000e-10   3.4880000e-08   5.0016000e-07   9.4214000e-06   5.8346000e-05	175   4.4148000e-05   7.0698000e-08   3.4750000e-10   1.6792000e-09   1.0005000e-09	175   8.9770000e-05   7.3240000e-05   8.6940000e-05   4.8012000e-06   1.4326000e-06   2.0938000e-07   3.5577000e-08   4.8990000e-09   1.2057000e-09   1.5672000e-09	175   1.0005000e-09   2.3633000e-08   2.1061000e-07   4.2272000e-08   5.1844000e-11   2.5178000e-12   3.2547000e-10   1.1504000e-07   5.6369000e-07   3.1157000e-08	175   5.4456000e-13   3.0324000e-13   5.0145000e-14   1.7586000e-08   2.6021000e-06   2.0315000e-03   1.8963000e-02
185   3.4563000e-10   1.0580000e-01   2.0141000e-01   8.4272000e-01	185   1.8661000e-01   3.1995000e-10   1.7147000e-10   2.0360000e-10   3.4452000e-11   3.4563000e-10   1.8843000e-09   6.8431000e-10   4.3384000e-08   1.7596000e-06   1.3410000e-05	185   5.8879000e-05   2.0488000e-08   2.7996000e-10   5.2779000e-10   3.4563000e-10	185   2.0082000e-04   3.1897000e-05   1.6143000e-05   3.2381000e-06   2.4469000e-06   2.4129000e-07   1.6678000e-08   1.8034000e-09   4.0209000e-10   5.1937000e-10	185   3.4563000e-10   6.5993000e-09   8.1976000e-08   1.6092000e-08   1.2006000e-11   1.3443000e-12   1.7006000e-10   7.8395000e-08   4.4228000e-07   2.9579000e-08	185   1.4854000e-12   2.8043000e-13   1.2900000e-13   1.4734000e-08   1.7354000e-07   9.6536000e-04   1.1408000e-02
195   1.0634000e-10   1.0065000e-01   2.0448000e-01   9.7391000e-01	195   1.3282000e-01   2.7002000e-10   2.2940000e-10   2.6317000e-10   2.6141000e-11   1.0634000e-10   1.1615000e-09   2.0476000e-09   9.6632000e-10   2.7067000e-07   2.8497000e-06	195   2.0496000e-05   9.7813000e-09   9.8687000e-11   1.4587000e-10   1.0634000e-10	195   9.7903000e-05   5.9345000e-05   1.6295000e-05   2.9928000e-06   6.0190000e-07   1.7166000e-07   6.9755000e-08   8.1402000e-10   1.6401000e-10   1.8576000e-10	195   1.0634000e-10   1.8316000e-09   3.1874000e-08   6.1351000e-09   2.8022000e-12   1.0366000e-12   9.6050000e-11   5.4121000e-08   3.5557000e-07   2.4754000e-08	195   5.2925000e-13   2.6848000e-13   3.8244000e-13   7.3669000e-09   1.1545000e-06   4.5710000e-04   7.6001000e-03
205   3.0785000e-11   1.6166000e-01   2.2813000e-01   8.2367000e-01	205   2.2308000e-01   3.2132000e-10   4.5267000e-10   3.6252000e-10   3.8798000e-11   3.0785000e-11   5.3953000e-10   2.2462000e-09   4.3120000e-09   2.7942000e-08   5.3788000e-07	205   1.6932000e-05   3.1278000e-09   3.0422000e-11   3.7201000e-11   3.0785000e-11	205   1.3928000e-04   8.5473000e-05   1.9565000e-05   1.8581000e-06   4.2318000e-07   6.0995000e-07   1.7001000e-08   4.7877000e-10   4.3291000e-11   9.9216000e-11	205   3.0785000e-11   4.9103000e-10   1.2382000e-08   2.2881000e-09   2.6887000e-12   3.4679000e-12   6.4644000e-11   3.7025000e-08   2.8062000e-07   2.2806000e-08	205   1.3584000e-12   2.6911000e-13   2.9878000e-13   3.0499000e-09   1.7986000e-06   2.1550000e-04   5.0347000e-03
215   1.4496000e-11   1.8761000e-01   1.9933000e-01   9.0811000e-01	215   4.7670000e-01   6.4737000e-10   9.1040000e-10   5.3627000e-10   4.2065000e-11   1.4496000e-11   2.1692000e-10   1.3680000e-09   5.3832000e-09   7.7215000e-10   8.4090000e-08	215   1.0343000e-05   1.3920000e-09   1.0701000e-11   1.0795000e-11   1.4496000e-11	215   1.0548000e-04   4.7322000e-05   7.5191000e-06   1.2576000e-06   9.8271000e-07   1.0145000e-06   1.0717000e-08   6.4228000e-10   6.2290000e-11   4.8406000e-11	215   1.4496000e-11   1.3205000e-10   4.6033000e-09   7.7647000e-10   6.2422000e-12   4.6830000e-12   3.6279000e-11   2.5656000e-08   2.2502000e-07   1.9511000e-08	215   2.6046000e-12   3.8738000e-13   4.2183000e-13   1.1688000e-09   1.6785000e-06   9.7706000e-05   3.1147000e-03
225   9.4728000e-12   1.9104000e-01   1.6298000e-01   8.9969000e-01	225   6.8799000e-01   1.0985000e-09   1.7667000e-09   6.2364000e-10   7.3784000e-11   9.4728000e-12   1.1480000e-10   7.3971000e-10   4.1402000e-09   1.4876000e-09   7.7275000e-09	225   1.3926000e-05   4.0054000e-10   4.1771000e-12   5.0178000e-12   9.4728000e-12	225   1.5423000e-04   4.2861000e-05   1.2483000e-05   3.2220000e-06   1.1457000e-06   8.3974000e-07   6.6521000e-09   2.9588000e-10   3.6172000e-11   4.1568000e-11	225   9.4728000e-12   1.8829000e-11   1.6348000e-09   3.0183000e-10   2.1780000e-12   1.1105000e-12   1.3399000e-11   1.7619000e-08   1.7847000e-07   1.7549000e-08	225   2.6935000e-12   1.7645000e-12   1.9910000e-13   4.7159000e-10   1.2149000e-06   3.9329000e-05   1.8184000e-03
235   3.1233000e-11   2.3238000e-01   1.8238000e-01   8.5573000e-01	235   7.0961000e-01   9.5906000e-09   5.6709000e-09   2.8643000e-10   5.1442000e-11   3.1233000e-11   2.3834000e-10   6.2982000e-10   3.3637000e-09   3.1307000e-09   5.0339000e-10	235   8.2400000e-06   1.4007000e-10   1.1418000e-11   1.5681000e-11   3.1233000e-11	235   2.5653000e-04   9.6996000e-05   6.8153000e-06   3.5947000e-06   9.7213000e-07   4.0705000e-07   7.8476000e-09   4.4093000e-10   1.9269000e-10   5.4594000e-11	235   3.1233000e-11   5.9413000e-12   7.8110000e-10   1.8232000e-10   2.0956000e-12   8.2050000e-13   5.8861000e-12   1.2111000e-08   1.4254000e-07   1.5095000e-08	235   4.0841000e-12   3.0347000e-12   8.4066000e-13   3.9527000e-10   7.7563000e-07   1.2515000e-05   1.0834000e-03
245   2.2276000e-11   1.9686000e-01   4.0287000e-01   9.4278000e-01	245   7.3442000e-01   2.4138000e-08   4.5288000e-09   9.1357000e-10   4.2617000e-11   2.2276000e-11   2.0805000e-10   7.1793000e-10   4.5575000e-09   5.2850000e-09   7.3631000e-09	245   3.4363000e-06   1.0883000e-10   8.1400000e-12   1.3914000e-11   2.2276000e-11	245   9.5492000e-05   1.2332000e-04   1.2135000e-05   3.2937000e-06   7.3974000e-07   1.5977000e-07   8.8987000e-09   5.9482000e-10   9.3587000e-11   4.3568000e-11	245   2.2276000e-11   3.1426000e-11   4.2242000e-10   7.7630000e-11   8.1319000e-13   4.9537000e-13   5.1374000e-12   8.2935000e-09   1.1327000e-07   1.3343000e-08	245   5.9177000e-12   1.1621000e-12   3.5997000e-13   1.9727000e-10   4.6631000e-07   2.3673000e-06   6.9511000e-04
255   3.7634000e-11   1.7870000e-01   5.1390000e-02   9.1588000e-01	255   7.1649000e-01   2.5975000e-08   6.4329000e-09   1.9087000e-09   8.3123000e-12   3.7634000e-11   1.8800000e-10   1.5742000e-10   2.0195000e-09   3.2168000e-09   1.7505000e-08	255   5.3709000e-06   3.3625000e-11   1.5031000e-11   2.7438000e-11   3.7634000e-11	255   5.4211000e-04   3.2970000e-05   7.9388000e-06   2.2687000e-05   3.4152000e-07   2.0589000e-07   2.7978000e-08   7.9936000e-10   1.3331000e-10   2.6622000e-11	255   3.7634000e-11   2.2652000e-11   1.5727000e-10   3.7601000e-11   8.6478000e-13   4.8970000e-13   2.8051000e-12   5.7093000e-09   9.0620000e-08   1.1646000e-08	255   2.2815000e-12   1.6413000e-12   1.3208000e-12   2.3933000e-10   2.8827000e-07   1.0868000e-07   4.6211000e-04
265   6.6887000e-12   1.3099000e-01   3.5141000e-01   7.5905000e-01	265   7.1800000e-01   4.0273000e-08   6.0219000e-09   1.5862000e-09   1.1533000e-11   6.6887000e-12   2.1204000e-10   5.6604000e-10   1.6543000e-09   4.8406000e-10   5.4947000e-09	265   8.4856000e-06   5.7066000e-12   1.7627000e-11   1.2141000e-11   6.6887000e-12	265   3.6970000e-04   2.2299000e-05   3.0090000e-05   5.9628000e-06   5.6724000e-07   2.9077000e-07   1.7026000e-08   4.2553000e-10   2.8877000e-10   1.7333000e-11	265   6.6887000e-12   4.8030000e-12   6.6319000e-11   1.4960000e-11   2.0579000e-13   3.3074000e-13   1.1165000e-12   3.9071000e-09   7.2210000e-08   1.0410000e-08	265   2.7729000e-12   2.0498000e-12   1.0264000e-12   9.0502000e-11   1.7296000e-07   7.1603000e-07   2.8952000e-04
275   1.2352000e-11   1.0320000e-01   1.0963000e-01   9.3831000e-01	275   6.8370000e-01   3.7626000e-08   5.6829000e-09   6.4023000e-10   1.5262000e-11   1.2352000e-11   9.6928000e-11   1.0170000e-10   8.3478000e-10   5.0690000e-10   9.6609000e-09	275   2.6696000e-06   9.3607000e-12   9.5020000e-12   1.1957000e-11   1.2352000e-11	275   8.1361000e-05   9.1515000e-05   8.9414000e-06   6.2580000e-06   7.9411000e-07   2.8634000e-07   9.4691000e-09   1.0256000e-09   1.4348000e-10   3.7955000e-12	275   1.2352000e-11   1.3500000e-12   2.6311000e-11   4.7436000e-12   4.5979000e-13   2.6123000e-13   6.4284000e-13   2.6986000e-09   5.7742000e-08   9.2577000e-09	275   4.0664000e-12   8.3348000e-13   8.9328000e-13   6.7733000e-11   7.4156000e-08   1.6822000e-06   1.6274000e-04
285   2.7861000e-11   9.3262000e-02   2.1870000e-01   8.1502000e-01	285   6.5775000e-01   2.6792000e-08   5.6004000e-09   3.6889000e-11   4.2514000e-11   2.7861000e-11   9.2724000e-11   2.8560000e-10   6.5966000e-10   6.0411000e-10   5.0002000e-09	285   9.1479000e-06   4.1898000e-12   9.2254000e-12   1.9087000e-11   2.7861000e-11	285   7.5710000e-05   6.0756000e-05   1.2415000e-05   1.1324000e-05   3.5123000e-06   2.1804000e-07   3.1664000e-08   8.1416000e-10   1.1798000e-10   2.4391000e-11	285   2.7861000e-11   7.6139000e-13   9.8650000e-12   1.2659000e-12   5.7388000e-13   3.4884000e-13   4.5416000e-13   1.8612000e-09   4.6082000e-08   8.2024000e-09	285   1.7200000e-12   1.5443000e-12   5.5218000e-13   9.2324000e-11   1.7231000e-08   2.0730000e-06   8.4352000e-05
295   4.7372000e-11   9.6306000e-02   1.5241000e-01   6.3908000e-01	295   6.6173000e-01   9.5250000e-09   4.5038000e-09   1.2324000e-10   5.5417000e-11   4.7372000e-11   4.6216000e-10   2.8136000e-10   2.5176000e-09   1.3886000e-09   4.0320000e-09	295   3.3270000e-06   4.3607000e-12   2.4732000e-11   3.9718000e-11   4.7372000e-11	295   4.4544000e-04   6.8203000e-05   1.7227000e-05   8.2377000e-06   2.3252000e-06   1.8100000e-07   5.4640000e-09   1.4794000e-09   5.6607000e-11   6.3622000e-11	295   4.7372000e-11   3.3959000e-12   2.8112000e-12   6.9854000e-13   2.7424000e-12   1.0718000e-12   8.1781000e-13   1.2761000e-09   3.6786000e-08   7.1574000e-09	295   1.0497000e-12   9.3308000e-13   1.4928000e-12   2.7493000e-10   1.7255000e-08   1.8803000e-06   3.9369000e-05
305   5.5034000e-11   1.0321000e-01   1.9132000e-01   8.7725000e-01	305   2.0978000e-01   5.0577000e-09   2.6306000e-09   2.0432000e-10   4.6452000e-11   5.5034000e-11   8.6680000e-10   6.9018000e-11   1.4897000e-09   2.0345000e-09   1.5538000e-08	305   5.0968000e-06   2.1577000e-12   2.8424000e-11   5.4160000e-11   5.5034000e-11	305   1.2854000e-04   9.6435000e-05   8.0491000e-06   1.8653000e-06   1.0814000e-06   4.4490000e-07   2.4832000e-08   1.0866000e-09   6.9040000e-11   3.2511000e-11	305   5.5034000e-11   4.2942000e-12   1.7599000e-12   7.2413000e-12   7.6366000e-12   4.1857000e-12   1.1445000e-12   8.9474000e-10   2.9430000e-08   6.2177000e-09	305   1.5195000e-12   1.2701000e-12   1.7006000e-12   4.5930000e-10   1.1532000e-08   1.2328000e-06   1.7220000e-05
315   4.5775000e-11   7.3138000e-02   3.5866000e-01   8.6506000e-01	315   9.1980000e-02   3.4535000e-09   3.9522000e-09   3.1186000e-10   5.4827000e-11   4.5775000e-11   9.0812000e-10   1.0829000e-10   6.1128000e-10   2.2347000e-10   1.3520000e-08	315   4.3226000e-06   4.0004000e-13   2.0765000e-11   3.7665000e-11   4.5775000e-11	315   1.4035000e-03   5.0220000e-05   1.8746000e-05   1.0422000e-05   7.4226000e-07   2.4230000e-07   1.2151000e-08   2.2588000e-09   3.7499000e-10   4.1423000e-11	315   4.5775000e-11   1.1547000e-11   1.0724000e-11   1.2464000e-11   1.2626000e-11   7.3686000e-12   3.3652000e-12   6.3145000e-10   2.3614000e-08   5.4111000e-09	315   6.4294000e-12   3.3772000e-12   1.3133000e-12   4.5883000e-10   6.0439000e-09   9.8380000e-07   7.3298000e-06
325   4.7099000e-11   7.9641000e-02   8.8246000e-02   7.8511000e-01	325   2.7617000e-01   4.1485000e-09   2.5268000e-03   1.5064000e-10   8.7326000e-11   4.7099000e-11   7.8672000e-10   9.5182000e-11   1.0044000e-09   1.6369000e-10   5.2493000e-09	325   4.4642000e-06   2.1124000e-12   1.8987000e-11   3.7465000e-11   4.7099000e-11	325   9.3743000e-04   2.6236000e-05   3.3627000e-05   1.5605000e-05   1.7697000e-07   1.0901000e-07   1.2664000e-08   3.3426000e-09   2.1222000e-10   3.8381000e-11	325   4.7099000e-11   1.3516000e-11   1.3679000e-11   5.1962000e-11   6.1785000e-11   3.6754000e-11   1.7983000e-11   4.5442000e-10   1.8952000e-08   4.7132000e-09	325   8.9735000e-12   2.5670000e-12   2.6457000e-12   4.5294000e-10   7.5387000e-09   9.1771000e-07   2.5750000e-06
335   4.1927000e-11   8.8783000e-02   5.2436000e-01   9.3649000e-01	335   1.6119000e-01   7.1362000e-09   3.3835000e-02   6.9616000e-11   1.1945000e-10   4.1927000e-11   4.5712000e-10   1.0307000e-10   9.4892000e-10   1.9845000e-10   6.8388000e-09	335   2.7382000e-06   4.3854000e-12   1.3825000e-11   3.2069000e-11   4.1927000e-11	335   8.1306000e-04   2.7191000e-05   3.4956000e-05   1.1186000e-05   4.6945000e-07   1.4771000e-07   1.1208000e-08   1.7604000e-09   8.7415000e-11   7.7668000e-11	335   4.1927000e-11   1.5497000e-11   6.7496000e-11   7.8024000e-11   5.3515000e-11   2.9146000e-11   1.3619000e-11   3.3786000e-10   1.5232000e-08   4.0941000e-09	335   7.7591000e-12   1.5516000e-12   1.5537000e-12   3.1514000e-10   1.9389000e-08   5.9464000e-07   6.3019000e-07
345   4.9305000e-11   1.6559000e-01   9.8032000e-02   9.5407000e-01	345   2.2012000e-01   1.1882000e-08   6.0411000e-02   2.8600000e-10   2.1565000e-10   4.9305000e-11   6.9120000e-10   2.3687000e-10   1.0583000e-09   1.6123000e-10   6.1961000e-09	345   3.7835000e-06   6.8694000e-12   1.6833000e-11   3.3214000e-11   4.9305000e-11	345   8.7312000e-05   6.0384000e-05   3.3299000e-05   5.7070000e-06   4.4214000e-07   1.9347000e-07   1.9824000e-08   7.0222000e-10   2.2325000e-11   7.0629000e-11	345   4.9305000e-11   5.4281000e-11   2.0952000e-11   8.0959000e-12   9.6704000e-12   1.0133000e-11   5.9743000e-12   2.4153000e-10   1.2226000e-08   3.5602000e-09	345   7.6272000e-12   2.5140000e-12   5.7365000e-12   3.3729000e-10   2.3908000e-08   3.7979000e-07   4.1545000e-07
355   6.7606000e-11   1.5446000e-01   2.3295000e-01   9.2066000e-01	355   2.2038000e-01   6.1629000e-08   8.1400000e-02   1.3018000e-09   4.2747000e-10   6.7606000e-11   5.4518000e-08   4.7242000e-10   4.7694000e-10   2.3605000e-09   1.6860000e-08	355   2.3700000e-06   8.9149000e-12   4.6879000e-11   6.4977000e-11   6.7606000e-11	355   8.2434000e-05   2.2261000e-05   2.1186000e-05   8.2410000e-06   7.8257000e-07   8.6859000e-08   1.5160000e-08   8.7405000e-10   9.3349000e-11   9.7026000e-11	355   6.7606000e-11   5.6396000e-11   5.9006000e-11   2.9713000e-11   7.1628000e-12   4.6370000e-12   2.2578000e-12   1.5823000e-10   9.7737000e-09   3.1809000e-09	355   9.5646000e-12   9.2986000e-13   1.3594000e-12   2.5788000e-10   2.4449000e-08   3.7195000e-07   1.0314000e-06
365   1.1748000e-10   1.2164000e-01   1.9958000e-01   9.2895000e-01	365   2.0497000e-01   8.9362000e-08   7.0921000e-02   1.8550000e-09   3.0109000e-10   1.1748000e-10   8.3099000e-08   1.9681000e-10   5.5206000e-10   3.4346000e-09   4.1733000e-08	365   4.4002000e-06   1.9862000e-11   1.2556000e-11   3.0304000e-11   1.1748000e-10	365   8.7334000e-05   3.1482000e-05   1.2339000e-05   8.7935000e-06   1.4935000e-06   4.7224000e-07   5.1421000e-09   8.2169000e-10   2.7779000e-11   1.0616000e-10	365   1.1748000e-10   9.6691000e-11   3.5970000e-11   9.2738000e-12   1.1715000e-12   1.4371000e-12   9.3636000e-13   1.0342000e-10   7.8013000e-09   2.8824000e-09	365   7.3892000e-12   1.5588000e-12   2.0227000e-12   5.3735000e-10   3.5728000e-08   3.9670000e-07   1.0465000e-06
375   7.2320000e-11   9.6038000e-02   1.1227000e-01   8.6329000e-01	375   1.9763000e-01   6.9858000e-08   4.2900000e-02   1.3205000e-09   1.2737000e-10   7.2320000e-11   2.7153000e-08   1.0704000e-09   6.9192000e-09   4.5218000e-09   1.3364000e-08	375   3.6054000e-06   3.5276000e-11   1.9295000e-11   3.9237000e-11   7.2320000e-11	375   3.3331000e-05   2.6869000e-05   3.0738000e-05   2.4699000e-06   8.9701000e-07   3.4937000e-07   8.2896000e-09   7.7789000e-10   3.5143000e-10   8.2138000e-11	375   7.2320000e-11   1.6859000e-11   1.2073000e-11   6.8372000e-12   7.3493000e-13   2.0071000e-12   6.7291000e-13   7.0749000e-11   6.2325000e-09   2.6030000e-09	375   1.3636000e-11   2.0093000e-12   6.3882000e-12   3.8739000e-10   4.0676000e-08   3.2429000e-07   7.9701000e-07
385   1.4037000e-10   1.0396000e-01   3.3192000e-01   8.4596000e-01	385   2.3221000e-01   4.5312000e-08   4.7011000e-02   3.1600000e-10   4.5628000e-10   1.4037000e-10   3.3695000e-08   1.3048000e-09   1.1145000e-08   1.6041000e-08   4.0787000e-08	385   2.8327000e-06   3.6496000e-11   9.0611000e-11   1.1399000e-10   1.4037000e-10	385   4.7335000e-05   6.4062000e-05   9.3449000e-06   2.0673000e-06   4.1264000e-07   1.0839000e-06   3.4256000e-09   2.3972000e-09   4.2321000e-10   1.9279000e-10	385   1.4037000e-10   8.5855000e-11   9.9347000e-12   1.7693000e-12   2.0495000e-12   1.6923000e-12   6.4366000e-13   4.7910000e-11   4.9765000e-09   2.2949000e-09	385   1.7884000e-11   1.9004000e-12   1.7314000e-11   1.9338000e-09   1.1942000e-08   3.3989000e-07   1.0866000e-06
395   1.6072000e-09   8.4678000e-02   5.7438000e-02   7.9674000e-01	395   2.2647000e-01   2.5377000e-08   2.6146000e-02   6.2013000e-10   1.4431000e-09   1.6072000e-09   1.9746000e-07   4.5286000e-10   3.0442000e-09   6.6121000e-09   6.1616000e-08	395   5.3598000e-06   1.7067000e-11   5.3468000e-11   3.9250000e-10   1.6072000e-09	395   1.3219000e-04   1.2843000e-04   4.3675000e-05   3.4994000e-06   3.5654000e-07   8.9057000e-07   4.2531000e-09   1.3012000e-08   9.1002000e-10   1.3365000e-09	395   1.6072000e-09   1.6167000e-10   1.6869000e-12   1.4222000e-12   5.4459000e-12   2.9851000e-12   1.0288000e-12   3.4598000e-11   3.9813000e-09   2.0322000e-09	395   7.4831000e-12   2.2338000e-12   9.7107000e-12   1.7270000e-09   7.1048000e-09   3.2994000e-07   1.6005000e-06
405   5.2789000e-09   9.5753000e-02   3.5083000e-01   9.5203000e-01	405   2.3982000e-01   6.2243000e-08   5.0847000e-03   2.3251000e-10   1.7049000e-09   5.2789000e-09   2.3160000e-06   1.5074000e-09   7.9480000e-09   5.4166000e-09   3.1654000e-08	405   3.0715000e-06   4.1174000e-11   3.6775000e-10   1.8378000e-09   5.2789000e-09	405   1.1347000e-04   2.2366000e-04   7.7237000e-05   2.0293000e-06   6.2735000e-07   5.1658000e-07   6.9675000e-09   1.7647000e-08   4.0195000e-09   4.7078000e-09	405   5.2789000e-09   1.1492000e-10   2.8121000e-12   5.9259000e-12   7.0177000e-12   4.7986000e-12   2.5227000e-12   2.3857000e-11   3.1977000e-09   1.8525000e-09	405   8.1118000e-12   9.0318000e-13   2.3520000e-12   1.4691000e-08   6.8348000e-09   2.0691000e-07   1.8278000e-06
415   8.6581000e-09   1.8583000e-02   6.5657000e-02   9.8543000e-01	415   2.1487000e-01   7.8220000e-08   1.7984000e-04   4.4997000e-11   8.0952000e-10   8.6581000e-09   3.0386000e-06   1.0432000e-09   1.0123000e-08   1.2551000e-08   4.9855000e-08	415   3.7009000e-06   1.3545000e-10   1.1434000e-09   4.1685000e-09   8.6581000e-09	415   1.2886000e-04   1.6438000e-04   1.5147000e-05   2.6140000e-06   2.5811000e-06   3.0119000e-06   2.9501000e-08   3.2174000e-08   6.0484000e-09   8.0447000e-09	415   8.6581000e-09   7.1989000e-11   2.0783000e-12   3.9149000e-12   8.9159000e-12   8.2228000e-12   4.9977000e-12   1.8730000e-11   2.5895000e-09   1.7212000e-09	415   6.9019000e-12   2.1433000e-12   8.0131000e-13   3.7178000e-08   5.1256000e-08   8.1672000e-08   1.5759000e-06
425   6.3720000e-09   3.0809000e-02   2.3630000e-01   9.3262000e-01	425   2.0197000e-01   4.8320000e-08   2.2578000e-03   5.7380000e-11   8.8736000e-11   6.3720000e-09   5.3967000e-06   3.9181000e-10   6.1404000e-09   6.2483000e-09   4.8222000e-08	425   9.2687000e-06   1.6179000e-10   1.3933000e-09   3.9452000e-09   6.3720000e-09	425   9.5703000e-05   2.8634000e-04   1.4875000e-05   1.5457000e-05   2.8814000e-06   4.2436000e-06   1.5244000e-08   3.3761000e-08   4.1831000e-09   6.8921000e-09	425   6.3720000e-09   4.4143000e-11   3.3138000e-12   5.2911000e-12   1.3458000e-11   1.4742000e-11   9.4005000e-12   1.6805000e-11   2.0919000e-09   1.5562000e-09	425   1.8410000e-11   1.5768000e-12   2.1712000e-12   6.7530000e-08   3.2283000e-08   8.0643000e-08   7.8774000e-07
435   2.3682000e-09   2.1721000e-02   4.2104000e-01   6.8766000e-01	435   2.1762000e-01   1.6877000e-08   3.1799000e-02   1.2986000e-10   3.4551000e-11   2.3682000e-09   6.0010000e-06   2.6200000e-10   1.9566000e-09   5.1647000e-09   2.5331000e-08	435   2.1606000e-06   3.6958000e-11   5.7960000e-10   1.5670000e-09   2.3682000e-09	435   9.8789000e-04   1.7019000e-04   5.1370000e-06   1.2916000e-05   2.4546000e-06   1.4078000e-06   8.2191000e-08   1.0706000e-08   1.7196000e-09   2.5776000e-09	435   2.3682000e-09   3.6931000e-11   1.6197000e-11   5.2981000e-12   2.5985000e-11   3.1465000e-11   2.5459000e-11   1.6661000e-11   1.7020000e-09   1.3566000e-09	435   1.1634000e-11   2.6435000e-12   1.7364000e-12   6.1559000e-08   1.2792000e-08   4.3299000e-07   4.3235000e-07
445   1.1538000e-09   2.6439000e-02   5.8078000e-02   8.9472000e-01	445   2.4169000e-01   7.4870000e-09   5.1118000e-02   1.5071000e-10   1.5398000e-10   1.1538000e-09   8.1702000e-06   2.1113000e-10   9.0005000e-10   2.4749000e-09   7.7747000e-08	445   1.1587000e-06   2.9288000e-12   1.4807000e-10   4.5722000e-10   1.1538000e-09	445   7.7300000e-04   1.1178000e-04   7.4691000e-06   2.0600000e-06   3.5550000e-06   8.6519000e-07   4.2663000e-08   3.3003000e-09   9.0848000e-10   8.4979000e-10	445   1.1538000e-09   5.8860000e-09   1.9202000e-09   5.0575000e-09   8.1050000e-10   2.8553000e-11   3.1862000e-11   1.7561000e-11   1.3991000e-09   1.1583000e-09	445   3.9293000e-11   5.6967000e-12   2.4552000e-12   2.7847000e-08   9.4455000e-08   7.3315000e-07   2.4718000e-07
455   1.9557000e-07   2.7312000e-02   5.0470000e-01   8.8339000e-01	455   2.1141000e-01   2.0143000e-09   1.4137000e-01   4.9252000e-10   1.9841000e-10   1.9557000e-07   1.0153000e-05   2.5829000e-10   9.4729000e-10   1.2913000e-09   2.3174000e-08	455   2.5689000e-06   1.7698000e-08   2.9635000e-08   3.7882000e-08   1.9557000e-07	455   3.3114000e-04   5.0102000e-05   3.2381000e-06   1.0254000e-06   2.3416000e-06   3.2504000e-06   3.6512000e-08   1.6060000e-07   1.2437000e-07   4.8340000e-09	455   1.9557000e-07   6.0274000e-07   4.6676000e-07   5.0808000e-07   1.6924000e-08   6.1538000e-12   1.0627000e-11   2.0201000e-11   1.1669000e-09   9.9163000e-10	455   1.1056000e-10   1.3378000e-11   7.1534000e-08   5.6213000e-08   2.6116000e-07   6.2540000e-07   4.7410000e-07
465   1.6184000e-06   1.7238000e-02   1.3729000e-01   8.4056000e-01	465   2.2994000e-01   1.4634000e-08   1.8057000e-01   1.9383000e-09   3.4563000e-10   1.6184000e-06   1.2020000e-05   1.8323000e-10   9.6792000e-10   3.4282000e-09   3.3382000e-08	465   3.8264000e-06   1.3354000e-07   1.5000000e-07   1.1192000e-06   1.6184000e-06	465   5.1248000e-04   4.5567000e-05   4.3390000e-06   7.6924000e-07   9.7941000e-07   6.3565000e-07   1.3558000e-06   1.1881000e-06   1.5866000e-06   6.6146000e-07	465   1.6184000e-06   1.4187000e-06   1.6264000e-06   2.6304000e-07   2.2852000e-08   5.7575000e-12   7.8005000e-12   1.4138000e-11   9.4735000e-10   8.3946000e-10	465   9.3325000e-11   8.9329000e-08   2.2594000e-07   1.4093000e-06   8.7984000e-07   2.7442000e-07   1.3885000e-06
475   1.7911000e-07   1.0268000e-02   1.6094000e-01   8.4442000e-01	475   2.2582000e-01   4.5495000e-08   1.9826000e-01   5.1740000e-09   7.6164000e-08   1.7911000e-07   1.2080000e-05   1.6903000e-10   6.3942000e-10   1.9846000e-09   3.6303000e-08	475   7.7346000e-06   1.2727000e-07   1.4588000e-07   5.0725000e-07   1.7911000e-07	475   1.0287000e-03   1.1730000e-04   3.7513000e-05   1.3321000e-06   4.1733000e-07   2.5684000e-07   3.5892000e-07   2.6309000e-07   2.5696000e-07   1.0214000e-06	475   1.7911000e-07   2.4662000e-07   1.4305000e-06   1.5654000e-07   8.6853000e-09   3.0733000e-12   3.1528000e-12   6.6781000e-12   7.3442000e-10   9.0901000e-10	475   1.9237000e-10   1.0568000e-07   2.5569000e-07   1.3645000e-06   3.2365000e-06   8.1489000e-08   2.4143000e-06
485   2.1051000e-07   7.2765000e-03   5.1141000e-01   9.1482000e-01	485   2.3877000e-01   3.5533000e-08   1.1182000e-01   1.1983000e-08   4.0017000e-05   2.1051000e-07   9.8611000e-06   1.2495000e-10   1.1271000e-09   1.4763000e-09   1.9076000e-08	485   7.9705000e-06   6.6431000e-07   8.5148000e-07   8.6113000e-08   2.1051000e-07	485   2.7697000e-03   4.4904000e-05   4.5180000e-05   2.0916000e-06   8.5742000e-06   3.3775000e-06   1.4029000e-07   2.0341000e-07   1.2644000e-07   7.2946000e-08	485   2.1051000e-07   1.5625000e-06   1.1793000e-06   1.4584000e-08   2.4691000e-09   3.7505000e-12   1.4552000e-12   3.9583000e-12   5.7852000e-10   6.7991000e-10	485   6.6717000e-10   9.7365000e-07   6.6880000e-06   1.3871000e-07   1.1720000e-05   1.3273000e-06   2.4296000e-06
495   1.3149000e-05   3.4702000e-03   4.3899000e-02   8.4500000e-01	495   2.1494000e-01   3.6509000e-08   1.4868000e-01   7.7022000e-09   9.8473000e-05   1.3149000e-05   7.2916000e-06   4.9837000e-10   4.2484000e-09   5.8293000e-09   1.1466000e-08	495   3.4937000e-06   1.2718000e-06   3.8205000e-07   3.3107000e-06   1.3149000e-05	495   8.1396000e-04   1.1036000e-04   1.4461000e-05   3.4255000e-06   7.7241000e-05   5.4862000e-05   8.8852000e-06   1.1555000e-05   1.0421000e-05   1.9548000e-06	495   1.3149000e-05   8.8067000e-06   1.5800000e-06   2.1782000e-08   5.8359000e-10   3.0070000e-12   2.6622000e-12   2.2807000e-12   4.5983000e-10   5.7403000e-10	495   1.8126000e-10   1.4177000e-06   1.7451000e-05   7.3618000e-07   1.6498000e-05   8.6463000e-06   2.3464000e-06


==> Plotdata_tdma-lawnmower-sensitivity_sensitivity-lawnmower-tdma-position.txt <==
Time hp3 hp4 hp6 hp10 ts1 ts3 ts6 ts9 qs10 qs47 qs220 qs1000 qs2200 qs4700 qs10000 niter1 niter2 niter3 niter4 niter5 prec2 prec4 prec8 prec12 
   5.0000000e+00   2.1949000e-01   2.4502000e-01   9.8991000e-02   2.5561000e-01   3.0993000e-01   9.8585000e-02   1.9395000e-01   3.2880000e-01   2.5561000e-01   6.3904000e-01   4.2810000e+00   6.5893000e+00   6.9554000e+00   7.3332000e+00   7.4602000e+00   3.4035000e-01   2.3709000e-01   2.4639000e-01   2.5786000e-01   2.5561000e-01   3.4498000e-01   2.6741000e-01   2.5564000e-01   2.5586000e-01
   1.5000000e+01   3.9159000e+00   2.9815000e-02   6.3461000e-04   1.3459000e+00   1.2965000e-02   3.3854000e-05   4.2042000e-01   9.9812000e-01   1.3459000e+00   1.3587000e-01   3.2213000e+00   6.5504000e+00   7.5329000e+00   8.5240000e+00   8.7214000e+00   5.0282000e-02   2.3020000e+00   2.1502000e+00   1.5203000e+00   1.3459000e+00   1.0416000e+00   1.8450000e+00   1.4295000e+00   1.4562000e+00
   2.5000000e+01   3.3035000e+00   8.5363000e-04   1.1532000e-04   2.3681000e-01   2.4119000e-07   1.9518000e-05   1.5092000e-01   1.1031000e+00   2.3681000e-01   1.9288000e-04   8.1009000e-03   4.1782000e-02   7.0044000e-02   9.9862000e-02   1.0929000e-01   4.0685000e-03   1.9066000e+00   9.1546000e-01   2.8023000e-01   2.3681000e-01   1.1413000e+00   7.0434000e-01   3.4543000e-01   3.1615000e-01
   3.5000000e+01   2.4358000e-02   3.9450000e-05   8.4285000e-06   2.5018000e-04   2.3015000e-09   2.4188000e-06   2.7383000e-04   1.7579000e-01   2.5018000e-04   4.0598000e-05   2.6595000e-04   2.2192000e-03   3.9363000e-03   1.6283000e-03   5.3420000e-03   8.8360000e-03   1.6077000e-02   8.6706000e-04   2.7045000e-04   2.5018000e-04   4.0735000e-03   5.5026000e-04   3.0738000e-04   2.8826000e-04
   4.5000000e+01   5.9503000e-05   1.3649000e-06   2.3746000e-07   2.7498000e-05   2.4341000e-11   2.3107000e-07   1.9310000e-04   4.5126000e-03   2.7498000e-05   6.1405000e-04   8.3613000e-04   1.8379000e-03   4.0465000e-03   7.1554000e-03   2.4565000e-03   1.4219000e-02   2.3760000e-03   1.0583000e-04   3.6940000e-05   2.7498000e-05   2.2338000e-03   1.0599000e-04   2.4221000e-05   2.8604000e-05
   5.5000000e+01   8.8126000e-06   6.5861000e-08   8.2113000e-09   1.5138000e-05   2.6610000e-13   2.5395000e-08   6.1091000e-05   1.8017000e-03   1.5138000e-05   4.0615000e-03   4.6167000e-03   4.6625000e-03   7.7201000e-03   1.2039000e-02   4.4907000e-03   4.1305000e-02   4.1978000e-04   2.8353000e-06   7.8662000e-06   1.5138000e-05   1.0852000e-04   8.7768000e-05   1.6692000e-05   1.4833000e-05
   6.5000000e+01   2.0128000e-07   5.4051000e-03   4.1001000e-04   3.8676000e-04   4.3093000e-14   3.4614000e-05   1.5258000e-03   4.5580000e-03   3.8676000e-04   5.5265000e-03   9.0972000e-03   8.4081000e-03   9.1785000e-03   1.4291000e-02   7.9670000e-03   4.0998000e-02   3.6437000e-04   2.9006000e-04   3.2531000e-04   3.8676000e-04   1.1937000e-03   5.7046000e-04   3.6356000e-04   3.8943000e-04
   7.5000000e+01   2.8061000e-03   3.9346000e-01   7.5570000e-04   1.2749000e-03   3.1445000e-06   3.5962000e-04   2.1900000e-03   4.1980000e-02   1.2749000e-03   9.4358000e-03   5.9576000e-03   6.5593000e-03   7.6653000e-03   1.0471000e-02   7.0471000e-03   3.8266000e-02   8.5025000e-04   9.9137000e-04   1.0887000e-03   1.2749000e-03   2.9061000e-03   1.5987000e-03   1.2043000e-03   1.2778000e-03
   8.5000000e+01   4.0957000e-03   2.4350000e+00   5.1374000e-03   6.6524000e-03   2.4726000e-06   1.1576000e-03   1.9842000e-02   1.8021000e-01   6.6524000e-03   6.2544000e-03   2.4686000e-03   2.4549000e-03   3.2751000e-03   6.0126000e-03   2.0805000e-03   5.8857000e-02   5.7133000e-03   6.3149000e-03   6.6314000e-03   6.6524000e-03   1.0880000e-02   7.6895000e-03   6.8765000e-03   6.6608000e-03
   9.5000000e+01   5.3096000e-03   2.6366000e-01   2.8256000e-03   9.9477000e-03   1.6976000e-07   8.3180000e-05   1.3248000e-02   2.6408000e-01   9.9477000e-03   1.6945000e-03   2.7200000e-03   4.2306000e-03   6.0861000e-03   1.2698000e-02   5.3503000e-03   5.1201000e-02   7.6833000e-03   8.7132000e-03   9.4815000e-03   9.9477000e-03   1.0794000e-02   1.1556000e-02   9.7314000e-03   9.7598000e-03
   1.0500000e+02   4.9736000e-03   5.4597000e-03   6.5835000e-04   6.6058000e-03   1.7004000e-07   1.1995000e-06   2.4627000e-02   1.6134000e-01   6.6058000e-03   3.4923000e-03   3.5888000e-03   4.3007000e-03   4.7284000e-03   6.6580000e-03   4.7512000e-03   5.3280000e-02   7.0392000e-03   6.8015000e-03   6.8007000e-03   6.6058000e-03   1.4947000e-02   7.6811000e-03   6.7351000e-03   6.5952000e-03
   1.1500000e+02   4.8756000e-03   1.3746000e-01   3.0285000e-04   2.1977000e-03   1.6834000e-07   7.0305000e-05   1.2875000e-02   4.1294000e-01   2.1977000e-03   5.3424000e-03   6.9331000e-03   7.4589000e-03   8.4560000e-03   1.1079000e-02   8.1546000e-03   1.3516000e-01   2.1865000e-03   2.1994000e-03   2.2028000e-03   2.1977000e-03   3.0433000e-03   2.8740000e-03   2.2059000e-03   2.1950000e-03
   1.2500000e+02   1.4120000e-03   1.2604100e+01   8.7146000e-04   1.8937000e-03   5.9341000e-06   8.1519000e-04   5.3316000e-03   5.3088000e-01   1.8937000e-03   8.3050000e-03   7.4392000e-03   5.6985000e-03   5.4635000e-03   7.0023000e-03   4.6284000e-03   6.1161000e-02   1.4412000e-03   1.6514000e-03   1.7048000e-03   1.8937000e-03   3.0706000e-03   2.6176000e-03   1.8330000e-03   1.8909000e-03
   1.3500000e+02   9.5792000e-04   4.6958400e+01   4.7624000e-03   3.4179000e-03   3.9730000e-08   1.2635000e-03   7.5855000e-03   2.9212000e-01   3.4179000e-03   3.9153000e-03   4.4362000e-04   1.9833000e-04   2.2184000e-04   1.1666000e-03   1.7822000e-04   1.4006000e-02   2.8241000e-03   2.9923000e-03   3.1144000e-03   3.4179000e-03   6.4724000e-03   4.0111000e-03   3.3442000e-03   3.4278000e-03
   1.4500000e+02   1.3176000e-05   3.0125200e+01   4.3617000e-04   8.9558000e-03   3.7112000e-13   3.8409000e-05   1.7052000e-02   3.2900000e-01   8.9558000e-03   1.0520000e-04   5.5153000e-07   1.0244000e-06   5.1587000e-05   7.7146000e-04   3.3145000e-05   4.4616000e-02   7.3769000e-03   8.3954000e-03   8.7842000e-03   8.9558000e-03   9.7285000e-03   9.5184000e-03   9.1036000e-03   8.8965000e-03
   1.5500000e+02   3.2818000e-08   1.2704000e+00   6.3012000e-07   8.5229000e-03   3.7522000e-13   6.6584000e-09   1.5860000e-02   5.3501000e-02   8.5229000e-03   3.7277000e-07   3.6264000e-05   1.1107000e-04   1.5468000e-04   8.2391000e-04   1.9420000e-04   2.2180000e-02   8.1684000e-03   8.3817000e-03   8.5026000e-03   8.5229000e-03   1.2587000e-02   1.0076000e-02   8.5230000e-03   8.4317000e-03
   1.6500000e+02   6.8861000e-10   6.4293000e-03   2.4505000e-09   6.4006000e-04   3.2936000e-13   5.4442000e-10   1.6659000e-02   1.4485000e-01   6.4006000e-04   5.0698000e-05   3.1941000e-04   6.9335000e-04   8.7067000e-04   1.8136000e-03   1.0691000e-03   6.6787000e-02   8.8824000e-04   7.6735000e-04   7.4062000e-04   6.4006000e-04   1.4640000e-03   7.3755000e-04   6.9287000e-04   6.3465000e-04
   1.7500000e+02   4.9484000e-11   2.0048000e-04   3.4436000e-11   5.8281000e-07   8.6394000e-13   5.8400000e-11   1.3200000e-03   1.1671000e-01   5.8281000e-07   2.4437000e-03   1.7927000e-03   2.5844000e-03   3.3953000e-03   4.7909000e-03   4.4156000e-03   5.1641000e-02   1.8944000e-06   6.7788000e-07   5.7841000e-07   5.8281000e-07   1.3505000e-03   4.6755000e-05   7.8314000e-07   5.8451000e-07
   1.8500000e+02   5.5306000e-12   2.1479000e-05   1.6158000e-04   1.2709000e-05   5.7171000e-13   4.5734000e-06   3.2609000e-05   1.5389000e-01   1.2709000e-05   2.9703000e-03   9.7180000e-03   9.4041000e-03   9.0573000e-03   9.1472000e-03   9.2031000e-03   4.9593000e-02   5.2828000e-06   9.6640000e-06   1.0948000e-05   1.2709000e-05   1.8720000e-03   2.3707000e-04   1.1012000e-05   1.4298000e-05
   1.9500000e+02   1.5899000e-03   5.2683000e-07   8.3764000e-04   6.7415000e-04   1.5160000e-06   3.1859000e-04   5.2713000e-04   4.8868000e-02   6.7415000e-04   9.8758000e-03   1.1525000e-02   6.4938000e-03   6.5429000e-03   6.9073000e-03   6.7568000e-03   5.5501000e-02   2.8376000e-04   4.6450000e-04   5.1982000e-04   6.7415000e-04   4.0279000e-03   1.2525000e-03   6.5384000e-04   6.6793000e-04
   2.0500000e+02   3.6537000e-03   5.2862000e-02   4.5781000e-03   4.0818000e-03   3.3099000e-06   7.7606000e-04   7.4347000e-03   2.3341000e-02   4.0818000e-03   8.5245000e-03   6.1457000e-03   1.8700000e-03   2.0971000e-03   2.6529000e-03   2.3627000e-03   8.6615000e-02   3.8361000e-03   4.1509000e-03   4.2008000e-03   4.0818000e-03   4.0821000e-03   4.4748000e-03   4.0552000e-03   3.8319000e-03
   2.1500000e+02   5.7451000e-03   8.3999000e+00   3.1142000e-03   6.7449000e-03   1.7233000e-07   4.6163000e-04   7.2595000e-03   2.0700000e-02   6.7449000e-03   7.4385000e-04   2.5559000e-03   1.8369000e-03   2.1298000e-03   3.1318000e-03   3.0336000e-03   9.3963000e-02   5.4830000e-03   6.1816000e-03   6.3684000e-03   6.7449000e-03   9.2916000e-03   8.0683000e-03   6.5590000e-03   6.7495000e-03
   2.2500000e+02   4.9079000e-03   1.4178200e+01   5.9189000e-04   6.2754000e-03   1.7300000e-07   1.6435000e-04   2.6525000e-02   3.3933000e-02   6.2754000e-03   2.4888000e-03   3.4894000e-03   3.2718000e-03   3.2221000e-03   3.7996000e-03   3.6741000e-03   8.4276000e-02   8.3608000e-03   8.3220000e-03   6.4457000e-03   6.2754000e-03   1.2807000e-02   8.4098000e-03   6.4290000e-03   6.2493000e-03
   2.3500000e+02   4.8962000e-03   2.2950100e+01   3.3453000e-04   6.2379000e-03   1.7482000e-07   9.5637000e-05   2.2797000e-02   1.0792000e-01   6.2379000e-03   3.3576000e-03   4.8928000e-03   6.0823000e-03   6.7204000e-03   7.0102000e-03   7.4196000e-03   1.5077000e-01   3.8857000e-03   3.0111000e-03   6.4540000e-03   6.2379000e-03   7.5657000e-03   2.7779000e-03   6.2666000e-03   6.2978000e-03
   2.4500000e+02   1.5978000e-03   2.2735200e+01   6.1533000e-04   1.6209000e-03   2.4087000e-06   2.9083000e-04   3.5303000e-03   2.8352000e-01   1.6209000e-03   9.9080000e-03   4.1362000e-03   8.4818000e-03   7.2024000e-03   7.7724000e-03   7.3172000e-03   7.5178000e-02   1.9955000e-03   1.7588000e-03   1.6844000e-03   1.6209000e-03   3.9820000e-03   1.9987000e-03   1.6593000e-03   1.6322000e-03
   2.5500000e+02   1.6139000e-03   3.3762700e+01   4.5814000e-03   3.1736000e-03   1.1999000e-06   1.2944000e-03   8.6946000e-03   2.0860000e-01   3.1736000e-03   1.0996000e-02   1.3414000e-03   6.9127000e-04   5.1033000e-04   5.0612000e-04   4.2122000e-04   1.2373000e-02   2.9790000e-03   3.8350000e-03   3.1060000e-03   3.1736000e-03   5.9424000e-03   3.9845000e-03   3.2272000e-03   3.1791000e-03
   2.6500000e+02   6.2988000e-05   4.2926900e+01   9.5063000e-04   8.8495000e-03   3.4539000e-11   7.6589000e-05   8.4925000e-03   4.1302000e-01   8.8495000e-03   3.7405000e-04   1.2200000e-06   8.9327000e-07   1.0925000e-06   3.4858000e-05   6.8429000e-06   2.7213000e-02   8.4609000e-03   8.5913000e-03   9.1308000e-03   8.8495000e-03   1.0570000e-02   9.6899000e-03   8.4893000e-03   8.9564000e-03
   2.7500000e+02   8.2779000e-08   5.9069900e+01   8.5824000e-07   1.3125000e-02   8.0346000e-11   2.8924000e-08   1.4914000e-02   6.0624000e-02   1.3125000e-02   4.9471000e-07   6.6369000e-05   8.1869000e-06   1.0005000e-05   7.7994000e-05   5.1706000e-05   5.2416000e-02   1.0218000e-02   1.1567000e-02   1.2546000e-02   1.3125000e-02   1.2810000e-02   9.2951000e-03   1.3231000e-02   1.3127000e-02
   2.8500000e+02   3.1603000e-10   2.4566170e+02   1.9891000e-08   8.5596000e-04   1.0275000e-10   4.0393000e-10   1.1886000e-02   6.6295000e-02   8.5596000e-04   4.2745000e-04   2.1286000e-03   1.1030000e-03   1.2454000e-03   7.7870000e-04   8.8131000e-04   8.0198000e-02   1.8770000e-03   1.1231000e-03   1.0245000e-03   8.5596000e-04   2.7337000e-03   1.6618000e-03   8.4529000e-04   8.3561000e-04
   2.9500000e+02   1.2770000e-10   5.9552530e+02   9.1469000e-10   4.0080000e-06   1.2419000e-10   9.1449000e-11   4.7261000e-03   9.5444000e-02   4.0080000e-06   1.2784000e-03   4.1719000e-03   5.0279000e-03   7.3177000e-03   6.9683000e-03   6.6135000e-03   5.5076000e-02   3.3771000e-05   1.2328000e-05   7.8934000e-06   4.0080000e-06   3.7478000e-03   1.7731000e-05   5.1588000e-06   3.7995000e-06
   3.0500000e+02   7.1548000e-12   7.4450510e+02   3.7221000e-05   3.5858000e-05   2.2318000e-10   1.3588000e-05   4.5801000e-05   5.2867000e-02   3.5858000e-05   3.7233000e-03   6.1185000e-03   8.6738000e-03   8.7252000e-03   9.7868000e-03   1.1560000e-02   5.2879000e-02   2.9094000e-06   8.0109000e-06   2.8868000e-05   3.5858000e-05   6.9137000e-03   7.1174000e-05   3.6537000e-05   4.6342000e-05
   3.1500000e+02   3.2685000e-04   5.2439150e+02   7.2330000e-04   1.0593000e-03   1.5609000e-06   1.9994000e-04   2.4909000e-03   6.5185000e-02   1.0593000e-03   8.6494000e-03   8.8312000e-03   8.2056000e-03   5.0172000e-03   4.9698000e-03   1.1230000e-02   6.7312000e-02   4.6705000e-04   7.6222000e-04   9.5797000e-04   1.0593000e-03   3.6918000e-03   4.3660000e-04   1.1106000e-03   1.0838000e-03
   3.2500000e+02   3.4134000e-03   1.2158450e+02   3.3432000e-03   2.2883000e-03   4.8798000e-06   6.4535000e-04   2.7306000e-03   7.8430000e-02   2.2883000e-03   9.3102000e-03   4.1548000e-03   1.0843000e-03   7.7703000e-03   2.0219000e-03   6.5298000e-03   9.9977000e-02   1.7727000e-03   2.0185000e-03   1.9186000e-03   2.2883000e-03   3.8588000e-03   4.9268000e-03   2.3213000e-03   2.3470000e-03
   3.3500000e+02   6.1862000e-03   5.0421000e+00   4.3000000e-03   6.6471000e-03   9.8304000e-07   7.9810000e-04   7.6692000e-03   1.4313000e-02   6.6471000e-03   3.5284000e-03   2.5539000e-03   1.7875000e-03   2.1149000e-03   1.9739000e-03   2.8884000e-03   8.5943000e-02   5.4536000e-03   5.1347000e-03   6.4544000e-03   6.6471000e-03   1.6419000e-02   5.8531000e-03   6.2014000e-03   6.8250000e-03
   3.4500000e+02   4.8908000e-03   1.2527700e+01   7.5453000e-04   1.3050000e-02   1.7869000e-06   3.4161000e-05   1.7793000e-02   3.5867000e-02   1.3050000e-02   2.0577000e-03   2.2907000e-03   2.6211000e-03   2.9032000e-03   4.0674000e-03   3.8991000e-03   8.5524000e-02   1.1623000e-02   1.2064000e-02   1.4021000e-02   1.3050000e-02   2.0694000e-02   1.0836000e-02   1.2629000e-02   1.3359000e-02
   3.5500000e+02   4.8815000e-03   6.2490000e-01   3.1838000e-04   7.4365000e-03   1.0684000e-06   2.9519000e-05   2.1104000e-02   6.8924000e-02   7.4365000e-03   2.5265000e-03   8.8562000e-03   9.1063000e-03   9.1789000e-03   9.6840000e-03   1.0339000e-02   1.2310000e-01   9.3156000e-03   9.8668000e-03   8.8325000e-03   7.4365000e-03   1.4115000e-02   8.6185000e-03   8.0668000e-03   7.5028000e-03
   3.6500000e+02   2.8690000e-03   5.8300000e+00   5.9556000e-04   3.0669000e-03   1.3503000e-05   2.2396000e-04   9.6738000e-03   2.1108000e-01   3.0669000e-03   8.7745000e-03   1.0473000e-02   1.4269000e-02   1.3915000e-02   1.3633000e-02   1.3368000e-02   1.2804000e-01   2.1161000e-03   1.5222000e-03   2.4151000e-03   3.0669000e-03   9.6197000e-03   4.0248000e-03   2.9925000e-03   3.0435000e-03
   3.7500000e+02   1.4100000e-03   2.6152500e+01   4.4368000e-03   8.6098000e-03   2.7712000e-02   1.0856000e-03   5.2443000e-03   1.7233000e-01   8.6098000e-03   1.0869000e-02   1.3903000e-03   1.2450000e-03   1.2908000e-03   1.2165000e-03   1.1880000e-03   1.0013000e-02   5.1037000e-03   6.3618000e-03   7.1023000e-03   8.6098000e-03   9.7266000e-03   4.3827000e-03   7.7040000e-03   7.8431000e-03
   3.8500000e+02   9.2514000e-04   7.6901400e+01   1.3034000e-03   3.6805000e-03   5.4013000e-04   2.8654000e-04   6.3831000e-03   4.1102000e-01   3.6805000e-03   8.1296000e-04   1.1539000e-05   2.4503000e-06   1.4925000e-06   4.3691000e-06   1.8492000e-06   1.6373000e-02   2.2639000e-03   2.4977000e-03   2.9634000e-03   3.6805000e-03   5.0184000e-03   5.7822000e-03   3.5645000e-03   3.6254000e-03
   3.9500000e+02   4.3271000e-04   6.9766500e+01   4.9255000e-06   7.2866000e-03   5.8730000e-08   7.5901000e-08   1.9632000e-02   8.9623000e-02   7.2866000e-03   7.5248000e-07   2.2554000e-05   5.9875000e-05   7.3930000e-05   4.3874000e-05   5.5264000e-05   4.1163000e-02   3.5450000e-03   3.7178000e-03   4.9401000e-03   7.2866000e-03   1.3048000e-02   8.9479000e-03   6.9641000e-03   7.1406000e-03
   4.0500000e+02   1.0289000e-05   1.8628530e+02   5.3985000e-07   1.3638000e-03   8.4812000e-09   7.6641000e-10   2.7007000e-02   6.6172000e-02   1.3638000e-03   1.5289000e-04   1.5160000e-03   1.7965000e-03   2.0977000e-03   2.2610000e-03   2.8819000e-03   6.2649000e-02   2.9286000e-03   2.2548000e-03   1.6678000e-03   1.3638000e-03   1.3156000e-02   2.6748000e-03   1.5304000e-03   1.3304000e-03
   4.1500000e+02   2.4897000e-06   5.6547950e+02   2.1000000e-07   2.8714000e-05   5.9997000e-09   6.4215000e-11   2.3616000e-03   3.8557000e-02   2.8714000e-05   1.0740000e-03   3.9193000e-03   5.4813000e-03   5.9589000e-03   5.1277000e-03   4.6803000e-03   4.7308000e-02   1.7759000e-04   8.1333000e-05   4.2550000e-05   2.8714000e-05   9.0781000e-04   9.7080000e-05   3.2418000e-05   2.7244000e-05
   4.2500000e+02   1.5215000e-07   1.5640044e+03   1.3554000e-06   3.1681000e-06   8.1521000e-09   2.1606000e-06   1.1002000e-04   6.0778000e-02   3.1681000e-06   2.7681000e-03   4.4639000e-03   5.9560000e-03   6.3628000e-03   6.7255000e-03   7.4951000e-03   4.7137000e-02   7.5454000e-06   3.7504000e-06   1.5824000e-06   3.1681000e-06   1.1448000e-03   1.0720000e-04   1.8506000e-06   3.0239000e-06
   4.3500000e+02   4.3800000e-06   3.4797931e+03   6.3824000e-04   7.2143000e-04   9.8985000e-09   1.1855000e-04   4.5631000e-04   4.9462000e-02   7.2143000e-04   8.2121000e-03   9.2265000e-03   9.0859000e-03   8.6596000e-03   8.4979000e-03   8.5327000e-03   7.2785000e-02   1.9708000e-03   2.7514000e-03   2.2408000e-03   7.2143000e-04   3.4726000e-03   1.1066000e-03   7.1567000e-04   7.6689000e-04
   4.4500000e+02   3.2181000e-03   5.7809129e+03   1.0877000e-03   4.7298000e-03   3.8096000e-02   1.5686000e-03   1.2539000e-03   2.9622000e-02   4.7298000e-03   1.0834000e-02   8.0644000e-03   5.0807000e-03   4.3377000e-03   3.3432000e-03   2.7870000e-03   9.7274000e-02   1.2964000e-02   1.6002000e-02   1.1706000e-02   4.7298000e-03   1.5286000e-02   3.9804000e-03   4.8317000e-03   5.0016000e-03
   4.5500000e+02   5.5169000e-03   7.0514726e+03   5.9565000e-03   2.2987000e-02   1.2413000e+00   9.1924000e-04   4.8788000e-03   1.7306000e-02   2.2987000e-02   4.4575000e-03   3.6468000e-03   2.8994000e-03   2.9857000e-03   2.5156000e-03   2.5226000e-03   1.5694000e-01   2.9704000e-02   5.3937000e-03   8.6157000e-03   2.2987000e-02   2.3401000e-02   6.0793000e-03   2.3776000e-02   2.2984000e-02
   4.6500000e+02   4.9224000e-03   7.5460433e+03   1.2338000e-03   5.4780000e-03   1.2686000e+00   3.4299000e-04   4.7479000e-02   3.6646000e-02   5.4780000e-03   1.9729000e-03   2.5260000e-03   2.4347000e-03   2.4897000e-03   2.5742000e-03   3.4497000e-03   1.1162000e-01   1.2502000e-02   9.3659000e-03   7.9103000e-03   5.4780000e-03   5.9198000e-03   1.0746000e-02   5.9560000e-03   5.4751000e-03
   4.7500000e+02   4.8742000e-03   7.3245647e+03   3.4169000e-04   5.3481000e-03   4.7301000e-04   6.1212000e-05   5.3783000e-02   1.0781000e-02   5.3481000e-03   2.4886000e-03   6.7286000e-03   8.2557000e-03   8.7101000e-03   8.4993000e-03   9.7415000e-03   1.1426000e-01   1.3493000e-02   8.7461000e-03   4.9201000e-03   5.3481000e-03   3.4773000e-02   1.0728000e-02   5.1933000e-03   5.4062000e-03
   4.8500000e+02   3.7651000e-03   5.2916881e+03   2.8458000e-04   1.0817000e-02   3.2578000e-05   7.1876000e-04   3.8498000e-02   1.8957000e-01   1.0817000e-02   9.0180000e-03   1.0480000e-02   9.1759000e-03   9.5467000e-03   8.6197000e-03   9.5326000e-03   1.2493000e-01   1.7839000e-02   5.3048000e-03   7.0259000e-03   1.0817000e-02   1.1596000e-02   1.0854000e-02   1.0259000e-02   1.1248000e-02
   4.9500000e+02   1.4181000e-03   2.6413004e+03   3.3805000e-03   2.0944000e-02   1.3674000e-06   1.2603000e-03   4.3421000e-03   5.8316000e-01   2.0944000e-02   1.0219000e-02   2.5568000e-03   1.5864000e-03   1.4660000e-03   1.3361000e-03   1.4977000e-03   4.3025000e-01   2.2354000e-03   9.8603000e-03   1.7144000e-02   2.0944000e-02   2.1727000e-02   8.4552000e-03   2.1328000e-02   2.1050000e-02


==> Plotdata_tdma-lawnmower-sensitivity_sensitivity-lawnmower-tdma-speed.txt <==
Time hp3 hp4 hp6 hp10 ts1 ts3 ts6 ts9 qs10 qs47 qs220 qs1000 qs2200 qs4700 qs10000 niter1 niter2 niter3 niter4 niter5 prec2 prec4 prec8 prec12 
   5.0000000e+00   1.5129000e-01   1.5707000e-01   2.9815000e-01   8.0875000e-01   1.3660000e-01   4.1319000e-01   8.3513000e-01   8.6279000e-01   8.0875000e-01   1.0713000e-01   1.7429000e-02   2.6967000e-03   2.5448000e-03   9.3177000e-04   3.4817000e-04   7.6627000e-01   8.0536000e-01   7.8998000e-01   7.9998000e-01   8.0875000e-01   9.5169000e-01   8.1563000e-01   8.0858000e-01   8.0869000e-01
   1.5000000e+01   4.1164000e-02   5.0402000e-02   1.5411000e-01   6.7163000e-01   4.9906000e-02   2.0477000e-01   8.3565000e-01   9.4331000e-01   6.7163000e-01   3.4068000e-02   6.8456000e-03   2.1418000e-03   6.3627000e-04   3.0406000e-04   9.9251000e-05   6.0042000e-01   7.7161000e-01   6.5922000e-01   6.6159000e-01   6.7163000e-01   7.7850000e-01   6.8096000e-01   6.7258000e-01   6.7249000e-01
   2.5000000e+01   4.5147000e-02   2.1098000e-02   4.2981000e-02   2.5880000e-01   3.4031000e-03   5.6433000e-02   4.7051000e-01   8.1912000e-01   2.5880000e-01   2.5086000e-02   1.2809000e-03   1.3050000e-04   4.7436000e-05   8.2590000e-05   2.1616000e-06   4.5621000e-01   5.0245000e-01   3.0526000e-01   2.8113000e-01   2.5880000e-01   2.6388000e-01   2.3865000e-01   2.6261000e-01   2.6048000e-01
   3.5000000e+01   2.1224000e-02   1.9300000e-03   6.6743000e-03   1.5410000e-01   3.6409000e-05   9.5856000e-03   2.9518000e-01   6.6427000e-01   1.5410000e-01   1.3943000e-02   2.7021000e-04   8.3106000e-06   2.2770000e-06   5.0070000e-05   7.2654000e-06   2.5483000e-01   2.2285000e-01   1.7753000e-01   1.6688000e-01   1.5410000e-01   1.0625000e-01   1.3817000e-01   1.5532000e-01   1.5446000e-01
   4.5000000e+01   8.7783000e-04   1.4676000e-04   9.2862000e-04   8.5815000e-02   3.8150000e-07   1.3156000e-03   1.7431000e-01   5.3316000e-01   8.5815000e-02   6.2036000e-03   5.2298000e-05   3.3136000e-07   2.6039000e-07   9.0542000e-06   4.5123000e-06   7.9189000e-02   7.0397000e-02   8.6890000e-02   8.9677000e-02   8.5815000e-02   7.7538000e-02   8.4849000e-02   8.8264000e-02   8.5587000e-02
   5.5000000e+01   7.1488000e-05   8.8063000e-06   1.1754000e-04   4.2278000e-02   3.9975000e-09   1.6763000e-04   8.1742000e-02   4.0175000e-01   4.2278000e-02   2.5620000e-03   8.5786000e-06   2.7548000e-07   1.4522000e-06   3.3677000e-07   1.0793000e-06   9.1426000e-03   2.5777000e-02   4.3189000e-02   4.5425000e-02   4.2278000e-02   5.1038000e-02   4.6572000e-02   4.4215000e-02   4.1611000e-02
   6.5000000e+01   4.1059000e-06   1.9542000e-03   1.3932000e-05   1.5365000e-02   4.2491000e-11   2.0481000e-05   3.7430000e-02   2.7342000e-01   1.5365000e-02   1.0308000e-03   1.5929000e-06   1.7228000e-07   4.7938000e-07   7.9688000e-07   9.7116000e-08   2.2933000e-03   1.4199000e-02   1.7669000e-02   1.7118000e-02   1.5365000e-02   2.2976000e-02   1.7829000e-02   1.6150000e-02   1.4995000e-02
   7.5000000e+01   1.9387000e-07   6.6825000e-02   1.3370000e-06   4.2230000e-03   2.3375000e-09   1.8658000e-06   1.5259000e-02   1.7312000e-01   4.2230000e-03   4.0347000e-04   4.5711000e-07   5.5025000e-08   2.5153000e-07   5.5645000e-07   7.2713000e-09   5.9286000e-04   4.3506000e-03   4.6396000e-03   4.5095000e-03   4.2230000e-03   7.1153000e-03   4.9686000e-03   4.4434000e-03   4.1087000e-03
   8.5000000e+01   7.4495000e-08   5.1360000e-02   7.1011000e-07   9.5447000e-04   1.5045000e-09   9.2061000e-07   5.0590000e-03   1.0372000e-01   9.5447000e-04   1.8827000e-04   1.2983000e-07   4.4314000e-08   1.8829000e-07   5.1992000e-07   2.5775000e-09   1.5968000e-04   8.6637000e-04   8.8368000e-04   9.2535000e-04   9.5447000e-04   1.8353000e-03   1.0814000e-03   1.0028000e-03   9.2579000e-04
   9.5000000e+01   1.0919000e-07   3.3644000e-03   5.5908000e-07   2.1149000e-04   7.4402000e-13   4.1938000e-07   1.4388000e-03   5.8136000e-02   2.1149000e-04   6.0979000e-05   1.0950000e-07   9.2227000e-08   1.9698000e-07   4.9018000e-07   6.2894000e-09   7.1036000e-05   1.6324000e-04   1.5177000e-04   1.7837000e-04   2.1149000e-04   3.3614000e-04   2.2100000e-04   2.1934000e-04   2.0604000e-04
   1.0500000e+02   7.9014000e-09   6.4469000e-03   4.8837000e-08   4.6582000e-05   5.0307000e-13   1.7094000e-08   3.5372000e-04   3.0096000e-02   4.6582000e-05   2.0279000e-05   5.6398000e-07   1.2580000e-07   1.5207000e-07   3.8047000e-07   4.5787000e-09   4.7203000e-05   2.7888000e-05   2.4506000e-05   3.2306000e-05   4.6582000e-05   4.8514000e-05   6.7164000e-05   4.9116000e-05   4.5505000e-05
   1.1500000e+02   1.8527000e-09   8.1931000e-02   1.9505000e-08   1.2045000e-05   1.5211000e-12   1.7602000e-08   1.1049000e-04   1.3985000e-02   1.2045000e-05   1.2743000e-05   9.9692000e-08   4.6316000e-08   9.2643000e-08   2.8383000e-07   6.8854000e-09   4.1346000e-05   6.5133000e-06   5.7861000e-06   8.5983000e-06   1.2045000e-05   3.7054000e-05   2.1953000e-05   1.2841000e-05   1.1500000e-05
   1.2500000e+02   2.1548000e-08   1.8719000e-01   1.0288000e-07   1.5537000e-07   3.0588000e-09   2.6133000e-07   2.4004000e-05   5.4444000e-03   1.5537000e-07   5.0097000e-06   1.8035000e-07   2.1438000e-08   6.4139000e-08   1.4933000e-07   3.3760000e-09   2.7334000e-05   4.4812000e-07   9.4797000e-08   1.0574000e-07   1.5537000e-07   1.4194000e-04   1.3575000e-06   2.4073000e-07   1.6515000e-07
   1.3500000e+02   3.4500000e-08   4.8690000e-01   4.0501000e-07   9.8862000e-07   5.9161000e-10   1.0012000e-06   4.7319000e-07   2.2157000e-03   9.8862000e-07   5.8650000e-06   3.6449000e-09   1.1277000e-09   3.0034000e-08   1.3573000e-07   4.1930000e-09   6.5704000e-06   1.4365000e-07   3.3597000e-07   5.4563000e-07   9.8862000e-07   3.6000000e-04   2.0997000e-06   1.0459000e-06   1.0965000e-06
   1.4500000e+02   2.1953000e-07   4.2144000e-01   7.1183000e-07   3.4970000e-06   4.1846000e-13   1.0249000e-06   1.0038000e-05   1.1023000e-03   3.4970000e-06   6.2449000e-07   1.1547000e-10   4.7374000e-10   1.8944000e-08   1.1113000e-07   2.6727000e-09   8.2524000e-06   1.6413000e-06   2.4422000e-06   3.0096000e-06   3.4970000e-06   3.4849000e-04   4.9754000e-06   3.9643000e-06   3.6329000e-06
   1.5500000e+02   2.5654000e-08   1.4709000e-01   2.4677000e-07   3.3132000e-06   1.2962000e-12   2.9110000e-06   2.9643000e-06   3.5316000e-04   3.3132000e-06   3.5385000e-07   3.7679000e-09   4.0528000e-09   1.4442000e-08   1.0571000e-07   1.5197000e-09   6.0964000e-06   8.4713000e-07   1.4668000e-06   2.2129000e-06   3.3132000e-06   1.8225000e-04   2.2323000e-06   3.2512000e-06   3.1734000e-06
   1.6500000e+02   1.5874000e-09   2.3475000e-02   5.5714000e-09   4.7943000e-07   1.0261000e-12   1.1219000e-06   3.5363000e-06   2.4781000e-04   4.7943000e-07   9.4577000e-08   7.7689000e-08   3.6682000e-08   3.7011000e-08   1.2757000e-07   2.3888000e-09   4.8556000e-06   2.4148000e-07   2.2356000e-07   3.4329000e-07   4.7943000e-07   1.0048000e-04   5.5513000e-06   6.0513000e-07   5.0806000e-07
   1.7500000e+02   1.0185000e-10   1.2915000e-03   4.4926000e-10   7.1057000e-06   1.0000000e-12   2.0101000e-07   4.1918000e-07   8.2806000e-05   7.1057000e-06   1.2912000e-06   5.1311000e-08   1.2169000e-07   1.7220000e-07   2.9124000e-07   5.0746000e-08   2.2703000e-05   5.4990000e-07   4.1613000e-06   6.6993000e-06   7.1057000e-06   6.2274000e-05   1.5421000e-06   7.6803000e-06   7.2642000e-06
   1.8500000e+02   7.0820000e-12   9.1454000e-05   4.1044000e-10   7.5156000e-06   5.0103000e-13   6.1894000e-08   4.0299000e-06   3.2249000e-06   7.5156000e-06   5.9436000e-07   1.8078000e-07   2.9523000e-08   6.3312000e-08   1.4495000e-07   1.6456000e-08   1.4900000e-05   1.7774000e-06   8.6663000e-06   9.5537000e-06   7.5156000e-06   5.7307000e-05   1.3540000e-05   7.4369000e-06   7.5741000e-06
   1.9500000e+02   8.1311000e-12   5.9115000e-06   3.5964000e-08   8.1612000e-06   1.5182000e-09   7.8482000e-08   8.2531000e-06   1.6629000e-05   8.1612000e-06   3.5460000e-07   4.2835000e-07   5.8780000e-08   4.9097000e-08   6.7092000e-08   1.4489000e-08   8.3087000e-06   2.2202000e-06   8.9046000e-06   9.1510000e-06   8.1612000e-06   1.7881000e-05   1.8245000e-05   7.8119000e-06   8.0736000e-06
   2.0500000e+02   2.8024000e-11   4.3755000e-02   1.7481000e-08   3.3591000e-06   1.4668000e-09   4.3193000e-07   1.5783000e-05   6.1460000e-06   3.3591000e-06   1.2814000e-06   5.0881000e-07   3.0522000e-08   2.2982000e-08   4.7765000e-08   8.0089000e-09   2.2620000e-06   1.4087000e-06   3.7449000e-06   4.0064000e-06   3.3591000e-06   1.3972000e-05   3.4016000e-06   3.4748000e-06   3.2627000e-06
   2.1500000e+02   8.8272000e-09   2.0212000e-01   1.4615000e-06   1.5942000e-08   2.4061000e-11   2.5116000e-06   2.6897000e-06   1.3918000e-05   1.5942000e-08   1.3805000e-06   1.4576000e-06   1.8021000e-09   1.8448000e-08   8.8822000e-08   1.5012000e-08   3.5742000e-06   8.6875000e-07   1.3167000e-07   4.3610000e-08   1.5942000e-08   2.1886000e-06   1.4684000e-06   4.5742000e-08   1.4345000e-08
   2.2500000e+02   1.1806000e-07   4.8513000e-01   4.2090000e-06   8.3350000e-06   6.5734000e-12   3.8900000e-06   2.2156000e-06   2.0586000e-06   8.3350000e-06   3.8240000e-08   2.1223000e-07   7.2498000e-08   7.3037000e-09   5.7287000e-08   2.0075000e-08   5.1058000e-06   1.4089000e-06   4.3951000e-06   5.7736000e-06   8.3350000e-06   2.9518000e-05   1.4736000e-05   7.5947000e-06   8.2605000e-06
   2.3500000e+02   9.5842000e-08   4.0984000e-01   1.8149000e-06   3.5464000e-05   7.8209000e-12   4.5655000e-06   1.4415000e-05   5.6845000e-06   3.5464000e-05   9.1102000e-07   2.0258000e-07   3.1965000e-08   1.6155000e-08   4.4633000e-08   1.4448000e-08   2.3750000e-06   2.3195000e-05   5.4729000e-05   3.9628000e-05   3.5464000e-05   2.3329000e-05   7.0472000e-05   3.4458000e-05   3.5567000e-05
   2.4500000e+02   1.4863000e-08   9.6754000e-02   2.3002000e-07   5.4956000e-05   1.3386000e-10   1.3303000e-05   6.9519000e-05   1.8802000e-06   5.4956000e-05   1.3476000e-06   2.4745000e-07   1.1356000e-07   3.5383000e-08   4.6173000e-08   1.5419000e-08   5.7474000e-06   1.5419000e-04   1.7091000e-04   1.0092000e-04   5.4956000e-05   2.9780000e-05   6.3683000e-05   5.3790000e-05   5.5389000e-05
   2.5500000e+02   2.2671000e-09   7.7713000e-02   1.2603000e-08   3.5552000e-05   1.4378000e-10   1.3416000e-05   1.9347000e-04   1.7409000e-06   3.5552000e-05   1.1393000e-06   2.9540000e-08   2.3501000e-09   1.5813000e-09   9.4280000e-09   1.1739000e-08   4.0886000e-06   4.9747000e-04   2.4347000e-04   9.2936000e-05   3.5552000e-05   1.1376000e-04   3.4493000e-05   3.5296000e-05   3.6058000e-05
   2.6500000e+02   1.4418000e-08   1.8319000e-01   7.9989000e-07   8.3936000e-06   7.5746000e-12   2.4132000e-06   3.7082000e-04   1.3191000e-05   8.3936000e-06   9.6450000e-07   1.8403000e-09   1.9533000e-10   1.7396000e-10   6.6692000e-09   3.9509000e-09   4.9755000e-05   3.7067000e-04   7.3369000e-05   1.5851000e-05   8.3936000e-06   4.3332000e-04   1.2412000e-05   7.9517000e-06   8.4821000e-06
   2.7500000e+02   5.0484000e-09   3.4993000e-01   2.5473000e-06   5.4437000e-05   3.8046000e-12   2.0207000e-06   3.4669000e-04   3.3938000e-05   5.4437000e-05   6.9681000e-08   4.9433000e-09   8.5230000e-10   1.6465000e-10   6.5696000e-09   6.8617000e-10   6.4440000e-05   3.4686000e-05   8.2152000e-06   1.3608000e-04   5.4437000e-05   4.6571000e-04   1.5216000e-05   5.3508000e-05   5.4733000e-05
   2.8500000e+02   2.7885000e-10   1.8153000e-01   1.2186000e-06   6.2117000e-05   1.9814000e-12   1.0488000e-06   2.3023000e-04   1.3750000e-04   6.2117000e-05   7.8238000e-08   1.6479000e-07   1.5735000e-07   4.2157000e-08   1.4081000e-09   5.9415000e-09   9.1524000e-05   5.1007000e-05   1.9299000e-05   1.9921000e-04   6.2117000e-05   2.3353000e-04   3.2363000e-05   6.1670000e-05   6.1689000e-05
   2.9500000e+02   1.9289000e-11   3.1510000e-01   2.3580000e-07   1.3966000e-05   3.2917000e-12   2.2369000e-07   8.8592000e-05   4.0152000e-04   1.3966000e-05   6.2105000e-08   1.0382000e-07   2.9213000e-07   6.1651000e-08   1.4246000e-08   8.3786000e-09   2.7620000e-05   2.7004000e-05   1.3006000e-05   5.8711000e-05   1.3966000e-05   8.8078000e-05   1.7212000e-05   1.5372000e-05   1.3506000e-05
   3.0500000e+02   1.9468000e-12   2.5031000e-01   3.4475000e-08   1.0790000e-05   8.8917000e-12   3.1392000e-08   1.4601000e-05   8.8186000e-04   1.0790000e-05   5.8480000e-07   7.0263000e-08   7.4066000e-08   5.2523000e-08   2.0465000e-08   7.9695000e-09   2.1659000e-05   3.6063000e-05   9.2657000e-05   1.3665000e-05   1.0790000e-05   5.1918000e-05   2.4393000e-05   1.0424000e-05   1.1440000e-05
   3.1500000e+02   8.6334000e-13   3.4888000e-02   4.9194000e-09   2.3390000e-05   1.1659000e-11   2.0400000e-08   3.5957000e-05   1.4703000e-03   2.3390000e-05   1.0327000e-06   3.2976000e-07   2.2333000e-08   2.1294000e-09   2.5409000e-08   6.4178000e-09   4.9670000e-05   1.5379000e-04   1.3112000e-04   4.7763000e-05   2.3390000e-05   7.1750000e-05   1.5447000e-05   2.2638000e-05   2.4059000e-05
   3.2500000e+02   1.6348000e-11   4.6884000e-02   1.0253000e-08   3.0118000e-05   4.2392000e-08   8.2716000e-08   1.8447000e-04   1.1073000e-03   3.0118000e-05   1.0244000e-06   1.4070000e-07   7.8254000e-08   1.3024000e-07   2.3295000e-08   6.2992000e-09   2.6522000e-05   2.2432000e-04   1.2525000e-04   6.1267000e-05   3.0118000e-05   2.0054000e-04   8.8066000e-06   2.9310000e-05   3.0695000e-05
   3.3500000e+02   2.0517000e-10   4.0234000e-02   2.6338000e-07   2.2835000e-05   3.6644000e-08   1.3976000e-07   2.7288000e-04   2.5870000e-04   2.2835000e-05   1.1686000e-07   8.0697000e-09   2.8877000e-08   1.5328000e-07   3.7895000e-08   1.8014000e-08   4.2659000e-05   1.4867000e-04   7.5050000e-05   4.3231000e-05   2.2835000e-05   2.5162000e-04   9.5976000e-06   2.2528000e-05   2.3058000e-05
   3.4500000e+02   4.6238000e-09   1.9235000e-02   2.7858000e-06   6.7697000e-06   5.4171000e-09   1.1015000e-06   2.4823000e-04   2.6739000e-04   6.7697000e-06   1.6358000e-07   1.7451000e-07   6.7162000e-08   1.6319000e-08   1.0382000e-08   9.9734000e-09   4.6741000e-06   4.2745000e-05   1.7700000e-05   1.1695000e-05   6.7697000e-06   1.7706000e-04   7.3211000e-06   6.4641000e-06   6.9539000e-06
   3.5500000e+02   5.4739000e-09   2.5036000e-02   4.7073000e-06   4.8800000e-07   1.7585000e-09   2.0897000e-06   1.5067000e-04   2.3055000e-03   4.8800000e-07   3.1008000e-07   4.3255000e-07   1.0786000e-07   6.5686000e-08   7.7109000e-08   5.9224000e-09   2.3805000e-06   2.9755000e-06   2.5205000e-06   1.0819000e-06   4.8800000e-07   1.5165000e-04   7.2770000e-06   4.9565000e-07   5.0447000e-07
   3.6500000e+02   4.1493000e-05   1.1329000e-01   2.2451000e-06   7.9475000e-07   5.7803000e-05   2.1274000e-06   6.3287000e-05   6.3802000e-03   7.9475000e-07   7.6244000e-07   4.4296000e-07   2.1527000e-07   1.6073000e-07   1.3494000e-07   3.0857000e-08   1.0755000e-04   1.1236000e-05   7.0067000e-06   1.4344000e-06   7.9475000e-07   3.0745000e-04   8.7588000e-06   5.9473000e-07   7.6828000e-07
   3.7500000e+02   3.2305000e-04   2.0208000e-01   1.3785000e-06   3.0278000e-05   7.0509000e-02   3.1307000e-06   1.1445000e-05   1.0234000e-02   3.0278000e-05   9.3501000e-07   7.3039000e-08   2.6849000e-08   7.9903000e-09   5.0433000e-09   4.4635000e-09   6.2459000e-04   6.8579000e-06   1.4039000e-05   3.0007000e-05   3.0278000e-05   7.4405000e-04   3.0347000e-05   2.6360000e-05   3.0580000e-05
   3.8500000e+02   2.7733000e-04   1.5030000e-01   4.6460000e-05   1.2575000e-04   3.5597000e-02   5.2027000e-06   9.6037000e-06   1.1154000e-02   1.2575000e-04   1.8913000e-07   1.9640000e-08   7.8644000e-09   6.2881000e-11   3.0485000e-10   2.1079000e-09   1.6284000e-03   1.5180000e-04   1.8363000e-04   1.9249000e-04   1.2575000e-04   1.3285000e-03   7.0627000e-05   1.2212000e-04   1.2886000e-04
   3.9500000e+02   3.3591000e-05   1.8678000e-01   1.9300000e-04   1.9650000e-04   8.4758000e-04   5.9047000e-06   4.5250000e-05   8.3141000e-03   1.9650000e-04   1.9235000e-08   3.7595000e-09   2.4444000e-09   9.0475000e-10   3.3047000e-10   1.7071000e-10   2.4484000e-03   6.0997000e-04   5.4759000e-04   3.9432000e-04   1.9650000e-04   1.3049000e-03   1.1312000e-04   2.0374000e-04   2.0262000e-04
   4.0500000e+02   4.7618000e-06   3.9708000e-01   1.5968000e-04   7.7737000e-05   8.9100000e-06   1.5611000e-06   8.7733000e-05   3.5122000e-03   7.7737000e-05   1.1728000e-08   9.1727000e-08   5.3927000e-08   2.5005000e-08   2.5072000e-08   1.1498000e-08   2.7815000e-03   1.0856000e-03   6.4797000e-04   2.6306000e-04   7.7737000e-05   5.8775000e-04   1.1650000e-04   8.9015000e-05   8.1122000e-05
   4.1500000e+02   8.9615000e-08   3.3101000e-01   3.8191000e-05   6.4533000e-05   9.3579000e-08   2.4994000e-07   7.0843000e-05   3.5490000e-04   6.4533000e-05   1.5183000e-08   1.8350000e-07   1.0549000e-07   3.7289000e-08   5.0616000e-08   3.2766000e-08   1.4378000e-03   8.2809000e-04   1.6481000e-04   4.4922000e-05   6.4533000e-05   2.0760000e-04   5.0225000e-05   5.4295000e-05   6.3820000e-05
   4.2500000e+02   1.6248000e-08   2.3895000e-01   5.8784000e-06   2.6649000e-04   1.0013000e-09   3.3799000e-08   1.6608000e-05   3.5921000e-03   2.6649000e-04   2.6612000e-07   6.7868000e-07   2.8392000e-07   4.0428000e-08   4.3890000e-08   3.7976000e-08   2.1148000e-04   1.2489000e-04   3.7808000e-04   5.4737000e-04   2.6649000e-04   5.6703000e-04   7.3592000e-05   2.6349000e-04   2.7127000e-04
   4.3500000e+02   3.2192000e-10   1.4497000e-01   6.8830000e-07   3.5390000e-04   2.3454000e-11   1.3849000e-08   1.8587000e-05   1.6022000e-02   3.5390000e-04   7.8323000e-07   1.0037000e-06   4.5111000e-07   9.1782000e-08   1.1437000e-07   7.7724000e-08   5.6931000e-04   1.4265000e-03   1.9957000e-03   1.2180000e-03   3.5390000e-04   6.9002000e-04   3.0906000e-05   3.7358000e-04   3.6699000e-04
   4.4500000e+02   1.9757000e-10   8.0866000e-01   1.8422000e-08   2.5829000e-04   1.1159000e-02   7.6621000e-09   1.7137000e-05   3.4028000e-02   2.5829000e-04   9.3519000e-07   4.7305000e-07   1.5449000e-07   3.0893000e-08   4.5546000e-08   3.7584000e-08   1.2351000e-03   3.3362000e-03   2.6511000e-03   1.1689000e-03   2.5829000e-04   5.0729000e-04   3.0705000e-06   2.8241000e-04   2.6954000e-04
   4.5500000e+02   3.3857000e-11   8.0131000e-01   1.0011000e-07   1.1748000e-04   2.9913000e-01   2.5451000e-07   1.6455000e-05   4.8228000e-02   1.1748000e-04   4.2136000e-07   2.1720000e-08   2.0266000e-09   5.3233000e-10   4.9738000e-09   8.4306000e-09   9.9034000e-04   2.8400000e-03   1.7181000e-03   6.4426000e-04   1.1748000e-04   1.9057000e-04   5.8798000e-06   1.3267000e-04   1.2314000e-04
   4.6500000e+02   8.9683000e-10   7.5755000e-01   2.0562000e-06   3.6833000e-05   1.8939000e-01   1.5990000e-06   1.4851000e-05   5.0589000e-02   3.6833000e-05   1.0221000e-07   1.9874000e-08   2.0264000e-08   2.1161000e-08   1.2707000e-08   7.6460000e-09   3.9992000e-04   1.4286000e-03   7.5341000e-04   2.5591000e-04   3.6833000e-05   4.3970000e-05   7.3375000e-06   4.2309000e-05   3.9070000e-05
   4.7500000e+02   2.5000000e-09   7.6855000e-01   1.4338000e-05   2.0281000e-05   2.4682000e-02   1.6082000e-06   1.6770000e-05   4.0958000e-02   2.0281000e-05   1.0131000e-07   5.1581000e-08   6.4393000e-08   5.5848000e-08   3.1320000e-08   1.1059000e-08   1.4058000e-04   4.7663000e-04   2.6565000e-04   1.0574000e-04   2.0281000e-05   5.8652000e-05   2.4341000e-06   2.1230000e-05   2.1995000e-05
   4.8500000e+02   2.2650000e-09   7.8370000e-01   5.6932000e-05   6.0912000e-05   1.0985000e-04   1.0134000e-07   3.4192000e-05   2.5229000e-02   6.0912000e-05   1.7450000e-07   9.9520000e-08   1.2085000e-07   8.2266000e-08   4.0047000e-08   1.4907000e-08   2.6731000e-04   1.2889000e-04   1.4280000e-04   1.1888000e-04   6.0912000e-05   1.2547000e-04   1.6459000e-06   5.9664000e-05   6.5030000e-05
   4.9500000e+02   1.0597000e-09   3.2268000e-01   1.6368000e-04   2.0367000e-04   9.3649000e-07   1.0936000e-07   9.6958000e-05   1.0461000e-02   2.0367000e-04   3.4199000e-07   6.0560000e-08   2.9555000e-08   1.7016000e-08   6.6774000e-09   1.2123000e-08   5.8686000e-03   1.3830000e-04   2.8420000e-04   3.1949000e-04   2.0367000e-04   2.6348000e-04   3.0349000e-06   2.0236000e-04   2.1309000e-04


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-decim.txt <==
Time decim1 decim2 decim3 decim4
5   3.3693920e+02   3.2544770e+02   3.2587260e+02   3.2592440e+02
15   6.2692500e+01   6.9144500e+01   6.2257800e+01   7.2107500e+01
25   9.0093000e-01   2.0890300e+01   2.9027200e+01   5.5982000e+00
35   1.9486000e-01   4.8202000e+00   1.1478700e+01   5.4405000e+00
45   1.3663000e-03   5.0399000e+00   2.1724000e+00   1.0439000e+00
55   5.1701000e-05   5.2899000e-01   5.7007000e+00   5.3646000e+00
65   2.2018000e-05   8.2307000e-01   5.5866000e+00   8.2389000e+00
75   2.0128000e-05   8.0913000e-01   2.2985000e+00   2.7215600e+01
85   1.2967000e-05   7.0247000e-01   1.5374300e+01   3.1636200e+01
95   5.3372000e-06   9.9622000e-01   1.1187300e+01   3.7270800e+01
105   2.4945000e-06   1.3841000e+00   9.9799000e+00   3.0675100e+01
115   1.7993000e-06   3.3802000e+00   6.4046000e+00   4.4908300e+01
125   1.6986000e-06   2.5040000e+00   7.4690000e-01   4.3963600e+01
135   9.6693000e-07   1.7084000e+00   3.7838000e+00   3.1314200e+01
145   7.0052000e-07   5.7919000e+00   4.2966000e+00   5.1513100e+01
155   7.2488000e-07   5.9703000e+00   1.3930400e+01   4.7534600e+01
165   8.2892000e-07   4.3038000e+00   8.7634000e+00   5.1552000e+01
175   7.9849000e-07   3.4709000e+00   6.1027000e+00   1.0649600e+02
185   6.6064000e-07   5.5416000e+00   1.9024100e+01   1.4984190e+02
195   6.1176000e-07   1.7406000e+00   2.5764000e+00   1.4977390e+02
205   6.7973000e-07   9.3982000e-01   1.1034800e+01   2.1380630e+02
215   7.1645000e-07   1.1402000e+00   2.0280000e+00   1.8209830e+02
225   8.8455000e-07   8.5995000e-01   1.3242800e+01   1.2156240e+02
235   1.5868000e-06   3.5629000e+00   8.5685000e+00   4.4650500e+01
245   1.2044000e-06   2.0243000e+00   6.7379000e+00   5.3444800e+01
255   6.2469000e-07   1.1796000e+00   2.9994000e+00   4.6041600e+01
265   5.7693000e-07   2.1474000e+00   7.1711000e+00   6.2764500e+01
275   6.0601000e-07   9.6979000e-01   3.0874000e+00   6.9164100e+01
285   6.2248000e-07   5.3134000e-01   2.6779000e+00   1.0161080e+02
295   5.6618000e-07   6.0442000e-01   6.4006000e+00   1.4931170e+02
305   4.9567000e-07   8.8704000e-01   2.8846000e+00   4.6671100e+01
315   4.9902000e-07   1.1190000e+00   3.1459500e+01   5.4419300e+01
325   5.4307000e-07   7.5455000e-01   5.5646000e+00   6.0449700e+01
335   5.9921000e-07   8.2692000e-01   8.1021000e+00   4.7212900e+01
345   9.4404000e-07   6.1475000e-01   1.0166000e+01   3.7427100e+01
355   1.0073000e-06   1.5264000e+00   1.1928800e+01   1.2489220e+02
365   5.5311000e-07   1.2792000e+00   2.1273800e+01   1.0286710e+02
375   4.0537000e-07   5.5868000e-01   2.6388000e+00   3.3339900e+01
385   4.5394000e-07   5.5294000e-01   1.6013200e+01   7.0872600e+01
395   2.9714000e-07   7.3292000e-01   7.6755000e+00   1.0386790e+02
405   4.3691000e-07   3.3642000e-01   1.2651200e+01   8.2603900e+01
415   3.9526000e-07   7.9794000e-02   1.5023000e+01   7.1841200e+01
425   3.0337000e-07   8.7353000e-02   2.7717000e+00   4.7121200e+01
435   3.0036000e-07   1.2702000e-01   8.8606000e+00   9.7197500e+01
445   1.0345000e-06   1.1073000e-01   5.3292000e+00   8.4997300e+01
455   4.8957000e-04   7.9403000e-02   3.5000000e+00   9.5231100e+01
465   2.5352000e-03   7.8523000e-02   3.3035000e+00   4.5914200e+01
475   2.6780000e-03   6.5841000e-02   7.5254000e+00   7.4569700e+01
485   1.5736000e-03   4.1803000e-02   3.2084200e+01   3.7692700e+01
495   1.8683000e-03   1.8300000e-02   1.4144000e+01   4.8862100e+01


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-hp.txt <==
Time hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20
5   3.8471760e+02   3.3490420e+02   3.3886340e+02   3.4318140e+02   3.4334160e+02   3.3693920e+02   3.3632500e+02   3.3785850e+02   3.3746180e+02   3.3563960e+02   3.3614520e+02
15   2.2252230e+02   7.0717900e+01   5.3849400e+01   6.2663400e+01   6.4657700e+01   6.2692500e+01   6.0467400e+01   6.5790900e+01   6.2970000e+01   6.1996700e+01   6.4152100e+01
25   2.7345450e+02   2.5770280e+02   4.0967000e+00   6.1371000e-01   7.0494000e-01   9.0093000e-01   3.9232000e+00   1.2369000e+00   4.9901900e+01   2.9105000e+00   1.6418000e+00
35   7.2070600e+02   3.1034100e+02   8.3804000e+00   2.6716000e-01   3.6680000e-01   1.9486000e-01   1.0206000e-01   7.4768000e-01   2.4603900e+01   3.5315000e+00   3.7383000e-01
45   1.3716884e+03   1.6194640e+02   9.3001000e-01   3.6790000e-04   1.8354000e-03   1.3663000e-03   4.5552000e-04   3.4585000e-03   4.0323000e-01   1.0330000e-01   2.0234000e-02
55   2.4200796e+03   4.9957200e+01   6.1828000e-01   9.4318000e-05   3.8548000e-05   5.1701000e-05   4.6045000e-05   7.3937000e-05   2.0045000e-03   3.8777000e-04   1.3392000e-04
65   3.7075883e+03   8.5997000e+00   4.1749000e-02   6.5424000e-05   1.8342000e-05   2.2018000e-05   2.0191000e-05   4.1509000e-05   8.3223000e-05   3.3532000e-05   7.9305000e-05
75   5.1235126e+03   6.0047000e-02   2.3551000e-04   5.4385000e-05   2.3225000e-05   2.0128000e-05   1.8320000e-05   2.8318000e-05   8.0614000e-05   4.8425000e-05   3.8157000e-05
85   6.7695034e+03   2.5460000e-03   2.7606000e-04   5.8202000e-05   9.8191000e-06   1.2967000e-05   2.6174000e-05   2.5160000e-05   6.4726000e-05   5.7377000e-05   4.9343000e-05
95   8.6263177e+03   3.7905000e-04   2.8678000e-04   5.6608000e-05   6.0416000e-06   5.3372000e-06   2.3429000e-05   4.0769000e-05   6.4725000e-05   9.1504000e-05   6.9815000e-05
105   1.0747733e+04   4.0009000e-04   2.6484000e-04   5.4235000e-05   4.6823000e-06   2.4945000e-06   1.4364000e-05   4.7855000e-05   8.8928000e-05   1.6687000e-04   1.5608000e-04
115   1.2924716e+04   3.8790000e-04   2.5689000e-04   5.8113000e-05   5.8272000e-06   1.7993000e-06   1.2982000e-05   5.4514000e-05   1.2867000e-04   2.8221000e-04   3.0490000e-04
125   1.5027101e+04   3.5496000e-04   2.7148000e-04   6.5451000e-05   7.1584000e-06   1.6986000e-06   1.3064000e-05   7.1990000e-05   2.0314000e-04   4.7082000e-04   5.9729000e-04
135   1.6345271e+04   3.4871000e-04   2.8536000e-04   5.9820000e-05   7.1734000e-06   9.6693000e-07   7.8239000e-06   6.0920000e-05   2.2909000e-04   5.7483000e-04   9.6425000e-04
145   1.6573742e+04   4.0121000e-04   2.6888000e-04   5.1435000e-05   5.7914000e-06   7.0052000e-07   7.7867000e-06   5.6617000e-05   1.9504000e-04   4.9543000e-04   1.0481000e-03
155   1.6248251e+04   3.9638000e-04   2.4928000e-04   4.7984000e-05   4.8212000e-06   7.2488000e-07   4.4096000e-06   5.2258000e-05   2.3659000e-04   6.4991000e-04   1.0511000e-03
165   1.6636083e+04   3.6382000e-04   2.3616000e-04   4.7266000e-05   4.7346000e-06   8.2892000e-07   1.1212000e-06   2.2817000e-05   1.6864000e-04   5.9689000e-04   1.4103000e-03
175   1.6174710e+04   3.3715000e-04   2.3186000e-04   4.7933000e-05   4.6378000e-06   7.9849000e-07   3.0320000e-07   5.9723000e-06   6.4402000e-05   2.9701000e-04   1.2382000e-03
185   1.5145343e+04   3.2690000e-04   2.3813000e-04   5.0749000e-05   4.6128000e-06   6.6064000e-07   3.5413000e-07   2.1709000e-06   2.1711000e-05   1.1116000e-04   6.3631000e-04
195   1.4146038e+04   3.3247000e-04   2.5505000e-04   5.5331000e-05   4.8932000e-06   6.1176000e-07   5.9256000e-07   2.2792000e-06   1.2808000e-05   4.9493000e-05   2.6369000e-04
205   1.3745874e+04   3.5261000e-04   2.7707000e-04   5.7900000e-05   5.0933000e-06   6.7973000e-07   1.0096000e-06   2.8082000e-06   1.2133000e-05   4.8554000e-05   1.4887000e-04
215   1.4067094e+04   3.8281000e-04   2.8570000e-04   5.2785000e-05   4.5815000e-06   7.1645000e-07   1.7200000e-06   6.0434000e-06   1.7696000e-05   4.9617000e-05   1.4031000e-04
225   1.5701548e+04   4.0532000e-04   2.5737000e-04   5.0150000e-05   4.4777000e-06   8.8455000e-07   3.6370000e-06   1.3761000e-05   3.9213000e-05   1.0785000e-04   1.7270000e-04
235   1.7035367e+04   3.8727000e-04   2.5253000e-04   5.2121000e-05   5.0911000e-06   1.5868000e-06   7.9790000e-06   3.6024000e-05   9.9787000e-05   2.5341000e-04   3.5696000e-04
245   1.8170546e+04   3.5891000e-04   2.4560000e-04   5.6471000e-05   5.3129000e-06   1.2044000e-06   8.3992000e-06   5.7872000e-05   1.9258000e-04   4.9254000e-04   7.5497000e-04
255   1.9590125e+04   3.4575000e-04   2.7714000e-04   5.6080000e-05   6.0136000e-06   6.2469000e-07   7.2767000e-06   4.9039000e-05   2.0223000e-04   5.5961000e-04   1.1358000e-03
265   2.1244389e+04   4.0048000e-04   2.6570000e-04   5.0105000e-05   5.4634000e-06   5.7693000e-07   6.8628000e-06   5.6334000e-05   1.9997000e-04   4.9569000e-04   1.0706000e-03
275   2.2884201e+04   3.8425000e-04   2.4436000e-04   4.7690000e-05   4.7167000e-06   6.0601000e-07   2.9451000e-06   4.4590000e-05   2.2555000e-04   6.3782000e-04   1.1011000e-03
285   2.6916630e+04   3.5143000e-04   2.3376000e-04   4.7205000e-05   4.5530000e-06   6.2248000e-07   7.7589000e-07   1.6499000e-05   1.3487000e-04   5.0766000e-04   1.3608000e-03
295   3.5278082e+04   3.3090000e-04   2.3227000e-04   4.8113000e-05   4.4493000e-06   5.6618000e-07   2.2071000e-07   4.9620000e-06   4.8351000e-05   2.3205000e-04   9.9371000e-04
305   4.4084684e+04   3.2497000e-04   2.4121000e-04   5.1253000e-05   4.5064000e-06   4.9567000e-07   2.8199000e-07   2.1389000e-06   1.7863000e-05   9.0170000e-05   4.7881000e-04
315   5.2530153e+04   3.3452000e-04   2.5901000e-04   5.4930000e-05   4.7148000e-06   4.9902000e-07   4.9689000e-07   2.2963000e-06   1.2358000e-05   4.9128000e-05   2.1447000e-04
325   6.1020986e+04   3.5777000e-04   2.7270000e-03   5.4250000e-05   4.5213000e-06   5.4307000e-07   8.0980000e-07   2.9733000e-06   1.1662000e-05   4.5764000e-05   1.4376000e-04
335   6.8716327e+04   3.8470000e-04   1.2335000e-01   4.7541000e-05   4.2897000e-06   5.9921000e-07   1.2677000e-06   6.2859000e-06   1.7164000e-05   5.0030000e-05   1.2558000e-04
345   7.4817486e+04   3.9475000e-04   1.2689000e+00   4.4270000e-05   4.2334000e-06   9.4404000e-07   6.0691000e-06   1.5291000e-05   4.0960000e-05   1.1366000e-04   1.5940000e-04
355   8.0439560e+04   3.7624000e-04   3.6970000e+00   4.7433000e-05   3.7420000e-06   1.0073000e-06   3.1411000e-04   3.6613000e-05   1.0084000e-04   2.6672000e-04   3.5268000e-04
365   8.6449242e+04   3.4100000e-04   6.0349000e+00   5.4053000e-05   3.7347000e-06   5.5311000e-07   3.9422000e-04   4.8677000e-05   1.5590000e-04   4.2444000e-04   6.4993000e-04
375   9.3144091e+04   3.3914000e-04   7.4696000e+00   5.5520000e-05   5.4070000e-06   4.0537000e-07   2.8225000e-04   4.7168000e-05   1.6425000e-04   4.4252000e-04   7.8235000e-04
385   1.0123209e+05   3.9660000e-04   1.1512000e+00   4.9591000e-05   5.2558000e-06   4.5394000e-07   2.4521000e-04   5.7135000e-05   2.1117000e-04   5.1522000e-04   8.3240000e-04
395   1.1101153e+05   3.7876000e-04   3.1064000e-02   4.7448000e-05   4.4881000e-06   2.9714000e-07   3.0506000e-04   3.8355000e-05   2.1020000e-04   6.2816000e-04   1.1353000e-03
405   1.2246752e+05   3.4497000e-04   6.4881000e-03   4.7140000e-05   4.2052000e-06   4.3691000e-07   6.5801000e-04   1.2963000e-05   1.0968000e-04   4.2617000e-04   1.2209000e-03
415   1.3616414e+05   3.2905000e-04   4.5203000e-04   4.8446000e-05   4.1222000e-06   3.9526000e-07   5.4846000e-04   4.2082000e-06   3.9666000e-05   1.9086000e-04   7.9515000e-04
425   1.5228398e+05   3.2677000e-04   5.0999000e-03   5.1710000e-05   4.2197000e-06   3.0337000e-07   4.7586000e-04   1.9916000e-06   1.4908000e-05   7.4220000e-05   4.1091000e-04
435   1.7105061e+05   3.3897000e-04   3.1626000e-01   5.4511000e-05   4.2740000e-06   3.0036000e-07   4.3963000e-04   2.1230000e-06   1.0807000e-05   4.5012000e-05   1.8270000e-04
445   1.9173024e+05   3.6330000e-04   2.3192000e+00   5.2123000e-05   3.9424000e-06   1.0345000e-06   5.1506000e-04   2.6633000e-06   1.0840000e-05   4.3151000e-05   1.4296000e-04
455   2.1452464e+05   3.8624000e-04   1.3018200e+01   4.5118000e-05   3.6044000e-06   4.8957000e-04   3.0673000e-04   6.0232000e-06   1.4958000e-05   4.6560000e-05   9.2720000e-05
465   2.3905177e+05   3.9120000e-04   1.7554500e+01   4.2979000e-05   3.6421000e-06   2.5352000e-03   2.7814000e-04   1.7323000e-05   4.5081000e-05   1.2347000e-04   1.6239000e-04
475   2.6404946e+05   3.6417000e-04   2.2987600e+01   4.5758000e-05   6.7510000e-04   2.6780000e-03   3.2573000e-04   3.9744000e-05   1.1314000e-04   2.9694000e-04   3.9837000e-04
485   2.8992612e+05   3.5066000e-04   5.4061100e+01   5.3854000e-05   2.6487000e-02   1.5736000e-03   3.2215000e-04   4.8217000e-05   1.6289000e-04   4.3697000e-04   7.2220000e-04
495   3.1724991e+05   3.6431000e-04   1.5235690e+02   5.4855000e-05   2.5884000e-02   1.8683000e-03   3.9032000e-04   4.9571000e-05   1.6622000e-04   4.4714000e-04   8.2582000e-04


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-niter.txt <==
Time niter1 niter2 niter3 niter4 niter5
5   3.3297770e+02   3.3946100e+02   3.4532090e+02   3.3949980e+02   3.3693920e+02
15   5.8155700e+01   7.3264200e+01   1.0008010e+02   6.8164000e+01   6.2692500e+01
25   1.9756000e+00   5.5035000e+00   2.2713900e+01   7.1955000e+00   9.0093000e-01
35   1.5426000e+00   2.4058000e+00   4.2327000e+00   1.0958000e+00   1.9486000e-01
45   2.3811000e-01   2.1775000e-01   4.2363000e-01   4.7283000e-02   1.3663000e-03
55   1.7454000e-01   1.1035000e-02   1.4998000e-03   2.7210000e-04   5.1701000e-05
65   6.3490000e-02   6.2784000e-03   6.4129000e-05   2.1567000e-05   2.2018000e-05
75   5.4454000e-02   5.6154000e-03   1.6123000e-05   2.0835000e-05   2.0128000e-05
85   8.5949000e-02   3.8377000e-03   3.6175000e-05   1.6254000e-05   1.2967000e-05
95   8.5668000e-02   1.6124000e-03   2.4139000e-05   6.7933000e-06   5.3372000e-06
105   9.1857000e-02   6.5561000e-04   5.6330000e-06   2.5139000e-06   2.4945000e-06
115   9.6867000e-02   2.3721000e-04   2.7328000e-06   1.5617000e-06   1.7993000e-06
125   1.2115000e-01   8.0467000e-05   1.6743000e-06   1.2319000e-06   1.6986000e-06
135   1.0278000e-01   2.9961000e-05   7.5173000e-07   7.3466000e-07   9.6693000e-07
145   7.4911000e-02   1.5997000e-05   4.1432000e-07   5.1709000e-07   7.0052000e-07
155   8.8804000e-02   4.0579000e-06   4.4567000e-07   5.4458000e-07   7.2488000e-07
165   7.5924000e-02   2.2674000e-06   5.9692000e-07   6.7006000e-07   8.2892000e-07
175   8.5787000e-02   1.2425000e-06   6.0398000e-07   6.6172000e-07   7.9849000e-07
185   7.4082000e-02   5.5202000e-07   4.4879000e-07   5.1747000e-07   6.6064000e-07
195   7.2646000e-02   4.4105000e-07   3.3188000e-07   4.2762000e-07   6.1176000e-07
205   7.5952000e-02   3.0242000e-07   3.2644000e-07   4.5389000e-07   6.7973000e-07
215   6.3908000e-02   2.9612000e-07   3.7223000e-07   5.1211000e-07   7.1645000e-07
225   5.9188000e-02   4.5831000e-07   4.8475000e-07   5.6848000e-07   8.8455000e-07
235   5.2216000e-02   7.7886000e-07   7.7366000e-07   1.1017000e-06   1.5868000e-06
245   8.0027000e-02   8.4002000e-07   7.7615000e-07   1.0187000e-06   1.2044000e-06
255   6.5537000e-02   3.6641000e-07   4.1780000e-07   5.2179000e-07   6.2469000e-07
265   5.3067000e-02   2.6620000e-07   3.3144000e-07   4.2399000e-07   5.7693000e-07
275   7.4811000e-02   3.5208000e-07   3.7819000e-07   4.6030000e-07   6.0601000e-07
285   6.8427000e-02   4.8304000e-07   4.5625000e-07   5.0536000e-07   6.2248000e-07
295   5.6762000e-02   4.4151000e-07   4.0732000e-07   4.5270000e-07   5.6618000e-07
305   6.0363000e-02   3.0803000e-07   3.0114000e-07   3.6366000e-07   4.9567000e-07
315   7.1604000e-02   2.4553000e-07   2.5451000e-07   3.3702000e-07   4.9902000e-07
325   5.4524000e-02   2.5404000e-07   2.8344000e-07   3.7959000e-07   5.4307000e-07
335   6.1394000e-02   3.0412000e-07   3.3350000e-07   4.0014000e-07   5.9921000e-07
345   7.8317000e-02   4.3530000e-07   4.0906000e-07   5.7678000e-07   9.4404000e-07
355   6.8330000e-02   5.8940000e-07   5.8006000e-07   7.9758000e-07   1.0073000e-06
365   6.8073000e-02   3.4787000e-07   4.0824000e-07   4.7795000e-07   5.5311000e-07
375   6.7459000e-02   2.6460000e-07   3.1113000e-07   3.3999000e-07   4.0537000e-07
385   8.3646000e-02   2.3203000e-07   2.4560000e-07   3.0981000e-07   4.5394000e-07
395   6.4024000e-02   2.2831000e-07   1.7864000e-07   2.1352000e-07   2.9714000e-07
405   8.1698000e-02   3.3247000e-07   2.9677000e-07   3.3321000e-07   4.3691000e-07
415   6.9757000e-02   2.9483000e-07   2.7550000e-07   3.1300000e-07   3.9526000e-07
425   9.1345000e-02   2.0489000e-07   1.8542000e-07   2.1668000e-07   3.0337000e-07
435   8.1267000e-02   1.7240000e-07   1.5802000e-07   2.0017000e-07   3.0036000e-07
445   8.4074000e-02   1.7033000e-07   1.5164000e-07   2.0757000e-07   1.0345000e-06
455   6.7441000e-02   5.8605000e-05   9.7251000e-05   1.1341000e-04   4.8957000e-04
465   6.5988000e-02   2.9478000e-04   3.0562000e-04   1.7825000e-03   2.5352000e-03
475   6.1312000e-02   3.2491000e-04   3.5937000e-04   2.7208000e-03   2.6780000e-03
485   1.0826000e-01   6.5224000e-04   6.0017000e-04   1.4616000e-03   1.5736000e-03
495   7.9218000e-02   8.0280000e-04   1.8326000e-03   1.7356000e-03   1.8683000e-03


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-prec.txt <==
Time prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14
5   3.3694190e+02   3.3913500e+02   3.3679560e+02   3.4374480e+02   3.4036950e+02   3.4092530e+02   3.3842010e+02   3.4117680e+02   3.3782480e+02   3.3878100e+02
15   6.3168700e+01   6.4023400e+01   5.9352500e+01   7.8857600e+01   9.0203400e+01   7.4366200e+01   7.4239400e+01   7.2515400e+01   6.1519900e+01   6.9002800e+01
25   9.5735000e-01   9.0029000e-01   9.3091000e-01   1.9769000e+00   3.9071200e+01   1.5161000e+00   2.3140000e+01   2.0860000e+00   8.7562000e-01   6.2788000e+00
35   2.1943000e-01   4.3454000e-01   2.5629000e-01   7.2905000e-01   1.5462700e+01   1.1427000e+00   5.2110000e+00   1.0484000e+00   1.3796000e-01   4.5543000e-01
45   4.7277000e-03   1.5375000e-02   4.3639000e-03   8.1209000e-03   1.4331000e-01   2.4448000e-02   7.0537000e-03   1.9248000e-02   8.2122000e-04   9.8804000e-03
55   8.6552000e-03   1.2585000e-03   1.3717000e-04   8.7704000e-05   9.0447000e-04   1.1954000e-04   1.8788000e-04   1.6745000e-04   5.3632000e-05   4.5673000e-05
65   5.7362000e-03   9.2230000e-04   1.1695000e-04   1.0664000e-04   2.5140000e-05   4.4387000e-05   1.5999000e-05   2.5755000e-05   1.9176000e-05   2.0965000e-05
75   4.2051000e-03   1.2525000e-03   4.8854000e-04   1.3841000e-04   2.5398000e-05   4.3973000e-05   2.3526000e-05   3.0450000e-05   1.9314000e-05   3.2941000e-05
85   2.5233000e-03   1.1852000e-03   4.2071000e-04   7.1889000e-05   3.8794000e-05   2.4945000e-05   2.1324000e-05   1.9826000e-05   1.4775000e-05   2.1517000e-05
95   5.0591000e-03   8.5313000e-04   2.9094000e-04   1.0550000e-04   4.1917000e-05   7.5406000e-06   7.3671000e-06   8.1329000e-06   6.0299000e-06   7.6588000e-06
105   6.8120000e-03   9.8628000e-04   8.4520000e-05   1.5630000e-04   1.2855000e-05   5.0185000e-06   2.9269000e-06   3.8419000e-06   2.7824000e-06   3.2692000e-06
115   1.3886000e-02   1.1655000e-03   1.7454000e-04   1.3414000e-04   6.3186000e-06   4.9584000e-06   2.1580000e-06   2.0940000e-06   1.7995000e-06   1.9135000e-06
125   7.1645000e-03   1.5557000e-03   4.6212000e-04   5.3174000e-05   3.7386000e-06   5.0561000e-06   1.9973000e-06   1.6795000e-06   1.7474000e-06   1.8258000e-06
135   7.7476000e-03   1.6360000e-03   4.3491000e-04   1.2834000e-04   3.2242000e-05   2.0465000e-06   1.6002000e-06   1.0391000e-06   9.8073000e-07   1.0752000e-06
145   1.1544000e-02   2.4667000e-03   2.7560000e-04   1.5729000e-05   1.1519000e-04   1.2053000e-06   8.7873000e-07   7.3816000e-07   7.2060000e-07   7.1357000e-07
155   4.4014000e-02   1.6197000e-03   4.1071000e-04   7.4308000e-05   5.7710000e-05   8.0293000e-06   9.2736000e-07   7.1661000e-07   7.0386000e-07   7.1226000e-07
165   1.5031000e-02   8.8685000e-04   3.0376000e-04   1.4420000e-04   3.5957000e-05   7.5226000e-06   8.1544000e-07   9.5895000e-07   8.0272000e-07   8.2455000e-07
175   4.1180000e-03   1.3801000e-03   8.2358000e-04   7.5605000e-05   6.1765000e-05   7.2116000e-06   1.0520000e-06   7.5161000e-07   8.3863000e-07   8.0989000e-07
185   3.1786000e-03   1.3497000e-03   8.5117000e-04   1.5061000e-04   6.0496000e-05   2.1380000e-06   1.9251000e-06   6.5993000e-07   6.6448000e-07   6.7852000e-07
195   1.2286000e-02   7.0686000e-04   6.1304000e-04   5.9232000e-05   3.7175000e-05   2.8906000e-06   9.7792000e-07   6.6610000e-07   5.8576000e-07   6.0762000e-07
205   4.9555000e-03   2.3668000e-03   7.2010000e-04   7.9749000e-05   5.4542000e-05   6.0550000e-06   8.3148000e-07   1.1069000e-06   6.6276000e-07   6.6944000e-07
215   1.3615000e-02   2.5018000e-03   4.8912000e-04   9.9720000e-05   7.5218000e-05   1.0990000e-05   9.5388000e-07   9.5764000e-07   6.7928000e-07   7.3345000e-07
225   9.1331000e-03   3.7446000e-03   1.0804000e-03   1.0130000e-04   2.5926000e-05   2.0105000e-05   2.4249000e-06   9.9405000e-07   8.2635000e-07   8.2112000e-07
235   7.7161000e-03   3.0933000e-03   6.3143000e-04   8.6721000e-05   4.1007000e-05   4.8958000e-06   1.2619000e-06   1.6562000e-06   1.5489000e-06   1.5447000e-06
245   7.0334000e-03   3.8819000e-03   4.7059000e-04   2.1619000e-04   4.7808000e-05   1.0718000e-05   1.3465000e-06   1.0647000e-06   1.3113000e-06   1.3077000e-06
255   3.9696000e-03   8.1830000e-03   5.7379000e-04   2.3676000e-04   6.2938000e-05   1.3220000e-05   1.8406000e-06   4.9368000e-07   6.1376000e-07   6.6343000e-07
265   4.0492000e-03   3.5184000e-03   2.8982000e-04   9.1324000e-05   4.0457000e-05   2.2527000e-05   6.6075000e-07   6.6477000e-07   5.8867000e-07   5.6911000e-07
275   1.1939000e-02   4.9837000e-03   5.7276000e-04   1.5616000e-04   7.4414000e-05   9.9271000e-06   1.0280000e-06   7.1352000e-07   5.9493000e-07   6.0326000e-07
285   2.8252000e-02   1.9748000e-03   1.3631000e-03   1.2583000e-04   3.7670000e-05   1.5299000e-05   2.1411000e-06   5.2762000e-07   6.7529000e-07   6.0659000e-07
295   8.7622000e-03   3.5156000e-03   9.1630000e-04   2.3975000e-04   5.1919000e-05   1.2425000e-05   8.2881000e-07   5.8170000e-07   5.8072000e-07   5.7721000e-07
305   1.4010000e-02   2.8765000e-03   9.4881000e-04   1.4307000e-04   8.2781000e-05   8.0257000e-06   2.0229000e-06   7.2118000e-07   4.8777000e-07   5.0171000e-07
315   5.3046000e-03   6.3827000e-03   3.9490000e-04   1.6355000e-04   4.8393000e-05   2.3481000e-05   2.0714000e-06   4.3520000e-07   4.6054000e-07   4.9033000e-07
325   3.3338000e-03   5.0658000e-03   8.1706000e-04   3.2783000e-04   4.8644000e-05   1.4427000e-05   2.9483000e-06   6.4578000e-07   5.9462000e-07   5.2793000e-07
335   5.2606000e-03   4.8573000e-03   9.5473000e-04   3.0045000e-04   5.2261000e-05   7.1710000e-06   2.4431000e-06   6.5193000e-07   5.8280000e-07   5.7635000e-07
345   3.3314000e-03   1.6964000e-03   5.4820000e-04   2.5325000e-04   7.7414000e-05   1.7188000e-05   1.5551000e-06   1.1281000e-06   9.2599000e-07   8.6852000e-07
355   8.4766000e-03   2.6451000e-03   1.8144000e-03   2.5660000e-04   9.8629000e-05   5.2755000e-05   3.5070000e-06   1.0378000e-06   1.0323000e-06   1.0650000e-06
365   6.5270000e-03   8.9795000e-04   9.5021000e-04   1.0353000e-03   1.9768000e-04   1.8681000e-04   1.7516000e-06   6.7402000e-07   5.6944000e-07   5.7847000e-07
375   6.8490000e-03   1.8037000e-03   2.9944000e-03   3.4396000e-04   4.2801000e-04   1.7761000e-04   6.9424000e-06   5.0383000e-07   4.3312000e-07   4.1419000e-07
385   8.4549000e-03   1.8133000e-03   1.1977000e-03   5.3395000e-04   5.4034000e-05   5.4396000e-05   2.5341000e-06   4.1913000e-07   4.5304000e-07   4.8531000e-07
395   3.9809000e-03   1.6546000e-03   7.9376000e-04   7.8383000e-04   7.8693000e-05   1.7381000e-05   1.3903000e-06   2.8601000e-07   3.2887000e-07   2.9121000e-07
405   3.6221000e-03   2.0264000e-03   8.4490000e-04   2.0663000e-04   4.4263000e-05   1.4485000e-05   1.8713000e-06   3.8133000e-07   4.0766000e-07   3.9678000e-07
415   5.3551000e-03   2.0421000e-03   9.6101000e-04   5.5643000e-04   6.3889000e-05   1.7424000e-05   1.5844000e-06   4.3652000e-07   4.2305000e-07   4.4430000e-07
425   6.8712000e-03   2.9413000e-03   8.3873000e-04   3.1097000e-04   7.7919000e-05   2.2537000e-05   2.6209000e-06   2.6499000e-07   3.6188000e-07   3.0388000e-07
435   5.1086000e-03   2.4014000e-03   1.2694000e-03   2.8957000e-04   4.7056000e-05   4.4314000e-05   1.0890000e-06   3.7845000e-07   3.1727000e-07   2.9521000e-07
445   1.1704000e-02   2.7317000e-03   5.2664000e-04   2.2515000e-04   4.3271000e-04   5.8574000e-04   3.7183000e-06   1.5580000e-06   3.3453000e-07   3.3611000e-07
455   2.1852000e-03   6.3586000e-03   1.3530000e-03   3.4661000e-04   3.1439000e-03   2.6050000e-03   1.9618000e-04   2.8271000e-04   3.2688000e-04   7.9095000e-06
465   2.3250000e-03   9.8901000e-04   9.0296000e-04   2.7502000e-04   2.1409000e-03   2.2835000e-03   2.3329000e-03   1.9969000e-03   2.3977000e-03   1.1030000e-03
475   4.0269000e-03   1.1964000e-03   1.4064000e-03   4.0841000e-04   2.6343000e-03   2.4741000e-03   2.9211000e-03   2.5032000e-03   2.8003000e-03   2.6549000e-03
485   3.9405000e-03   2.2744000e-03   7.2290000e-04   1.0488000e-03   1.3942000e-03   1.3876000e-03   1.5392000e-03   1.6253000e-03   1.5619000e-03   1.5481000e-03
495   4.3214000e-03   1.1791000e-03   1.1924000e-03   1.5668000e-03   1.8991000e-03   1.7969000e-03   1.8893000e-03   1.8997000e-03   1.8629000e-03   1.9825000e-03


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-qs.txt <==
Time qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000
5   3.3693920e+02   3.4007870e+02   3.4776120e+02   3.5639860e+02   3.6472430e+02   3.6830320e+02   3.7150500e+02   3.7345430e+02   3.7378180e+02   3.7352000e+02
15   6.2692500e+01   5.8637100e+01   6.4781900e+01   7.1045300e+01   7.9613700e+01   8.3733000e+01   8.7609500e+01   9.0891400e+01   9.2543800e+01   9.3600300e+01
25   9.0093000e-01   6.2714000e-01   9.1650000e-01   7.2771000e-01   1.0814000e+00   1.2349000e+00   1.6602000e+00   2.3789000e+00   2.3357000e+00   2.4496000e+00
35   1.9486000e-01   5.2079000e-01   9.1866000e-02   7.4614000e-02   6.4909000e-02   6.6416000e-02   1.3676000e-01   3.7282000e-01   4.2144000e-01   4.9576000e-01
45   1.3663000e-03   2.5228000e-03   1.3804000e-04   1.3397000e-04   1.8126000e-04   6.0579000e-04   4.3415000e-03   2.8057000e-02   4.2868000e-03   4.8580000e-02
55   5.1701000e-05   7.4741000e-05   6.4356000e-05   4.5241000e-05   1.6751000e-05   2.3221000e-04   7.4008000e-04   3.0154000e-02   2.4753000e-02   1.6327000e-02
65   2.2018000e-05   4.0426000e-05   4.2326000e-05   2.0221000e-05   5.4295000e-06   5.0145000e-05   2.6849000e-04   2.0842000e-02   4.3566000e-02   3.9161000e-03
75   2.0128000e-05   2.7561000e-05   2.2468000e-05   1.0512000e-05   2.7484000e-06   1.5904000e-05   2.1159000e-04   1.4970000e-02   4.5521000e-02   2.7793000e-03
85   1.2967000e-05   1.4577000e-05   1.2447000e-05   5.7208000e-06   1.5596000e-06   6.9191000e-06   9.4668000e-05   1.0191000e-02   3.7581000e-02   2.9117000e-03
95   5.3372000e-06   7.6451000e-06   6.8654000e-06   2.8932000e-06   1.7894000e-06   3.7633000e-06   5.3084000e-05   6.9333000e-03   2.9908000e-02   2.6901000e-03
105   2.4945000e-06   4.1401000e-06   3.4411000e-06   1.9810000e-06   1.2066000e-06   2.0671000e-06   2.8084000e-05   4.7361000e-03   2.3772000e-02   2.4408000e-03
115   1.7993000e-06   2.3015000e-06   2.0386000e-06   1.2142000e-06   7.5793000e-07   1.1835000e-06   1.5605000e-05   3.2363000e-03   1.8901000e-02   2.1662000e-03
125   1.6986000e-06   1.4805000e-06   1.2853000e-06   9.3463000e-07   7.1395000e-07   9.5490000e-07   8.7604000e-06   2.2155000e-03   1.5033000e-02   1.9220000e-03
135   9.6693000e-07   9.2613000e-07   1.0807000e-06   9.5191000e-07   8.2706000e-07   9.6200000e-07   5.0409000e-06   1.5144000e-03   1.1968000e-02   1.6990000e-03
145   7.0052000e-07   8.4803000e-07   1.0920000e-06   9.9095000e-07   8.6667000e-07   8.9298000e-07   3.0200000e-06   1.0355000e-03   9.5293000e-03   1.5017000e-03
155   7.2488000e-07   9.1126000e-07   1.0237000e-06   8.4352000e-07   7.2362000e-07   7.1599000e-07   1.8919000e-06   7.0836000e-04   7.5925000e-03   1.3279000e-03
165   8.2892000e-07   8.7921000e-07   8.0454000e-07   6.7445000e-07   6.2290000e-07   6.3673000e-07   1.2524000e-06   4.8412000e-04   6.0516000e-03   1.1735000e-03
175   7.9849000e-07   7.1304000e-07   6.6477000e-07   6.5415000e-07   6.6392000e-07   6.9876000e-07   8.8312000e-07   3.3058000e-04   4.8229000e-03   1.0367000e-03
185   6.6064000e-07   6.2244000e-07   6.8767000e-07   7.2930000e-07   7.3932000e-07   7.6294000e-07   8.0275000e-07   2.2591000e-04   3.8480000e-03   9.1599000e-04
195   6.1176000e-07   6.6894000e-07   7.4284000e-07   7.5003000e-07   8.0576000e-07   8.3396000e-07   1.0769000e-06   1.5423000e-04   3.0710000e-03   8.0896000e-04
205   6.7973000e-07   7.2469000e-07   8.0812000e-07   1.1468000e-06   1.4457000e-06   1.5658000e-06   1.7231000e-06   1.0515000e-04   2.4509000e-03   7.1401000e-04
215   7.1645000e-07   8.1571000e-07   1.4256000e-06   1.6595000e-06   1.5581000e-06   1.4558000e-06   1.5663000e-06   7.1649000e-05   1.9571000e-03   6.2996000e-04
225   8.8455000e-07   1.5172000e-06   1.5179000e-06   1.0823000e-06   8.6118000e-07   7.8183000e-07   8.8635000e-07   4.8710000e-05   1.5639000e-03   5.5540000e-04
235   1.5868000e-06   1.3926000e-06   8.1568000e-07   6.3284000e-07   6.1729000e-07   6.2004000e-07   7.0920000e-07   3.2994000e-05   1.2482000e-03   4.8930000e-04
245   1.2044000e-06   7.1686000e-07   5.9107000e-07   6.1785000e-07   6.3620000e-07   6.5202000e-07   7.2486000e-07   2.2331000e-05   9.9746000e-04   4.3118000e-04
255   6.2469000e-07   5.7846000e-07   6.1756000e-07   6.4873000e-07   6.7331000e-07   6.9605000e-07   7.5624000e-07   1.5065000e-05   7.9727000e-04   3.8031000e-04
265   5.7693000e-07   6.1096000e-07   6.4450000e-07   6.5124000e-07   6.5025000e-07   6.5847000e-07   6.9364000e-07   1.0128000e-05   6.3706000e-04   3.3549000e-04
275   6.0601000e-07   6.3397000e-07   6.1687000e-07   5.7679000e-07   5.6381000e-07   5.6829000e-07   5.9289000e-07   6.7908000e-06   5.0906000e-04   2.9588000e-04
285   6.2248000e-07   5.9159000e-07   5.3493000e-07   5.1970000e-07   5.3454000e-07   5.5418000e-07   5.8532000e-07   4.5436000e-06   4.0695000e-04   2.6079000e-04
295   5.6618000e-07   5.1476000e-07   5.0971000e-07   5.5391000e-07   5.9804000e-07   6.2616000e-07   6.6160000e-07   3.3325000e-06   3.2507000e-04   2.2966000e-04
305   4.9567000e-07   5.0134000e-07   5.6489000e-07   6.1650000e-07   6.4151000e-07   6.7330000e-07   6.9927000e-07   2.5185000e-06   2.5979000e-04   2.0243000e-04
315   4.9902000e-07   5.5459000e-07   5.9457000e-07   7.0250000e-07   7.6206000e-07   9.2606000e-07   1.0335000e-06   1.9285000e-06   2.0761000e-04   1.7869000e-04
325   5.4307000e-07   5.9457000e-07   7.3576000e-07   1.1938000e-06   1.4085000e-06   1.5098000e-06   1.5769000e-06   1.4928000e-06   1.6575000e-04   1.5782000e-04
335   5.9921000e-07   8.2955000e-07   1.2422000e-06   1.1950000e-06   1.0973000e-06   1.0709000e-06   1.0661000e-06   1.1719000e-06   1.3229000e-04   1.3950000e-04
345   9.4404000e-07   1.1521000e-06   8.5300000e-07   6.2782000e-07   5.7330000e-07   5.8280000e-07   5.9427000e-07   9.4872000e-07   1.0549000e-04   1.2362000e-04
355   1.0073000e-06   6.4991000e-07   4.5602000e-07   4.4927000e-07   4.8630000e-07   5.2164000e-07   5.5213000e-07   7.9015000e-07   8.3943000e-05   1.0994000e-04
365   5.5311000e-07   3.9050000e-07   4.1761000e-07   4.5383000e-07   4.9808000e-07   5.4419000e-07   5.8164000e-07   6.6934000e-07   6.6770000e-05   9.7948000e-05
375   4.0537000e-07   3.9969000e-07   4.2560000e-07   4.7781000e-07   5.2794000e-07   5.6961000e-07   6.0379000e-07   5.7585000e-07   5.3062000e-05   8.7297000e-05
385   4.5394000e-07   3.9411000e-07   4.5323000e-07   4.7785000e-07   5.0082000e-07   5.2536000e-07   5.4510000e-07   5.2447000e-07   4.2094000e-05   7.7822000e-05
395   2.9714000e-07   4.3344000e-07   4.2757000e-07   4.2126000e-07   4.4248000e-07   4.6793000e-07   4.9017000e-07   4.7292000e-07   3.3376000e-05   6.9614000e-05
405   4.3691000e-07   3.9731000e-07   3.7046000e-07   3.9409000e-07   4.3768000e-07   4.7936000e-07   5.1570000e-07   4.9770000e-07   2.6465000e-05   6.2594000e-05
415   3.9526000e-07   3.3661000e-07   3.5581000e-07   4.0466000e-07   4.6087000e-07   5.1368000e-07   5.6643000e-07   5.6835000e-07   2.0950000e-05   5.6333000e-05
425   3.0337000e-07   3.2161000e-07   3.6942000e-07   4.8248000e-07   5.6023000e-07   6.1675000e-07   6.6689000e-07   7.7591000e-07   1.6568000e-05   5.0626000e-05
435   3.0036000e-07   3.5702000e-07   4.5660000e-07   5.9769000e-07   8.5337000e-07   9.9429000e-07   1.1036000e-06   1.2238000e-06   1.3109000e-05   4.5511000e-05
445   1.0345000e-06   2.6359000e-05   1.5539000e-05   3.5540000e-05   8.1055000e-06   1.0849000e-06   1.1821000e-06   1.3389000e-06   1.0379000e-05   4.1023000e-05
455   4.8957000e-04   1.1852000e-03   1.3345000e-03   1.1000000e-03   1.0825000e-04   5.4775000e-07   6.3443000e-07   7.5218000e-07   8.2022000e-06   3.7057000e-05
465   2.5352000e-03   3.4504000e-03   2.9648000e-03   4.1336000e-04   1.8254000e-04   3.5312000e-07   4.2956000e-07   5.1598000e-07   6.4288000e-06   3.3495000e-05
475   2.6780000e-03   1.5913000e-03   3.2479000e-03   1.7876000e-04   3.1649000e-05   3.5502000e-07   4.2198000e-07   5.0546000e-07   5.0120000e-06   3.0293000e-05
485   1.5736000e-03   2.2665000e-03   3.6646000e-03   1.5000000e-04   6.6956000e-06   3.5900000e-07   4.4108000e-07   5.2846000e-07   3.9096000e-06   2.7561000e-05
495   1.8683000e-03   2.7671000e-03   2.8954000e-03   3.7850000e-05   3.4309000e-07   3.9350000e-07   4.6133000e-07   5.3070000e-07   3.0533000e-06   2.5287000e-05


==> Plotdata_tdma-sensitivity_tdma-sensitivity-position-ts.txt <==
Time ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   3.4219930e+02   3.4034950e+02   3.3922450e+02   3.3798120e+02   3.5307360e+02   3.4698860e+02   3.5572910e+02
15   4.5546600e+01   5.1916600e+01   5.2975700e+01   7.5409200e+01   1.1364400e+02   9.2997400e+01   1.0871460e+02
25   1.6043500e+01   7.3694000e-01   5.5732000e-01   2.2746000e+00   1.0481900e+01   8.5886000e+00   1.2762100e+01
35   1.6038800e+01   2.4672000e-01   3.2770000e-01   9.4801000e-01   1.1168000e+00   4.0692000e-01   4.7614000e-01
45   1.8437000e+00   2.2143000e-05   4.6086000e-05   2.9298000e-02   1.1860000e+00   7.5972000e-01   1.3627000e+00
55   4.7971000e-02   4.0406000e-07   5.2517000e-06   3.2472000e-04   2.2280000e-01   3.6067000e-01   1.3329000e+00
65   9.2305000e-06   5.6228000e-08   1.8252000e-06   8.1399000e-05   5.4724000e-03   4.2703000e-02   6.6230000e-01
75   1.2932000e-08   2.7880000e-08   2.7164000e-07   4.5248000e-05   1.2385000e-03   3.6877000e-03   1.6051000e-01
85   1.1308000e-08   2.8695000e-08   9.8772000e-08   4.6251000e-05   1.1147000e-03   1.1114000e-03   9.0113000e-02
95   1.2156000e-08   2.9352000e-08   7.6211000e-08   3.8356000e-05   7.6061000e-04   1.1108000e-03   8.9380000e-02
105   1.2937000e-08   2.6004000e-08   7.5709000e-08   2.1938000e-05   5.5736000e-04   3.0435000e-03   5.0982000e-02
115   1.2338000e-08   2.5723000e-08   1.0415000e-07   1.3876000e-05   3.1710000e-04   5.2452000e-03   1.4232000e-02
125   1.1357000e-08   2.6729000e-08   9.4239000e-08   8.3477000e-06   2.2016000e-04   5.8047000e-03   5.4159000e-03
135   1.1341000e-08   2.6476000e-08   6.5329000e-08   3.6251000e-06   2.3858000e-04   3.6490000e-03   1.7889000e-02
145   1.2748000e-08   2.6565000e-08   5.1722000e-08   2.7274000e-06   2.2177000e-04   3.7151000e-03   3.1843000e-02
155   1.2609000e-08   2.6341000e-08   5.1456000e-08   2.3248000e-06   1.6455000e-04   3.3182000e-03   2.9784000e-02
165   1.1852000e-08   2.5335000e-08   5.2334000e-08   3.0786000e-06   1.7485000e-04   2.5574000e-03   2.6237000e-02
175   1.0960000e-08   2.4669000e-08   5.1923000e-08   3.6459000e-06   9.9763000e-05   2.7618000e-03   2.1464000e-02
185   1.0612000e-08   2.4827000e-08   5.4310000e-08   3.2380000e-06   7.2567000e-05   3.3589000e-03   1.6736000e-02
195   1.0893000e-08   2.6432000e-08   6.1089000e-08   2.8156000e-06   8.0706000e-05   2.6668000e-03   1.9535000e-02
205   1.1586000e-08   2.8691000e-08   6.7500000e-08   2.8665000e-06   9.3300000e-05   1.4874000e-03   2.5413000e-02
215   1.2340000e-08   2.8455000e-08   6.6812000e-08   3.0450000e-06   1.2613000e-04   1.2510000e-03   2.3817000e-02
225   1.3046000e-08   2.4731000e-08   7.5534000e-08   3.7206000e-06   1.1268000e-04   1.1779000e-03   1.4760000e-02
235   1.2032000e-08   2.4536000e-08   7.9911000e-08   6.2150000e-06   9.2556000e-05   1.2587000e-03   8.9145000e-03
245   1.1523000e-08   2.3849000e-08   6.4849000e-08   4.4874000e-06   1.2193000e-04   1.4679000e-03   8.3581000e-03
255   1.1590000e-08   2.6225000e-08   5.7603000e-08   2.5129000e-06   1.8577000e-04   1.0499000e-03   5.6232000e-03
265   1.2659000e-08   2.5865000e-08   5.1234000e-08   1.9910000e-06   1.6626000e-04   1.2247000e-03   7.6909000e-03
275   1.3055000e-08   2.5798000e-08   5.1888000e-08   1.8016000e-06   1.4779000e-04   1.8830000e-03   5.6778000e-03
285   1.1819000e-08   2.5122000e-08   5.2107000e-08   2.3228000e-06   1.4884000e-04   1.8793000e-03   8.0632000e-03
295   1.1012000e-08   2.4619000e-08   5.2103000e-08   2.5672000e-06   8.3299000e-05   2.0687000e-03   8.9913000e-03
305   1.2437000e-08   2.5168000e-08   5.5080000e-08   2.2938000e-06   6.9384000e-05   2.5167000e-03   1.0658000e-02
315   1.3768000e-08   2.6856000e-08   6.0693000e-08   2.1662000e-06   7.1627000e-05   1.7454000e-03   1.2500000e-02
325   1.1975000e-08   2.7970000e-08   6.0840000e-08   2.2061000e-06   8.2192000e-05   1.2407000e-03   1.6222000e-02
335   1.5285000e-08   2.7060000e-08   5.9586000e-08   2.1824000e-06   9.6937000e-05   1.1122000e-03   1.5889000e-02
345   2.0844000e-08   2.3207000e-08   6.5977000e-08   3.7186000e-06   7.6543000e-05   9.9152000e-04   9.1882000e-03
355   2.0651000e-08   2.3658000e-08   5.0116000e-08   3.9093000e-06   6.3857000e-05   1.1824000e-03   8.4726000e-03
365   2.4544000e-08   2.2837000e-08   5.0196000e-08   3.7223000e-06   9.0183000e-05   9.9385000e-04   6.8433000e-03
375   4.1218000e-08   2.6021000e-08   5.2216000e-08   3.1298000e-06   1.2470000e-04   8.7907000e-04   6.6661000e-03
385   5.3712000e-08   2.5376000e-08   5.0770000e-08   1.9580000e-06   1.5221000e-04   1.0085000e-03   6.6367000e-03
395   6.4750000e-08   2.5660000e-08   5.1617000e-08   1.1216000e-06   2.4673000e-04   1.3539000e-03   5.4242000e-03
405   7.1737000e-08   2.5200000e-08   5.0962000e-08   1.0648000e-06   1.8664000e-04   1.6815000e-03   6.3765000e-03
415   1.5626000e-07   2.5030000e-08   5.1091000e-08   2.0512000e-06   9.4107000e-05   2.7437000e-03   7.2233000e-03
425   2.1325000e-07   2.5947000e-08   5.4325000e-08   1.5272000e-06   6.9108000e-05   2.9214000e-03   9.1532000e-03
435   3.3652000e-07   2.7654000e-08   5.6328000e-08   9.4493000e-07   5.8679000e-05   1.6392000e-03   1.3027000e-02
445   3.5440000e-07   2.6420000e-08   5.3879000e-08   2.1762000e-06   3.9670000e-05   1.2113000e-03   1.6258000e-02
455   2.8311000e-07   3.2325000e-08   8.7892000e-05   8.7301000e-05   3.0612000e-05   1.0458000e-03   1.3275000e-02
465   6.0839000e-07   6.3405000e-05   4.1648000e-04   2.7125000e-03   9.2926000e-05   6.2289000e-04   7.3911000e-03
475   7.2849000e-07   5.4749000e-05   2.1661000e-04   4.1239000e-03   1.6341000e-03   7.0155000e-04   7.5251000e-03
485   1.3523000e-06   7.8881000e-05   2.8664000e-04   2.2472000e-03   1.7197000e-02   9.0341000e-03   6.7273000e-03
495   6.5408000e-07   9.7832000e-05   3.4847000e-04   3.2691000e-03   1.5684000e-02   4.4165000e-02   7.5660000e-03


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-decim.txt <==
Time decim1 decim2 decim3 decim4
5   3.5075000e-01   9.7219000e-01   9.4457000e-01   9.7871000e-01
15   4.3380000e-01   9.3882000e-01   1.5709000e-01   9.7043000e-01
25   3.8025000e-01   9.3484000e-01   2.1451000e-01   9.9462000e-01
35   1.9943000e-01   8.1776000e-01   3.5521000e-01   9.6388000e-01
45   9.8849000e-02   4.2411000e-01   9.0603000e-02   9.7683000e-01
55   5.1857000e-02   2.6601000e-01   4.2691000e-01   9.6782000e-01
65   2.5296000e-02   2.9426000e-01   8.3077000e-02   9.5687000e-01
75   1.0468000e-02   2.3821000e-01   2.8307000e-01   9.7482000e-01
85   3.0895000e-03   1.8308000e-01   2.6227000e-01   9.3014000e-01
95   6.7308000e-04   1.5806000e-01   1.0973000e-01   9.6595000e-01
105   1.2140000e-04   1.4382000e-01   4.0405000e-01   9.9527000e-01
115   1.9064000e-05   1.1553000e-01   9.6198000e-02   9.2487000e-01
125   2.5076000e-06   1.2089000e-01   1.9394000e-01   8.5554000e-01
135   2.3404000e-07   2.0404000e-01   2.1497000e-01   9.2376000e-01
145   8.7985000e-09   1.9189000e-01   6.5143000e-02   8.3689000e-01
155   1.1449000e-09   1.7323000e-01   3.7776000e-01   7.9332000e-01
165   1.8521000e-09   1.7191000e-01   8.4674000e-02   9.1358000e-01
175   1.0005000e-09   1.4359000e-01   2.7871000e-01   8.1262000e-01
185   3.4563000e-10   1.0580000e-01   2.0141000e-01   8.4272000e-01
195   1.0634000e-10   1.0065000e-01   2.0448000e-01   9.7391000e-01
205   3.0785000e-11   1.6166000e-01   2.2813000e-01   8.2367000e-01
215   1.4496000e-11   1.8761000e-01   1.9933000e-01   9.0811000e-01
225   9.4728000e-12   1.9104000e-01   1.6298000e-01   8.9969000e-01
235   3.1233000e-11   2.3238000e-01   1.8238000e-01   8.5573000e-01
245   2.2276000e-11   1.9686000e-01   4.0287000e-01   9.4278000e-01
255   3.7634000e-11   1.7870000e-01   5.1390000e-02   9.1588000e-01
265   6.6887000e-12   1.3099000e-01   3.5141000e-01   7.5905000e-01
275   1.2352000e-11   1.0320000e-01   1.0963000e-01   9.3831000e-01
285   2.7861000e-11   9.3262000e-02   2.1870000e-01   8.1502000e-01
295   4.7372000e-11   9.6306000e-02   1.5241000e-01   6.3908000e-01
305   5.5034000e-11   1.0321000e-01   1.9132000e-01   8.7725000e-01
315   4.5775000e-11   7.3138000e-02   3.5866000e-01   8.6506000e-01
325   4.7099000e-11   7.9641000e-02   8.8246000e-02   7.8511000e-01
335   4.1927000e-11   8.8783000e-02   5.2436000e-01   9.3649000e-01
345   4.9305000e-11   1.6559000e-01   9.8032000e-02   9.5407000e-01
355   6.7606000e-11   1.5446000e-01   2.3295000e-01   9.2066000e-01
365   1.1748000e-10   1.2164000e-01   1.9958000e-01   9.2895000e-01
375   7.2320000e-11   9.6038000e-02   1.1227000e-01   8.6329000e-01
385   1.4037000e-10   1.0396000e-01   3.3192000e-01   8.4596000e-01
395   1.6072000e-09   8.4678000e-02   5.7438000e-02   7.9674000e-01
405   5.2789000e-09   9.5753000e-02   3.5083000e-01   9.5203000e-01
415   8.6581000e-09   1.8583000e-02   6.5657000e-02   9.8543000e-01
425   6.3720000e-09   3.0809000e-02   2.3630000e-01   9.3262000e-01
435   2.3682000e-09   2.1721000e-02   4.2104000e-01   6.8766000e-01
445   1.1538000e-09   2.6439000e-02   5.8078000e-02   8.9472000e-01
455   1.9557000e-07   2.7312000e-02   5.0470000e-01   8.8339000e-01
465   1.6184000e-06   1.7238000e-02   1.3729000e-01   8.4056000e-01
475   1.7911000e-07   1.0268000e-02   1.6094000e-01   8.4442000e-01
485   2.1051000e-07   7.2765000e-03   5.1141000e-01   9.1482000e-01
495   1.3149000e-05   3.4702000e-03   4.3899000e-02   8.4500000e-01


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-hp.txt <==
Time hp2 hp3 hp4 hp6 hp8 hp10 hp12 hp14 hp16 hp18 hp20
5   1.8115000e-01   1.6682000e-01   1.8157000e-01   2.1169000e-01   2.8555000e-01   3.5075000e-01   3.7549000e-01   4.1855000e-01   4.4148000e-01   4.4159000e-01   4.5292000e-01
15   6.5102000e-02   6.1172000e-02   6.9643000e-02   1.2030000e-01   2.9103000e-01   4.3380000e-01   4.7911000e-01   5.8764000e-01   6.3935000e-01   6.1448000e-01   7.2038000e-01
25   1.5397000e-01   6.4402000e-02   5.2502000e-02   8.1449000e-02   2.3607000e-01   3.8025000e-01   4.3573000e-01   5.8834000e-01   6.6807000e-01   6.8444000e-01   7.8990000e-01
35   1.7412000e-01   7.8888000e-02   2.7340000e-02   3.2672000e-02   1.0968000e-01   1.9943000e-01   2.8473000e-01   4.0688000e-01   5.5321000e-01   5.7645000e-01   6.9447000e-01
45   2.1533000e-01   5.8381000e-02   1.1246000e-02   1.2160000e-02   4.3219000e-02   9.8849000e-02   1.7343000e-01   2.7707000e-01   4.3403000e-01   4.2828000e-01   5.6047000e-01
55   3.1792000e-01   6.0897000e-02   3.8847000e-03   4.5918000e-03   2.0282000e-02   5.1857000e-02   1.0319000e-01   1.8146000e-01   3.0754000e-01   3.4273000e-01   4.8510000e-01
65   5.1050000e-01   5.2406000e-02   6.4618000e-04   9.3955000e-04   9.2851000e-03   2.5296000e-02   6.0430000e-02   1.0965000e-01   1.9739000e-01   2.5074000e-01   3.8746000e-01
75   5.6855000e-01   1.3055000e-02   3.2329000e-04   1.1991000e-04   2.8109000e-03   1.0468000e-02   3.4085000e-02   6.4045000e-02   1.1396000e-01   1.7427000e-01   2.8931000e-01
85   3.4450000e-01   1.1099000e-03   4.7421000e-05   1.3404000e-05   5.3004000e-04   3.0895000e-03   1.5881000e-02   3.5729000e-02   6.0186000e-02   1.1490000e-01   2.0079000e-01
95   8.7682000e-02   9.7676000e-05   3.9418000e-06   1.0994000e-06   8.2663000e-05   6.7308000e-04   5.3520000e-03   1.7035000e-02   2.9556000e-02   7.1378000e-02   1.3021000e-01
105   1.5385000e-02   7.8215000e-06   2.2952000e-07   6.1476000e-08   1.1216000e-05   1.2140000e-04   1.3799000e-03   6.2897000e-03   1.3145000e-02   4.0266000e-02   7.8270000e-02
115   3.7813000e-02   6.9440000e-07   1.4204000e-08   1.7777000e-09   1.1993000e-06   1.9064000e-05   2.9705000e-04   1.8343000e-03   4.9706000e-03   1.9479000e-02   4.2590000e-02
125   1.4825000e-01   6.2118000e-08   1.7933000e-09   1.1663000e-10   7.9474000e-08   2.5076000e-06   5.5959000e-05   4.4812000e-04   1.5654000e-03   7.8298000e-03   2.0253000e-02
135   1.3709000e-01   6.5029000e-09   2.1588000e-10   1.9159000e-10   1.5901000e-09   2.3404000e-07   9.3467000e-06   9.5444000e-05   4.1939000e-04   2.6203000e-03   8.2362000e-03
145   1.9608000e-01   1.2060000e-09   8.4066000e-11   1.3197000e-10   6.1913000e-10   8.7985000e-09   1.3351000e-06   1.8095000e-05   9.7740000e-05   7.5852000e-04   2.8612000e-03
155   2.1598000e-01   1.0352000e-09   1.4286000e-10   9.0018000e-11   5.6166000e-10   1.1449000e-09   1.3860000e-07   3.0207000e-06   2.0031000e-05   1.9440000e-04   8.7053000e-04
165   2.0815000e-01   8.5419000e-10   1.7209000e-10   1.0236000e-10   2.0384000e-10   1.8521000e-09   6.0573000e-09   4.0607000e-07   3.5481000e-06   4.4813000e-05   2.3625000e-04
175   1.9799000e-01   5.0679000e-10   1.8515000e-10   1.7533000e-10   7.5226000e-11   1.0005000e-09   9.4790000e-10   3.4880000e-08   5.0016000e-07   9.4214000e-06   5.8346000e-05
185   1.8661000e-01   3.1995000e-10   1.7147000e-10   2.0360000e-10   3.4452000e-11   3.4563000e-10   1.8843000e-09   6.8431000e-10   4.3384000e-08   1.7596000e-06   1.3410000e-05
195   1.3282000e-01   2.7002000e-10   2.2940000e-10   2.6317000e-10   2.6141000e-11   1.0634000e-10   1.1615000e-09   2.0476000e-09   9.6632000e-10   2.7067000e-07   2.8497000e-06
205   2.2308000e-01   3.2132000e-10   4.5267000e-10   3.6252000e-10   3.8798000e-11   3.0785000e-11   5.3953000e-10   2.2462000e-09   4.3120000e-09   2.7942000e-08   5.3788000e-07
215   4.7670000e-01   6.4737000e-10   9.1040000e-10   5.3627000e-10   4.2065000e-11   1.4496000e-11   2.1692000e-10   1.3680000e-09   5.3832000e-09   7.7215000e-10   8.4090000e-08
225   6.8799000e-01   1.0985000e-09   1.7667000e-09   6.2364000e-10   7.3784000e-11   9.4728000e-12   1.1480000e-10   7.3971000e-10   4.1402000e-09   1.4876000e-09   7.7275000e-09
235   7.0961000e-01   9.5906000e-09   5.6709000e-09   2.8643000e-10   5.1442000e-11   3.1233000e-11   2.3834000e-10   6.2982000e-10   3.3637000e-09   3.1307000e-09   5.0339000e-10
245   7.3442000e-01   2.4138000e-08   4.5288000e-09   9.1357000e-10   4.2617000e-11   2.2276000e-11   2.0805000e-10   7.1793000e-10   4.5575000e-09   5.2850000e-09   7.3631000e-09
255   7.1649000e-01   2.5975000e-08   6.4329000e-09   1.9087000e-09   8.3123000e-12   3.7634000e-11   1.8800000e-10   1.5742000e-10   2.0195000e-09   3.2168000e-09   1.7505000e-08
265   7.1800000e-01   4.0273000e-08   6.0219000e-09   1.5862000e-09   1.1533000e-11   6.6887000e-12   2.1204000e-10   5.6604000e-10   1.6543000e-09   4.8406000e-10   5.4947000e-09
275   6.8370000e-01   3.7626000e-08   5.6829000e-09   6.4023000e-10   1.5262000e-11   1.2352000e-11   9.6928000e-11   1.0170000e-10   8.3478000e-10   5.0690000e-10   9.6609000e-09
285   6.5775000e-01   2.6792000e-08   5.6004000e-09   3.6889000e-11   4.2514000e-11   2.7861000e-11   9.2724000e-11   2.8560000e-10   6.5966000e-10   6.0411000e-10   5.0002000e-09
295   6.6173000e-01   9.5250000e-09   4.5038000e-09   1.2324000e-10   5.5417000e-11   4.7372000e-11   4.6216000e-10   2.8136000e-10   2.5176000e-09   1.3886000e-09   4.0320000e-09
305   2.0978000e-01   5.0577000e-09   2.6306000e-09   2.0432000e-10   4.6452000e-11   5.5034000e-11   8.6680000e-10   6.9018000e-11   1.4897000e-09   2.0345000e-09   1.5538000e-08
315   9.1980000e-02   3.4535000e-09   3.9522000e-09   3.1186000e-10   5.4827000e-11   4.5775000e-11   9.0812000e-10   1.0829000e-10   6.1128000e-10   2.2347000e-10   1.3520000e-08
325   2.7617000e-01   4.1485000e-09   2.5268000e-03   1.5064000e-10   8.7326000e-11   4.7099000e-11   7.8672000e-10   9.5182000e-11   1.0044000e-09   1.6369000e-10   5.2493000e-09
335   1.6119000e-01   7.1362000e-09   3.3835000e-02   6.9616000e-11   1.1945000e-10   4.1927000e-11   4.5712000e-10   1.0307000e-10   9.4892000e-10   1.9845000e-10   6.8388000e-09
345   2.2012000e-01   1.1882000e-08   6.0411000e-02   2.8600000e-10   2.1565000e-10   4.9305000e-11   6.9120000e-10   2.3687000e-10   1.0583000e-09   1.6123000e-10   6.1961000e-09
355   2.2038000e-01   6.1629000e-08   8.1400000e-02   1.3018000e-09   4.2747000e-10   6.7606000e-11   5.4518000e-08   4.7242000e-10   4.7694000e-10   2.3605000e-09   1.6860000e-08
365   2.0497000e-01   8.9362000e-08   7.0921000e-02   1.8550000e-09   3.0109000e-10   1.1748000e-10   8.3099000e-08   1.9681000e-10   5.5206000e-10   3.4346000e-09   4.1733000e-08
375   1.9763000e-01   6.9858000e-08   4.2900000e-02   1.3205000e-09   1.2737000e-10   7.2320000e-11   2.7153000e-08   1.0704000e-09   6.9192000e-09   4.5218000e-09   1.3364000e-08
385   2.3221000e-01   4.5312000e-08   4.7011000e-02   3.1600000e-10   4.5628000e-10   1.4037000e-10   3.3695000e-08   1.3048000e-09   1.1145000e-08   1.6041000e-08   4.0787000e-08
395   2.2647000e-01   2.5377000e-08   2.6146000e-02   6.2013000e-10   1.4431000e-09   1.6072000e-09   1.9746000e-07   4.5286000e-10   3.0442000e-09   6.6121000e-09   6.1616000e-08
405   2.3982000e-01   6.2243000e-08   5.0847000e-03   2.3251000e-10   1.7049000e-09   5.2789000e-09   2.3160000e-06   1.5074000e-09   7.9480000e-09   5.4166000e-09   3.1654000e-08
415   2.1487000e-01   7.8220000e-08   1.7984000e-04   4.4997000e-11   8.0952000e-10   8.6581000e-09   3.0386000e-06   1.0432000e-09   1.0123000e-08   1.2551000e-08   4.9855000e-08
425   2.0197000e-01   4.8320000e-08   2.2578000e-03   5.7380000e-11   8.8736000e-11   6.3720000e-09   5.3967000e-06   3.9181000e-10   6.1404000e-09   6.2483000e-09   4.8222000e-08
435   2.1762000e-01   1.6877000e-08   3.1799000e-02   1.2986000e-10   3.4551000e-11   2.3682000e-09   6.0010000e-06   2.6200000e-10   1.9566000e-09   5.1647000e-09   2.5331000e-08
445   2.4169000e-01   7.4870000e-09   5.1118000e-02   1.5071000e-10   1.5398000e-10   1.1538000e-09   8.1702000e-06   2.1113000e-10   9.0005000e-10   2.4749000e-09   7.7747000e-08
455   2.1141000e-01   2.0143000e-09   1.4137000e-01   4.9252000e-10   1.9841000e-10   1.9557000e-07   1.0153000e-05   2.5829000e-10   9.4729000e-10   1.2913000e-09   2.3174000e-08
465   2.2994000e-01   1.4634000e-08   1.8057000e-01   1.9383000e-09   3.4563000e-10   1.6184000e-06   1.2020000e-05   1.8323000e-10   9.6792000e-10   3.4282000e-09   3.3382000e-08
475   2.2582000e-01   4.5495000e-08   1.9826000e-01   5.1740000e-09   7.6164000e-08   1.7911000e-07   1.2080000e-05   1.6903000e-10   6.3942000e-10   1.9846000e-09   3.6303000e-08
485   2.3877000e-01   3.5533000e-08   1.1182000e-01   1.1983000e-08   4.0017000e-05   2.1051000e-07   9.8611000e-06   1.2495000e-10   1.1271000e-09   1.4763000e-09   1.9076000e-08
495   2.1494000e-01   3.6509000e-08   1.4868000e-01   7.7022000e-09   9.8473000e-05   1.3149000e-05   7.2916000e-06   4.9837000e-10   4.2484000e-09   5.8293000e-09   1.1466000e-08


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-niter.txt <==
Time niter1 niter2 niter3 niter4 niter5
5   3.6584000e-01   3.5338000e-01   3.5312000e-01   3.5520000e-01   3.5075000e-01
15   6.1045000e-01   6.5066000e-01   5.2699000e-01   4.8097000e-01   4.3380000e-01
25   6.8168000e-01   5.0524000e-01   4.0156000e-01   3.9881000e-01   3.8025000e-01
35   3.7716000e-01   3.0875000e-01   2.2183000e-01   2.3594000e-01   1.9943000e-01
45   1.9313000e-01   1.4285000e-01   1.2302000e-01   1.0961000e-01   9.8849000e-02
55   6.4672000e-02   7.7019000e-02   7.2945000e-02   6.2787000e-02   5.1857000e-02
65   2.3279000e-02   3.9268000e-02   4.4274000e-02   3.2250000e-02   2.5296000e-02
75   1.2654000e-02   2.0645000e-02   2.8104000e-02   1.4606000e-02   1.0468000e-02
85   1.0553000e-02   1.2518000e-02   1.3679000e-02   4.7207000e-03   3.0895000e-03
95   5.0744000e-03   4.4318000e-03   4.2734000e-03   1.0298000e-03   6.7308000e-04
105   3.1493000e-03   1.1263000e-03   8.7459000e-04   1.7772000e-04   1.2140000e-04
115   2.4226000e-03   2.8658000e-04   1.5475000e-04   2.6254000e-05   1.9064000e-05
125   1.0012000e-03   6.4742000e-05   2.3631000e-05   3.2164000e-06   2.5076000e-06
135   7.7972000e-04   1.5457000e-05   3.0925000e-06   2.7212000e-07   2.3404000e-07
145   2.5688000e-04   4.0133000e-06   3.9180000e-07   7.4194000e-09   8.7985000e-09
155   1.2066000e-04   9.9023000e-07   2.5799000e-08   3.2059000e-09   1.1449000e-09
165   1.8711000e-04   2.6393000e-07   9.1628000e-10   3.5617000e-09   1.8521000e-09
175   4.4148000e-05   7.0698000e-08   3.4750000e-10   1.6792000e-09   1.0005000e-09
185   5.8879000e-05   2.0488000e-08   2.7996000e-10   5.2779000e-10   3.4563000e-10
195   2.0496000e-05   9.7813000e-09   9.8687000e-11   1.4587000e-10   1.0634000e-10
205   1.6932000e-05   3.1278000e-09   3.0422000e-11   3.7201000e-11   3.0785000e-11
215   1.0343000e-05   1.3920000e-09   1.0701000e-11   1.0795000e-11   1.4496000e-11
225   1.3926000e-05   4.0054000e-10   4.1771000e-12   5.0178000e-12   9.4728000e-12
235   8.2400000e-06   1.4007000e-10   1.1418000e-11   1.5681000e-11   3.1233000e-11
245   3.4363000e-06   1.0883000e-10   8.1400000e-12   1.3914000e-11   2.2276000e-11
255   5.3709000e-06   3.3625000e-11   1.5031000e-11   2.7438000e-11   3.7634000e-11
265   8.4856000e-06   5.7066000e-12   1.7627000e-11   1.2141000e-11   6.6887000e-12
275   2.6696000e-06   9.3607000e-12   9.5020000e-12   1.1957000e-11   1.2352000e-11
285   9.1479000e-06   4.1898000e-12   9.2254000e-12   1.9087000e-11   2.7861000e-11
295   3.3270000e-06   4.3607000e-12   2.4732000e-11   3.9718000e-11   4.7372000e-11
305   5.0968000e-06   2.1577000e-12   2.8424000e-11   5.4160000e-11   5.5034000e-11
315   4.3226000e-06   4.0004000e-13   2.0765000e-11   3.7665000e-11   4.5775000e-11
325   4.4642000e-06   2.1124000e-12   1.8987000e-11   3.7465000e-11   4.7099000e-11
335   2.7382000e-06   4.3854000e-12   1.3825000e-11   3.2069000e-11   4.1927000e-11
345   3.7835000e-06   6.8694000e-12   1.6833000e-11   3.3214000e-11   4.9305000e-11
355   2.3700000e-06   8.9149000e-12   4.6879000e-11   6.4977000e-11   6.7606000e-11
365   4.4002000e-06   1.9862000e-11   1.2556000e-11   3.0304000e-11   1.1748000e-10
375   3.6054000e-06   3.5276000e-11   1.9295000e-11   3.9237000e-11   7.2320000e-11
385   2.8327000e-06   3.6496000e-11   9.0611000e-11   1.1399000e-10   1.4037000e-10
395   5.3598000e-06   1.7067000e-11   5.3468000e-11   3.9250000e-10   1.6072000e-09
405   3.0715000e-06   4.1174000e-11   3.6775000e-10   1.8378000e-09   5.2789000e-09
415   3.7009000e-06   1.3545000e-10   1.1434000e-09   4.1685000e-09   8.6581000e-09
425   9.2687000e-06   1.6179000e-10   1.3933000e-09   3.9452000e-09   6.3720000e-09
435   2.1606000e-06   3.6958000e-11   5.7960000e-10   1.5670000e-09   2.3682000e-09
445   1.1587000e-06   2.9288000e-12   1.4807000e-10   4.5722000e-10   1.1538000e-09
455   2.5689000e-06   1.7698000e-08   2.9635000e-08   3.7882000e-08   1.9557000e-07
465   3.8264000e-06   1.3354000e-07   1.5000000e-07   1.1192000e-06   1.6184000e-06
475   7.7346000e-06   1.2727000e-07   1.4588000e-07   5.0725000e-07   1.7911000e-07
485   7.9705000e-06   6.6431000e-07   8.5148000e-07   8.6113000e-08   2.1051000e-07
495   3.4937000e-06   1.2718000e-06   3.8205000e-07   3.3107000e-06   1.3149000e-05


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-prec.txt <==
Time prec1 prec2 prec3 prec4 prec5 prec6 prec8 prec10 prec12 prec14
5   4.1149000e-01   3.6202000e-01   3.5247000e-01   3.4464000e-01   3.5013000e-01   3.4885000e-01   3.5297000e-01   3.5047000e-01   3.5294000e-01   3.5559000e-01
15   4.9916000e-01   4.8185000e-01   4.8469000e-01   3.3411000e-01   3.8745000e-01   3.9651000e-01   4.4018000e-01   3.7772000e-01   4.4502000e-01   4.3523000e-01
25   4.9007000e-01   4.3579000e-01   4.3606000e-01   2.5477000e-01   2.6651000e-01   2.9718000e-01   3.4117000e-01   2.6519000e-01   3.8093000e-01   3.3268000e-01
35   2.7164000e-01   2.2251000e-01   2.2466000e-01   1.5363000e-01   1.5247000e-01   1.7171000e-01   2.0638000e-01   1.5821000e-01   2.1098000e-01   2.0150000e-01
45   1.2914000e-01   9.7900000e-02   1.0789000e-01   8.7005000e-02   9.3030000e-02   9.0251000e-02   1.1605000e-01   9.3387000e-02   1.0625000e-01   1.1350000e-01
55   5.4826000e-02   5.5203000e-02   6.2104000e-02   5.7694000e-02   6.2635000e-02   5.7894000e-02   6.3536000e-02   6.1354000e-02   5.5103000e-02   6.7157000e-02
65   2.2327000e-02   3.5639000e-02   3.6556000e-02   3.5899000e-02   3.8922000e-02   3.1742000e-02   3.5136000e-02   3.5451000e-02   2.7286000e-02   3.8658000e-02
75   7.7950000e-03   2.3289000e-02   1.8500000e-02   1.7889000e-02   2.0247000e-02   1.4092000e-02   1.7577000e-02   1.5923000e-02   1.1893000e-02   1.7722000e-02
85   2.5286000e-03   8.5891000e-03   5.7717000e-03   6.2317000e-03   7.0905000e-03   4.4326000e-03   5.9642000e-03   4.9453000e-03   3.6920000e-03   5.4656000e-03
95   4.8281000e-04   2.0821000e-03   1.5606000e-03   1.5842000e-03   1.7830000e-03   1.0132000e-03   1.3974000e-03   1.1285000e-03   8.2736000e-04   1.2287000e-03
105   3.3734000e-04   6.7946000e-04   2.3730000e-04   3.0646000e-04   3.7861000e-04   1.8380000e-04   2.6466000e-04   2.1187000e-04   1.5232000e-04   2.2873000e-04
115   2.4244000e-04   2.9195000e-04   5.6274000e-05   5.2617000e-05   6.9822000e-05   4.0448000e-05   4.4381000e-05   3.4935000e-05   2.4411000e-05   3.7361000e-05
125   1.8087000e-04   1.5847000e-04   5.1465000e-05   2.3489000e-05   2.0128000e-05   6.7765000e-06   6.2465000e-06   4.8910000e-06   3.2984000e-06   5.2035000e-06
135   7.2040000e-05   1.9905000e-05   1.6583000e-05   5.5337000e-06   7.9013000e-06   1.6234000e-06   7.1858000e-07   4.9165000e-07   3.1955000e-07   5.3795000e-07
145   1.6424000e-04   3.2125000e-05   1.5210000e-05   2.9059000e-06   6.1896000e-06   5.7112000e-07   5.4704000e-08   2.2511000e-08   1.4472000e-08   2.7381000e-08
155   1.7718000e-04   5.4079000e-05   3.9819000e-05   9.1953000e-06   2.2698000e-06   2.0336000e-07   7.5897000e-09   2.7952000e-09   1.3787000e-09   9.6472000e-10
165   1.4202000e-04   6.2047000e-05   3.9672000e-05   4.3325000e-06   9.6579000e-07   1.6750000e-07   1.0876000e-08   6.3177000e-09   2.0520000e-09   2.5964000e-09
175   8.9770000e-05   7.3240000e-05   8.6940000e-05   4.8012000e-06   1.4326000e-06   2.0938000e-07   3.5577000e-08   4.8990000e-09   1.2057000e-09   1.5672000e-09
185   2.0082000e-04   3.1897000e-05   1.6143000e-05   3.2381000e-06   2.4469000e-06   2.4129000e-07   1.6678000e-08   1.8034000e-09   4.0209000e-10   5.1937000e-10
195   9.7903000e-05   5.9345000e-05   1.6295000e-05   2.9928000e-06   6.0190000e-07   1.7166000e-07   6.9755000e-08   8.1402000e-10   1.6401000e-10   1.8576000e-10
205   1.3928000e-04   8.5473000e-05   1.9565000e-05   1.8581000e-06   4.2318000e-07   6.0995000e-07   1.7001000e-08   4.7877000e-10   4.3291000e-11   9.9216000e-11
215   1.0548000e-04   4.7322000e-05   7.5191000e-06   1.2576000e-06   9.8271000e-07   1.0145000e-06   1.0717000e-08   6.4228000e-10   6.2290000e-11   4.8406000e-11
225   1.5423000e-04   4.2861000e-05   1.2483000e-05   3.2220000e-06   1.1457000e-06   8.3974000e-07   6.6521000e-09   2.9588000e-10   3.6172000e-11   4.1568000e-11
235   2.5653000e-04   9.6996000e-05   6.8153000e-06   3.5947000e-06   9.7213000e-07   4.0705000e-07   7.8476000e-09   4.4093000e-10   1.9269000e-10   5.4594000e-11
245   9.5492000e-05   1.2332000e-04   1.2135000e-05   3.2937000e-06   7.3974000e-07   1.5977000e-07   8.8987000e-09   5.9482000e-10   9.3587000e-11   4.3568000e-11
255   5.4211000e-04   3.2970000e-05   7.9388000e-06   2.2687000e-05   3.4152000e-07   2.0589000e-07   2.7978000e-08   7.9936000e-10   1.3331000e-10   2.6622000e-11
265   3.6970000e-04   2.2299000e-05   3.0090000e-05   5.9628000e-06   5.6724000e-07   2.9077000e-07   1.7026000e-08   4.2553000e-10   2.8877000e-10   1.7333000e-11
275   8.1361000e-05   9.1515000e-05   8.9414000e-06   6.2580000e-06   7.9411000e-07   2.8634000e-07   9.4691000e-09   1.0256000e-09   1.4348000e-10   3.7955000e-12
285   7.5710000e-05   6.0756000e-05   1.2415000e-05   1.1324000e-05   3.5123000e-06   2.1804000e-07   3.1664000e-08   8.1416000e-10   1.1798000e-10   2.4391000e-11
295   4.4544000e-04   6.8203000e-05   1.7227000e-05   8.2377000e-06   2.3252000e-06   1.8100000e-07   5.4640000e-09   1.4794000e-09   5.6607000e-11   6.3622000e-11
305   1.2854000e-04   9.6435000e-05   8.0491000e-06   1.8653000e-06   1.0814000e-06   4.4490000e-07   2.4832000e-08   1.0866000e-09   6.9040000e-11   3.2511000e-11
315   1.4035000e-03   5.0220000e-05   1.8746000e-05   1.0422000e-05   7.4226000e-07   2.4230000e-07   1.2151000e-08   2.2588000e-09   3.7499000e-10   4.1423000e-11
325   9.3743000e-04   2.6236000e-05   3.3627000e-05   1.5605000e-05   1.7697000e-07   1.0901000e-07   1.2664000e-08   3.3426000e-09   2.1222000e-10   3.8381000e-11
335   8.1306000e-04   2.7191000e-05   3.4956000e-05   1.1186000e-05   4.6945000e-07   1.4771000e-07   1.1208000e-08   1.7604000e-09   8.7415000e-11   7.7668000e-11
345   8.7312000e-05   6.0384000e-05   3.3299000e-05   5.7070000e-06   4.4214000e-07   1.9347000e-07   1.9824000e-08   7.0222000e-10   2.2325000e-11   7.0629000e-11
355   8.2434000e-05   2.2261000e-05   2.1186000e-05   8.2410000e-06   7.8257000e-07   8.6859000e-08   1.5160000e-08   8.7405000e-10   9.3349000e-11   9.7026000e-11
365   8.7334000e-05   3.1482000e-05   1.2339000e-05   8.7935000e-06   1.4935000e-06   4.7224000e-07   5.1421000e-09   8.2169000e-10   2.7779000e-11   1.0616000e-10
375   3.3331000e-05   2.6869000e-05   3.0738000e-05   2.4699000e-06   8.9701000e-07   3.4937000e-07   8.2896000e-09   7.7789000e-10   3.5143000e-10   8.2138000e-11
385   4.7335000e-05   6.4062000e-05   9.3449000e-06   2.0673000e-06   4.1264000e-07   1.0839000e-06   3.4256000e-09   2.3972000e-09   4.2321000e-10   1.9279000e-10
395   1.3219000e-04   1.2843000e-04   4.3675000e-05   3.4994000e-06   3.5654000e-07   8.9057000e-07   4.2531000e-09   1.3012000e-08   9.1002000e-10   1.3365000e-09
405   1.1347000e-04   2.2366000e-04   7.7237000e-05   2.0293000e-06   6.2735000e-07   5.1658000e-07   6.9675000e-09   1.7647000e-08   4.0195000e-09   4.7078000e-09
415   1.2886000e-04   1.6438000e-04   1.5147000e-05   2.6140000e-06   2.5811000e-06   3.0119000e-06   2.9501000e-08   3.2174000e-08   6.0484000e-09   8.0447000e-09
425   9.5703000e-05   2.8634000e-04   1.4875000e-05   1.5457000e-05   2.8814000e-06   4.2436000e-06   1.5244000e-08   3.3761000e-08   4.1831000e-09   6.8921000e-09
435   9.8789000e-04   1.7019000e-04   5.1370000e-06   1.2916000e-05   2.4546000e-06   1.4078000e-06   8.2191000e-08   1.0706000e-08   1.7196000e-09   2.5776000e-09
445   7.7300000e-04   1.1178000e-04   7.4691000e-06   2.0600000e-06   3.5550000e-06   8.6519000e-07   4.2663000e-08   3.3003000e-09   9.0848000e-10   8.4979000e-10
455   3.3114000e-04   5.0102000e-05   3.2381000e-06   1.0254000e-06   2.3416000e-06   3.2504000e-06   3.6512000e-08   1.6060000e-07   1.2437000e-07   4.8340000e-09
465   5.1248000e-04   4.5567000e-05   4.3390000e-06   7.6924000e-07   9.7941000e-07   6.3565000e-07   1.3558000e-06   1.1881000e-06   1.5866000e-06   6.6146000e-07
475   1.0287000e-03   1.1730000e-04   3.7513000e-05   1.3321000e-06   4.1733000e-07   2.5684000e-07   3.5892000e-07   2.6309000e-07   2.5696000e-07   1.0214000e-06
485   2.7697000e-03   4.4904000e-05   4.5180000e-05   2.0916000e-06   8.5742000e-06   3.3775000e-06   1.4029000e-07   2.0341000e-07   1.2644000e-07   7.2946000e-08
495   8.1396000e-04   1.1036000e-04   1.4461000e-05   3.4255000e-06   7.7241000e-05   5.4862000e-05   8.8852000e-06   1.1555000e-05   1.0421000e-05   1.9548000e-06


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-qs.txt <==
Time qs10 qs22 qs47 qs100 qs220 qs470 qs1000 qs2200 qs4700 qs10000
5   3.5075000e-01   2.6700000e-01   1.4629000e-01   4.8744000e-02   1.3687000e-02   5.4622000e-03   2.8777000e-03   6.1324000e-04   3.2499000e-04   1.0471000e-04
15   4.3380000e-01   2.3530000e-01   7.3709000e-02   2.1676000e-02   1.1921000e-02   1.1322000e-02   7.4376000e-03   1.7700000e-03   9.3086000e-04   4.0861000e-04
25   3.8025000e-01   1.8077000e-01   4.8151000e-02   1.8552000e-02   1.3155000e-02   8.2496000e-03   3.3133000e-03   1.7750000e-03   2.5505000e-04   1.3109000e-04
35   1.9943000e-01   9.5864000e-02   3.5093000e-02   1.5622000e-02   6.8918000e-03   2.4694000e-03   8.5374000e-04   4.8853000e-04   1.0651000e-04   3.0567000e-05
45   9.8849000e-02   4.9969000e-02   2.4689000e-02   9.7967000e-03   2.6647000e-03   4.4701000e-04   9.6406000e-05   5.6160000e-05   2.9618000e-04   7.4140000e-05
55   5.1857000e-02   2.7305000e-02   1.3570000e-02   4.2366000e-03   6.8696000e-04   4.5045000e-05   7.7282000e-06   5.9013000e-06   8.7292000e-05   6.3863000e-05
65   2.5296000e-02   1.3232000e-02   6.1358000e-03   1.6427000e-03   1.7182000e-04   5.3473000e-06   4.4799000e-07   6.4933000e-06   7.9586000e-06   2.6615000e-05
75   1.0468000e-02   5.3023000e-03   2.5360000e-03   6.3145000e-04   4.3756000e-05   4.1895000e-07   2.6892000e-07   4.1462000e-06   1.8644000e-06   5.0940000e-06
85   3.0895000e-03   1.8120000e-03   1.0090000e-03   2.4175000e-04   1.1186000e-05   3.7945000e-08   1.0529000e-07   4.0371000e-06   4.5479000e-06   1.2952000e-07
95   6.7308000e-04   5.6326000e-04   3.9705000e-04   9.2368000e-05   2.8548000e-06   4.7265000e-09   5.5691000e-08   2.2929000e-06   3.4749000e-06   5.1734000e-08
105   1.2140000e-04   1.6741000e-04   1.5517000e-04   3.5346000e-05   7.2887000e-07   2.2944000e-09   2.5231000e-08   1.6850000e-06   2.8490000e-06   6.0337000e-08
115   1.9064000e-05   4.8285000e-05   6.0446000e-05   1.3533000e-05   1.8702000e-07   1.0650000e-09   1.4787000e-08   1.1025000e-06   2.2596000e-06   6.4249000e-08
125   2.5076000e-06   1.3714000e-05   2.3584000e-05   5.1632000e-06   4.7709000e-08   4.2371000e-10   7.5523000e-09   7.6627000e-07   1.7709000e-06   6.1013000e-08
135   2.3404000e-07   3.8682000e-06   9.1846000e-06   1.9764000e-06   1.2195000e-08   1.4843000e-10   4.0462000e-09   5.2294000e-07   1.4217000e-06   5.1289000e-08
145   8.7985000e-09   1.0870000e-06   3.5742000e-06   7.5681000e-07   3.1559000e-09   5.0537000e-11   2.1530000e-09   3.5518000e-07   1.1066000e-06   4.9308000e-08
155   1.1449000e-09   3.0388000e-07   1.3944000e-06   2.8890000e-07   8.1145000e-10   1.7240000e-11   1.1531000e-09   2.4567000e-07   8.9640000e-07   3.9415000e-08
165   1.8521000e-09   8.5364000e-08   5.4207000e-07   1.1040000e-07   2.0712000e-10   6.6531000e-12   6.1423000e-10   1.6654000e-07   6.9815000e-07   3.8473000e-08
175   1.0005000e-09   2.3633000e-08   2.1061000e-07   4.2272000e-08   5.1844000e-11   2.5178000e-12   3.2547000e-10   1.1504000e-07   5.6369000e-07   3.1157000e-08
185   3.4563000e-10   6.5993000e-09   8.1976000e-08   1.6092000e-08   1.2006000e-11   1.3443000e-12   1.7006000e-10   7.8395000e-08   4.4228000e-07   2.9579000e-08
195   1.0634000e-10   1.8316000e-09   3.1874000e-08   6.1351000e-09   2.8022000e-12   1.0366000e-12   9.6050000e-11   5.4121000e-08   3.5557000e-07   2.4754000e-08
205   3.0785000e-11   4.9103000e-10   1.2382000e-08   2.2881000e-09   2.6887000e-12   3.4679000e-12   6.4644000e-11   3.7025000e-08   2.8062000e-07   2.2806000e-08
215   1.4496000e-11   1.3205000e-10   4.6033000e-09   7.7647000e-10   6.2422000e-12   4.6830000e-12   3.6279000e-11   2.5656000e-08   2.2502000e-07   1.9511000e-08
225   9.4728000e-12   1.8829000e-11   1.6348000e-09   3.0183000e-10   2.1780000e-12   1.1105000e-12   1.3399000e-11   1.7619000e-08   1.7847000e-07   1.7549000e-08
235   3.1233000e-11   5.9413000e-12   7.8110000e-10   1.8232000e-10   2.0956000e-12   8.2050000e-13   5.8861000e-12   1.2111000e-08   1.4254000e-07   1.5095000e-08
245   2.2276000e-11   3.1426000e-11   4.2242000e-10   7.7630000e-11   8.1319000e-13   4.9537000e-13   5.1374000e-12   8.2935000e-09   1.1327000e-07   1.3343000e-08
255   3.7634000e-11   2.2652000e-11   1.5727000e-10   3.7601000e-11   8.6478000e-13   4.8970000e-13   2.8051000e-12   5.7093000e-09   9.0620000e-08   1.1646000e-08
265   6.6887000e-12   4.8030000e-12   6.6319000e-11   1.4960000e-11   2.0579000e-13   3.3074000e-13   1.1165000e-12   3.9071000e-09   7.2210000e-08   1.0410000e-08
275   1.2352000e-11   1.3500000e-12   2.6311000e-11   4.7436000e-12   4.5979000e-13   2.6123000e-13   6.4284000e-13   2.6986000e-09   5.7742000e-08   9.2577000e-09
285   2.7861000e-11   7.6139000e-13   9.8650000e-12   1.2659000e-12   5.7388000e-13   3.4884000e-13   4.5416000e-13   1.8612000e-09   4.6082000e-08   8.2024000e-09
295   4.7372000e-11   3.3959000e-12   2.8112000e-12   6.9854000e-13   2.7424000e-12   1.0718000e-12   8.1781000e-13   1.2761000e-09   3.6786000e-08   7.1574000e-09
305   5.5034000e-11   4.2942000e-12   1.7599000e-12   7.2413000e-12   7.6366000e-12   4.1857000e-12   1.1445000e-12   8.9474000e-10   2.9430000e-08   6.2177000e-09
315   4.5775000e-11   1.1547000e-11   1.0724000e-11   1.2464000e-11   1.2626000e-11   7.3686000e-12   3.3652000e-12   6.3145000e-10   2.3614000e-08   5.4111000e-09
325   4.7099000e-11   1.3516000e-11   1.3679000e-11   5.1962000e-11   6.1785000e-11   3.6754000e-11   1.7983000e-11   4.5442000e-10   1.8952000e-08   4.7132000e-09
335   4.1927000e-11   1.5497000e-11   6.7496000e-11   7.8024000e-11   5.3515000e-11   2.9146000e-11   1.3619000e-11   3.3786000e-10   1.5232000e-08   4.0941000e-09
345   4.9305000e-11   5.4281000e-11   2.0952000e-11   8.0959000e-12   9.6704000e-12   1.0133000e-11   5.9743000e-12   2.4153000e-10   1.2226000e-08   3.5602000e-09
355   6.7606000e-11   5.6396000e-11   5.9006000e-11   2.9713000e-11   7.1628000e-12   4.6370000e-12   2.2578000e-12   1.5823000e-10   9.7737000e-09   3.1809000e-09
365   1.1748000e-10   9.6691000e-11   3.5970000e-11   9.2738000e-12   1.1715000e-12   1.4371000e-12   9.3636000e-13   1.0342000e-10   7.8013000e-09   2.8824000e-09
375   7.2320000e-11   1.6859000e-11   1.2073000e-11   6.8372000e-12   7.3493000e-13   2.0071000e-12   6.7291000e-13   7.0749000e-11   6.2325000e-09   2.6030000e-09
385   1.4037000e-10   8.5855000e-11   9.9347000e-12   1.7693000e-12   2.0495000e-12   1.6923000e-12   6.4366000e-13   4.7910000e-11   4.9765000e-09   2.2949000e-09
395   1.6072000e-09   1.6167000e-10   1.6869000e-12   1.4222000e-12   5.4459000e-12   2.9851000e-12   1.0288000e-12   3.4598000e-11   3.9813000e-09   2.0322000e-09
405   5.2789000e-09   1.1492000e-10   2.8121000e-12   5.9259000e-12   7.0177000e-12   4.7986000e-12   2.5227000e-12   2.3857000e-11   3.1977000e-09   1.8525000e-09
415   8.6581000e-09   7.1989000e-11   2.0783000e-12   3.9149000e-12   8.9159000e-12   8.2228000e-12   4.9977000e-12   1.8730000e-11   2.5895000e-09   1.7212000e-09
425   6.3720000e-09   4.4143000e-11   3.3138000e-12   5.2911000e-12   1.3458000e-11   1.4742000e-11   9.4005000e-12   1.6805000e-11   2.0919000e-09   1.5562000e-09
435   2.3682000e-09   3.6931000e-11   1.6197000e-11   5.2981000e-12   2.5985000e-11   3.1465000e-11   2.5459000e-11   1.6661000e-11   1.7020000e-09   1.3566000e-09
445   1.1538000e-09   5.8860000e-09   1.9202000e-09   5.0575000e-09   8.1050000e-10   2.8553000e-11   3.1862000e-11   1.7561000e-11   1.3991000e-09   1.1583000e-09
455   1.9557000e-07   6.0274000e-07   4.6676000e-07   5.0808000e-07   1.6924000e-08   6.1538000e-12   1.0627000e-11   2.0201000e-11   1.1669000e-09   9.9163000e-10
465   1.6184000e-06   1.4187000e-06   1.6264000e-06   2.6304000e-07   2.2852000e-08   5.7575000e-12   7.8005000e-12   1.4138000e-11   9.4735000e-10   8.3946000e-10
475   1.7911000e-07   2.4662000e-07   1.4305000e-06   1.5654000e-07   8.6853000e-09   3.0733000e-12   3.1528000e-12   6.6781000e-12   7.3442000e-10   9.0901000e-10
485   2.1051000e-07   1.5625000e-06   1.1793000e-06   1.4584000e-08   2.4691000e-09   3.7505000e-12   1.4552000e-12   3.9583000e-12   5.7852000e-10   6.7991000e-10
495   1.3149000e-05   8.8067000e-06   1.5800000e-06   2.1782000e-08   5.8359000e-10   3.0070000e-12   2.6622000e-12   2.2807000e-12   4.5983000e-10   5.7403000e-10


==> Plotdata_tdma-sensitivity_tdma-sensitivity-speed-ts.txt <==
Time ts1 ts2 ts3 ts6 ts9 ts12 ts15
5   1.5535000e-01   2.0057000e-01   2.5070000e-01   3.3662000e-01   3.8410000e-01   5.3997000e-01   4.3612000e-01
15   6.4644000e-02   6.0894000e-02   1.6323000e-01   4.2325000e-01   6.5170000e-01   7.6514000e-01   5.9709000e-01
25   5.7492000e-02   4.0623000e-02   1.0122000e-01   3.4573000e-01   8.7998000e-01   8.8441000e-01   7.9950000e-01
35   5.3856000e-02   1.4472000e-02   3.7384000e-02   2.1402000e-01   8.6619000e-01   9.2700000e-01   9.2750000e-01
45   2.6740000e-03   4.4194000e-03   1.8690000e-02   1.2390000e-01   7.9095000e-01   9.1072000e-01   9.5698000e-01
55   5.8390000e-04   6.5450000e-04   6.9373000e-03   9.0901000e-02   6.3291000e-01   8.6527000e-01   9.6788000e-01
65   8.4612000e-04   4.6041000e-05   1.2673000e-03   5.4986000e-02   4.3382000e-01   7.7911000e-01   9.6852000e-01
75   1.1977000e-05   2.5097000e-06   1.4416000e-04   2.9595000e-02   2.5484000e-01   6.6003000e-01   9.6645000e-01
85   1.1364000e-07   1.2949000e-07   1.3575000e-05   1.3285000e-02   1.2594000e-01   5.2599000e-01   9.3693000e-01
95   1.0846000e-09   6.6134000e-09   1.1574000e-06   4.5921000e-03   5.2810000e-02   3.8305000e-01   8.5191000e-01
105   1.0518000e-11   3.3688000e-10   9.1944000e-08   1.2322000e-03   2.0651000e-02   2.4528000e-01   7.1692000e-01
115   4.2634000e-13   1.6182000e-11   6.9461000e-09   2.8789000e-04   8.1688000e-03   1.3437000e-01   5.5320000e-01
125   1.0564000e-12   1.3219000e-12   5.1482000e-10   5.9573000e-05   3.1055000e-03   6.5385000e-02   3.8860000e-01
135   1.3434000e-12   6.7204000e-13   3.7955000e-11   1.0667000e-05   1.0737000e-03   3.0674000e-02   2.4655000e-01
145   1.5202000e-12   5.2845000e-13   2.5369000e-12   1.4894000e-06   3.3169000e-04   1.5165000e-02   1.3997000e-01
155   1.6062000e-12   2.5422000e-13   1.6484000e-13   1.0623000e-07   9.1958000e-05   7.9052000e-03   7.2248000e-02
165   1.6871000e-12   4.3097000e-13   6.0392000e-14   4.5669000e-09   2.0629000e-05   4.1141000e-03   3.5848000e-02
175   5.4456000e-13   3.0324000e-13   5.0145000e-14   1.7586000e-08   2.6021000e-06   2.0315000e-03   1.8963000e-02
185   1.4854000e-12   2.8043000e-13   1.2900000e-13   1.4734000e-08   1.7354000e-07   9.6536000e-04   1.1408000e-02
195   5.2925000e-13   2.6848000e-13   3.8244000e-13   7.3669000e-09   1.1545000e-06   4.5710000e-04   7.6001000e-03
205   1.3584000e-12   2.6911000e-13   2.9878000e-13   3.0499000e-09   1.7986000e-06   2.1550000e-04   5.0347000e-03
215   2.6046000e-12   3.8738000e-13   4.2183000e-13   1.1688000e-09   1.6785000e-06   9.7706000e-05   3.1147000e-03
225   2.6935000e-12   1.7645000e-12   1.9910000e-13   4.7159000e-10   1.2149000e-06   3.9329000e-05   1.8184000e-03
235   4.0841000e-12   3.0347000e-12   8.4066000e-13   3.9527000e-10   7.7563000e-07   1.2515000e-05   1.0834000e-03
245   5.9177000e-12   1.1621000e-12   3.5997000e-13   1.9727000e-10   4.6631000e-07   2.3673000e-06   6.9511000e-04
255   2.2815000e-12   1.6413000e-12   1.3208000e-12   2.3933000e-10   2.8827000e-07   1.0868000e-07   4.6211000e-04
265   2.7729000e-12   2.0498000e-12   1.0264000e-12   9.0502000e-11   1.7296000e-07   7.1603000e-07   2.8952000e-04
275   4.0664000e-12   8.3348000e-13   8.9328000e-13   6.7733000e-11   7.4156000e-08   1.6822000e-06   1.6274000e-04
285   1.7200000e-12   1.5443000e-12   5.5218000e-13   9.2324000e-11   1.7231000e-08   2.0730000e-06   8.4352000e-05
295   1.0497000e-12   9.3308000e-13   1.4928000e-12   2.7493000e-10   1.7255000e-08   1.8803000e-06   3.9369000e-05
305   1.5195000e-12   1.2701000e-12   1.7006000e-12   4.5930000e-10   1.1532000e-08   1.2328000e-06   1.7220000e-05
315   6.4294000e-12   3.3772000e-12   1.3133000e-12   4.5883000e-10   6.0439000e-09   9.8380000e-07   7.3298000e-06
325   8.9735000e-12   2.5670000e-12   2.6457000e-12   4.5294000e-10   7.5387000e-09   9.1771000e-07   2.5750000e-06
335   7.7591000e-12   1.5516000e-12   1.5537000e-12   3.1514000e-10   1.9389000e-08   5.9464000e-07   6.3019000e-07
345   7.6272000e-12   2.5140000e-12   5.7365000e-12   3.3729000e-10   2.3908000e-08   3.7979000e-07   4.1545000e-07
355   9.5646000e-12   9.2986000e-13   1.3594000e-12   2.5788000e-10   2.4449000e-08   3.7195000e-07   1.0314000e-06
365   7.3892000e-12   1.5588000e-12   2.0227000e-12   5.3735000e-10   3.5728000e-08   3.9670000e-07   1.0465000e-06
375   1.3636000e-11   2.0093000e-12   6.3882000e-12   3.8739000e-10   4.0676000e-08   3.2429000e-07   7.9701000e-07
385   1.7884000e-11   1.9004000e-12   1.7314000e-11   1.9338000e-09   1.1942000e-08   3.3989000e-07   1.0866000e-06
395   7.4831000e-12   2.2338000e-12   9.7107000e-12   1.7270000e-09   7.1048000e-09   3.2994000e-07   1.6005000e-06
405   8.1118000e-12   9.0318000e-13   2.3520000e-12   1.4691000e-08   6.8348000e-09   2.0691000e-07   1.8278000e-06
415   6.9019000e-12   2.1433000e-12   8.0131000e-13   3.7178000e-08   5.1256000e-08   8.1672000e-08   1.5759000e-06
425   1.8410000e-11   1.5768000e-12   2.1712000e-12   6.7530000e-08   3.2283000e-08   8.0643000e-08   7.8774000e-07
435   1.1634000e-11   2.6435000e-12   1.7364000e-12   6.1559000e-08   1.2792000e-08   4.3299000e-07   4.3235000e-07
445   3.9293000e-11   5.6967000e-12   2.4552000e-12   2.7847000e-08   9.4455000e-08   7.3315000e-07   2.4718000e-07
455   1.1056000e-10   1.3378000e-11   7.1534000e-08   5.6213000e-08   2.6116000e-07   6.2540000e-07   4.7410000e-07
465   9.3325000e-11   8.9329000e-08   2.2594000e-07   1.4093000e-06   8.7984000e-07   2.7442000e-07   1.3885000e-06
475   1.9237000e-10   1.0568000e-07   2.5569000e-07   1.3645000e-06   3.2365000e-06   8.1489000e-08   2.4143000e-06
485   6.6717000e-10   9.7365000e-07   6.6880000e-06   1.3871000e-07   1.1720000e-05   1.3273000e-06   2.4296000e-06
495   1.8126000e-10   1.4177000e-06   1.7451000e-05   7.3618000e-07   1.6498000e-05   8.6463000e-06   2.3464000e-06


==> Plotdata_timing_fdma-timing.txt <==
N fdma
1   0.0000000e+00
2   2.2126486e+02
3   4.4009930e+02
4   4.5251680e+02
5   6.6319145e+02
6   7.2571229e+02
7   6.8809485e+02
8   8.6655390e+02
9   9.7896700e+02
10   1.2010989e+03
11   1.1821346e+03
12   1.2635077e+03
13   1.2801895e+03
14   1.4007911e+03
15   1.5734859e+03
16   1.6272593e+03
17   1.6956422e+03
18   1.8457787e+03
19   2.0433625e+03
20   2.1661785e+03
21   2.2097536e+03
22   2.1329530e+03
23   2.6962257e+03
24   2.4098775e+03
25   2.7143667e+03
26   2.7344916e+03
27   2.7155079e+03
28   2.9262323e+03
29   3.0624901e+03
30   3.3975615e+03
31   3.8541517e+03
32   3.3022079e+03


==> Plotdata_timing_tdma-timing.txt <==
N tdma
1    0.0000000e+00
2    2.0340126e+02
3    2.6160779e+02
4    3.5018903e+02
5    4.9295952e+02
6    6.0367762e+02
7    6.8576259e+02
8    8.0775858e+02
9    9.7128495e+02
10    1.1115192e+03
11    1.3689852e+03
12    1.5798675e+03
13    1.8789000e+03
14    2.3127598e+03
15    2.5454309e+03
16    3.0422209e+03
17    3.7130755e+03
18    3.9671241e+03
19    4.6444168e+03
20    5.4264981e+03
21    6.2197138e+03
22    6.9271862e+03
23    8.5880646e+03
24    8.9608597e+03
25    1.0138052e+04
26    0.0000000e+00
27    0.0000000e+00
28    0.0000000e+00
29    0.0000000e+00
30    0.0000000e+00
31    0.0000000e+00
32    0.0000000e+00

